Tucker Tensor Train Taylor Series

Learning derivative-accurate surrogates for implicit simulators is a key challenge in scientific machine learning. High-order Taylor surrogates have long been considered intractable in high dimensions, because the derivative tensors are enormous and accessible only through probes. We make such surrogates tractable with the Tucker tensor train Taylor series (T4S), a local surrogate that represents each derivative tensor of a truncated Taylor expansion as a Tucker tensor train. T4S targets a different learning problem than global operator learning: rather than training from input-output pairs at many parameter values, it is trained from random directionally symmetric derivative probes at a single expansion point. Computing $m$ probes of the $k$th derivative requires only $O(mk)$ linearized solves sharing one operator, cheaper than the $O(m)$ nonlinear solves for function evaluations or $O(m\,2^k)$ linearized solves for asymmetric probes. We develop derivative-informed dimension reduction, Riemannian Gauss-Newton and Cauchy SGD fitting algorithms with rank continuation, requiring little hyperparameter tuning, and fast sweeping routines for the Riemannian Jacobian. We prove representational guarantees under spectral decay of the input covariance. Experiments show that our methods match quasi-optimal T3-SVD accuracy on random tensors from probes alone, up to data-limited ranks, and recover high-order Taylor structure in Poisson PDE examples.

==> figures/conditioning/panelA_normalization.txt <==
2.000000000000000000e+00 3.462758885858824964e+00 6.012119503216816874e+00 5.757973753032381570e-01
3.000000000000000000e+00 8.685079186392526296e+00 2.390368178112843367e+01 3.396396148656469771e-01
4.000000000000000000e+00 5.901956105587265711e+01 1.682822946741278543e+02 1.945270406272327501e-01
5.000000000000000000e+00 1.328484397554122722e+02 7.221700165082769445e+02 1.171669660644677619e-01


==> figures/conditioning/panelB_conditioning.txt <==
5.200000000000000000e+01 1.021903677911429753e+01 1.000000000000000000e+00 1.087317584042212104e+01 1.064011812017817027e+00
1.080000000000000000e+02 3.237839233507729375e+01 2.000000000000000000e+00 1.100154388078806278e+01 3.397804241463058816e-01
1.860000000000000000e+02 4.407668461433382134e+01 3.000000000000000000e+00 1.193649279875967473e+01 2.708119474775084190e-01
3.040000000000000000e+02 4.790201520085022935e+01 4.000000000000000000e+00 1.256343372706500716e+01 2.622735948453795984e-01
4.800000000000000000e+02 5.746975786075476833e+01 5.000000000000000000e+00 1.335364584328397441e+01 2.323595285652487186e-01
7.320000000000000000e+02 6.997980752254215986e+01 6.000000000000000000e+00 1.379852548912348098e+01 1.971786716429399511e-01


==> figures/conditioning/panelC_deflation.txt <==
2.000000000000000000e+00 1.080000000000000000e+02 5.444082943092964871e-11 9.632035768293393119e+01 6.026942947439766218e-01 5.486367687537377691e+00
3.000000000000000000e+00 1.860000000000000000e+02 4.994167858775140223e-09 9.692981037947508582e+01 1.198802130068996469e-01 5.523464579812591424e+00
4.000000000000000000e+00 3.040000000000000000e+02 2.264579743262220557e+00 9.634675293623024572e+01 1.273681361444614357e-01 5.559987264987663380e+00
5.000000000000000000e+00 4.800000000000000000e+02 9.333277790050270584e-01 9.560423040173715492e+01 6.837310540895384647e-02 5.607335050943657251e+00
6.000000000000000000e+00 7.320000000000000000e+02 4.043597731814277396e-02 9.408869614286065541e+01 6.222005160756344244e-02 5.675300756428092619e+00
7.000000000000000000e+00 1.078000000000000000e+03 1.358522392875522344e+00 9.181597244139291547e+01 3.231813495106506534e-02 5.853390958429418589e+00
8.000000000000000000e+00 1.536000000000000000e+03 2.748919530906558384e-01 9.010799026587855565e+01 3.338122959480033930e-02 6.037836449745346279e+00
9.000000000000000000e+00 2.052000000000000000e+03 3.654299759945708992e+00 8.899012229310514499e+01 1.133259265035051373e-02 6.133659318713776898e+00
1.000000000000000000e+01 2.680000000000000000e+03 1.847532356666963693e+00 8.834307104066988359e+01 8.051489481715794205e-03 6.199027220369711877e+00


==> figures/darcy_components/obs_p01.txt <==
x_coords obs_true obs_taylor_0 obs_taylor_1 obs_taylor_2 obs_taylor_3 obs_taylor_4 obs_taylor_5 
0.008333333333333333 0.006335289348968704 0.009110830834476539 0.00835650460374079 0.006807147817629305 0.006663443601424928 0.006454788425437907 0.006418227047746287 
0.025 0.01923960900521365 0.027332823443955108 0.025584465335308774 0.020713719409682498 0.02026456736191388 0.01961668266962195 0.019497973035900448 
0.04166666666666667 0.03193341577813315 0.04555456689114782 0.04265085565034481 0.0344904853621334 0.0337037843254691 0.03259319017366259 0.03238220225465003 
0.058333333333333334 0.04061288273354769 0.06377441426512036 0.05156510449455451 0.04471557679098667 0.04254666430657102 0.04164152452344724 0.04112674291560897 
0.075 0.04378579265075615 0.08198877440350079 0.049849808848048294 0.04947884558313445 0.04517775621472887 0.045160578394104436 0.044218391927711855 
0.09166666666666667 0.04366301262221484 0.10019129979346558 0.044642050335719524 0.04947120218013248 0.04443342946489928 0.045052046982725635 0.04398398327551314 
0.10833333333333334 0.041867943023281756 0.11837209497614146 0.03918055025868037 0.04696397360151057 0.04181138961273637 0.04304372737092235 0.041995281081892856 
0.125 0.04033001783767999 0.13651693998045736 0.03722303810227493 0.04512554268218995 0.03958586270381918 0.04116267673315871 0.04019301645175865 
0.14166666666666666 0.04123431794495487 0.15460653471087918 0.04035309335255619 0.04671448148341794 0.04045448646169956 0.04193685095847055 0.040959377897386 
0.15833333333333333 0.04748899856555262 0.17261577602052985 0.04979166106733742 0.054206293210462234 0.047324562967976665 0.04842314112747265 0.04736536486056968 
0.175 0.06029111255432197 0.1905130840666583 0.06500342929233854 0.0679224139860543 0.060872205376821864 0.061554796421725386 0.060462661792044105 
0.19166666666666665 0.07186286951876374 0.2082597993894745 0.07805096572307077 0.07983288554772261 0.0728269303329599 0.07319950320433909 0.07217605193075496 
0.20833333333333334 0.08039885947190341 0.2258096770086442 0.08767021640367796 0.08842308343868019 0.08153548787039362 0.08163270750269534 0.08074664665961359 
0.225 0.09713251679690033 0.24310850843485735 0.10435436329449801 0.1047718734836372 0.09849276286129219 0.09830416040514761 0.09760678915340332 
0.24166666666666667 0.10862135248789936 0.2600939064295346 0.11525131011263035 0.11552127575388199 0.10988146458505733 0.10947938329249352 0.10906271784180381 
0.2583333333333333 0.11635046971859042 0.27669529007454075 0.12204669239883298 0.12248051994750224 0.11747342514083653 0.11684626292970161 0.11674427477652488 
0.275 0.14520240379176624 0.2928341086003392 0.14744254378085034 0.14973532410382295 0.14612978931560192 0.14536309660724164 0.14561243328731674 
0.29166666666666663 0.18283182606206583 0.3084243407744805 0.18200521086159444 0.18612430021355267 0.18379689290041534 0.18279529535329164 0.18331523731679059 
0.30833333333333335 0.23632070686944662 0.3233733017915848 0.23693381110033163 0.23921146678290198 0.23770263015692972 0.23628689611166537 0.23690804762624995 
0.32499999999999996 0.2955953650310479 0.33758278095277844 0.3020340879655799 0.29764481075903176 0.29732344015479295 0.2955136742086781 0.2961850083185565 
0.3416666666666667 0.3679467009213277 0.350950520619979 0.38020038431788145 0.36774610467036273 0.36972837695665534 0.3676797461078453 0.368430676926852 
0.3583333333333333 0.41541460761267635 0.36337202997701296 0.42639388038776466 0.4128374045376564 0.41679450220012393 0.4148352717118482 0.41576549762898074 
0.375 0.4348031346954435 0.3747427065099319 0.4383973160356928 0.43127416316404055 0.4355976537295986 0.43390096262513556 0.4351030608476335 
0.3916666666666667 0.4815011094528827 0.3849602149035546 0.48428212758448846 0.47606378347067985 0.4820494699490871 0.4803472075971913 0.48171060766894036 
0.4083333333333333 0.5406559935730896 0.3939270489316117 0.5457745299796963 0.5328693683607344 0.5410783793193226 0.5393192053443094 0.5407353266529404 
0.42500000000000004 0.592740163818194 0.4015531791436332 0.6004383899519415 0.5830882270538431 0.5929369315038936 0.5913748538550501 0.592636894651603 
0.44166666666666665 0.6099589496733309 0.407758670346583 0.6186031552241342 0.5993636812675611 0.6102399421449798 0.6084785944359585 0.6098405196219603 
0.45833333333333337 0.6023926885128961 0.41247614073301836 0.6103548706594413 0.5917958230224559 0.6028740365129953 0.6007641515567127 0.6023856798878846 
0.475 0.5964061183758317 0.4156529313720314 0.6041265619602241 0.585853634858255 0.5970254594199247 0.5946955717755926 0.5964710662833191 
0.4916666666666667 0.6061048182593918 0.41725286223029184 0.6158223732874282 0.5947120491113227 0.6069496420221907 0.6042976453336034 0.6061799940575112 
0.5083333333333333 0.6234103607360311 0.41725746934520286 0.63630085924791 0.6107584284629619 0.6244768129696212 0.6215358845392887 0.6234355623015555 
0.525 0.6313713409876763 0.4156666462577451 0.6464160009322781 0.6179241871603302 0.6326053345851398 0.6294467012674309 0.6313712416529872 
0.5416666666666667 0.6279025163533006 0.4124986489665091 0.6435850473281628 0.6143181399553177 0.6291909768311295 0.6259628603167132 0.6279032927312523 
0.5583333333333333 0.6180414242743956 0.40778946399631133 0.6333948070002519 0.6047296652723311 0.6192647442573974 0.6161342548038049 0.6180343665905353 
0.575 0.6053808866510287 0.40159157955803765 0.6199265278902403 0.5925074887725267 0.6064606897802646 0.6035324402829404 0.6053517235982092 
0.5916666666666667 0.5889399214623954 0.39397223607510024 0.602074997734169 0.5766907732715376 0.5898155901831319 0.5871588110171615 0.5888901233482767 
0.6083333333333334 0.5720467468232511 0.38501126105006617 0.5836166035468101 0.560400741431502 0.5726801047034195 0.5703331120395017 0.57196470517897 
0.625 0.5620010964430784 0.3747986119442858 0.5727196909137424 0.5505663071675534 0.5623523411767962 0.5603629167217593 0.5618326700917009 
0.6416666666666666 0.5486567839536993 0.3634317584331646 0.5578317852665853 0.5376126163360102 0.548639664190883 0.5471081280725851 0.5483925977376609 
0.6583333333333333 0.5255158689783339 0.3510130324647621 0.5318648795865013 0.515242242923436 0.5251180649135637 0.524029095339145 0.5251988591975736 
0.675 0.48438294904057383 0.3376470625441951 0.4866459621191487 0.4752301193314712 0.48383017623948615 0.48285181923782056 0.4841244653213298 
0.6916666666666667 0.42940841291703763 0.3234383899342043 0.4272687637167779 0.42161372001930175 0.4288296732190697 0.42784341885681965 0.4292339025887334 
0.7083333333333333 0.3700987058963625 0.3084893416964114 0.3644849952808136 0.36359499139646967 0.3695887057046128 0.36852281135658427 0.3700086255108234 
0.725 0.32388984688537104 0.29289821133413274 0.3172981880994782 0.3181472807880584 0.3233588142175903 0.3223680312003354 0.32380107720014384 
0.7416666666666667 0.2887349170139254 0.2767577745025115 0.2826226737495657 0.2836555188354775 0.28807166606060347 0.28730521225495737 0.28859997862262027 
0.7583333333333333 0.2798207335877313 0.26015414653418506 0.27144753856523707 0.2746777551875643 0.2785658624727206 0.2783771445690548 0.2795246447802308 
0.775 0.27987154963146554 0.24316597147451463 0.2665490438332238 0.27389092613689475 0.27779993693044835 0.27827094902831073 0.27936434079578537 
0.7916666666666667 0.2524812512284173 0.22586391942579276 0.23865184369880418 0.24703457431311834 0.2502592956409636 0.2509042974796797 0.2519268299290297 
0.8083333333333333 0.19392165406580766 0.20831046027054795 0.18557272210079168 0.19157172641777986 0.19265544296386702 0.19281237991438144 0.1936000951137344 
0.825 0.12439017164960134 0.19055987692641002 0.12557110958950218 0.12734705623270295 0.12529882284912744 0.12441365715547259 0.12469733994612896 
0.8416666666666667 0.07667260038819476 0.17265847960079095 0.08424341738326108 0.08320877959135457 0.07914379781026705 0.07757282867913876 0.07748419730803671 
0.8583333333333334 0.056148101955831496 0.15464498337971297 0.06543887537738793 0.0637061044079538 0.059178829157738026 0.05742193747745321 0.05715438177249301 
0.875 0.04580291284756031 0.1365510142074038 0.05473591391478345 0.053102718451939396 0.048845500093416656 0.047176125889705246 0.04686169100268135 
0.8916666666666666 0.03768517389752386 0.11840171225273584 0.045797637155140715 0.04431754559520688 0.04050853477144944 0.039000547215249225 0.03869103275407465 
0.9083333333333333 0.03259087189353502 0.10021640627240123 0.03908842350616421 0.03799485428218172 0.03486913003888552 0.03363556056689188 0.03339998357558914 
0.925 0.027701859211731062 0.0820093374485881 0.032593007527842346 0.031849171487030654 0.02940965585225838 0.028453808728976352 0.02829627253691621 
0.9416666666666667 0.022732032510755625 0.06379041603914194 0.026126801684517267 0.025692303604738342 0.023912454653801717 0.023222098689620475 0.023133162779121197 
0.9583333333333333 0.01806972385612007 0.045565999059806475 0.0199664961303306 0.019857935921397802 0.01873887101253814 0.018314642734493746 0.018289888925115814 
0.975 0.012595039477369008 0.027339683040690715 0.013373554436625464 0.013471780029495102 0.012915453638514365 0.012703581996810077 0.012706767333157445 
0.9916666666666667 0.004659711260684296 0.009113117314307393 0.004833374477529915 0.004907281857385382 0.00475016488076858 0.004689388367815702 0.004694053730953751 


==> figures/darcy_components/obs_p25.txt <==
x_coords obs_true obs_taylor_0 obs_taylor_1 obs_taylor_2 obs_taylor_3 obs_taylor_4 obs_taylor_5 
0.008333333333333333 0.0037093654344272768 0.009110830834476539 0.005340116402215326 0.004634047507187554 0.004273162438127977 0.004006323056038819 0.0039377835221882694 
0.025 0.011115004642603682 0.027332823443955108 0.015975601402713577 0.013870853219856004 0.012793311964880587 0.011997122722476394 0.011794655343068521 
0.04166666666666667 0.01851277884682917 0.04555456689114782 0.026493859508260036 0.023036378191673767 0.02126092485371582 0.01995035771537401 0.019624548179710273 
0.058333333333333334 0.025911893727870457 0.06377441426512036 0.03683190401906855 0.03209932859722996 0.0296579209566973 0.027857762007020625 0.02742592678861952 
0.075 0.03341444774398104 0.08198877440350079 0.046981371165533546 0.04109690067347358 0.03804349303684352 0.035793354285649885 0.03528252731332551 
0.09166666666666667 0.04170776017536227 0.10019129979346558 0.057225348384511425 0.050457846011612156 0.046930733523779515 0.04432489505513325 0.04379679096654765 
0.10833333333333334 0.05233609613722535 0.11837209497614146 0.06828800030126318 0.06119634667826621 0.05750754082084657 0.05475183359723294 0.05433805359947883 
0.125 0.0666917770943796 0.13651693998045736 0.08087878734555662 0.07426777754670352 0.07087521307494492 0.0682675007342447 0.0681564426342469 
0.14166666666666666 0.07581413480641663 0.15460653471087918 0.09049368420931296 0.08361087530827344 0.080011739143416 0.0772376807128097 0.07724308236987716 
0.15833333333333333 0.07807869492088611 0.17261577602052985 0.09612225377447382 0.08798237901225232 0.0835250510855755 0.08018302976778913 0.0800716273534934 
0.175 0.07933572843456858 0.1905130840666583 0.10068724141865425 0.09134071015259095 0.08599591848500367 0.08208265668511322 0.08186699866556583 
0.19166666666666665 0.08208176075277251 0.2082597993894745 0.10557949084425665 0.0954965513197287 0.08946694487333677 0.08512188549124117 0.08489792465418464 
0.20833333333333334 0.09018618164719198 0.2258096770086442 0.11318550593122802 0.10346942814930912 0.09729742451536705 0.09285257630537581 0.09281436039891151 
0.225 0.10186576983920365 0.24310850843485735 0.12273472203068282 0.11421937864590662 0.10824380451919458 0.1038905497721175 0.10413352903186111 
0.24166666666666667 0.10839362680362702 0.2600939064295346 0.12892063436403844 0.12115291531743574 0.11491083856128076 0.11037283946793885 0.11073347895990802 
0.2583333333333333 0.11305371264510646 0.27669529007454075 0.13355035555977973 0.1266311396812301 0.11997838223582674 0.11517738014777844 0.11560473935115688 
0.275 0.1266870492799802 0.2928341086003392 0.14355513833481554 0.13908441767200996 0.13282868464322917 0.12822898333462637 0.12895258966942624 
0.29166666666666663 0.1495593463600495 0.3084243407744805 0.15969874697984845 0.15908894800545978 0.1539932950243986 0.15000349637494334 0.1511972548018008 
0.30833333333333335 0.17014540503751482 0.3233733017915848 0.17444673029817362 0.17747222500150303 0.1733278826461915 0.1698180320005726 0.17138645371494218 
0.32499999999999996 0.18828796082675847 0.33758278095277844 0.1879631886012931 0.19418009583651666 0.19076128165468495 0.18756841998151352 0.1893926389027066 
0.3416666666666667 0.21408059809376206 0.350950520619979 0.2068421645392122 0.2168022480520411 0.21489988229337162 0.21242066452310596 0.21469053469386237 
0.3583333333333333 0.24851873038545488 0.36337202997701296 0.23747054406733845 0.24918059527380956 0.24866740424944675 0.24656157311938892 0.24897172825382485 
0.375 0.3180273353055548 0.3747427065099319 0.303094518251146 0.31456181207034745 0.31690616824409834 0.3155558162756169 0.31806494063763 
0.3916666666666667 0.3887150266258307 0.3849602149035546 0.374047224105747 0.38241331801867895 0.3871561549040334 0.386133855586671 0.3885132427286856 
0.4083333333333333 0.4395418099939814 0.3939270489316117 0.4299820785958758 0.43174580621915565 0.43815958495967966 0.4370398901493583 0.4392460970051139 
0.42500000000000004 0.5061541303284949 0.4015531791436332 0.5014267851297352 0.4965115668739287 0.5044797683739328 0.5037188231842374 0.5056278397985093 
0.44166666666666665 0.5319141778395633 0.407758670346583 0.5296823830196977 0.5218918487345106 0.5302575949562525 0.5296313703016696 0.5313582052180911 
0.45833333333333337 0.530163463596344 0.41247614073301836 0.5288377557731749 0.5204056443443836 0.5288279070191094 0.5280081975919533 0.5297103365068565 
0.475 0.5265596145321461 0.4156529313720314 0.5252170615635947 0.5172555934385993 0.5254076623062426 0.5245294574985475 0.5261842113821976 
0.4916666666666667 0.510650915113848 0.41725286223029184 0.5076539059432047 0.5024536302732728 0.5096238402768548 0.5087709937876497 0.5103770707637464 
0.5083333333333333 0.5107322070224836 0.41725746934520286 0.5080114924992569 0.5027933680375348 0.509709324372361 0.5089798153484719 0.5104593523818236 
0.525 0.5057378164321421 0.4156666462577451 0.5032203337694646 0.49815349937134845 0.5047301404281677 0.5041114357430717 0.5054687536060297 
0.5416666666666667 0.48456201285486383 0.4124986489665091 0.481253079379842 0.47791996842237927 0.48362882044799277 0.4830830878694542 0.48434167365605507 
0.5583333333333333 0.4304324933849695 0.40778946399631133 0.42288759623545613 0.4263700899455028 0.42956281472669594 0.42919729673434437 0.4303435891572305 
0.575 0.3614610880155526 0.40159157955803765 0.34556700895925413 0.3616388705731071 0.3602791794086834 0.3606078984739386 0.3615022586764008 
0.5916666666666667 0.3068656149286735 0.39397223607510024 0.28485968321616184 0.3098648626691213 0.30561404315051727 0.30623880892651295 0.30702382611991635 
0.6083333333333334 0.27425962751162336 0.38501126105006617 0.24849157336494707 0.2785131763077483 0.2730586687701951 0.27370708020924756 0.27450713590163583 
0.625 0.2922071277940166 0.3747986119442858 0.2720835412938014 0.29445517434432944 0.2914310782960869 0.291461615323026 0.2924755539642173 
0.6416666666666666 0.33947466281478755 0.3634317584331646 0.32876480423100746 0.33788059430878203 0.3393305766334545 0.338368094214402 0.33973762575669064 
0.6583333333333333 0.40763516167961866 0.3510130324647621 0.4090186795633617 0.4011542732421987 0.40818183228505883 0.4061210531181485 0.4078327785851816 
0.675 0.45764113022338204 0.3376470625441951 0.46726121441338253 0.44844135642672206 0.45815566639453664 0.45610472347137354 0.45765480964107347 
0.6916666666666667 0.4601960831636578 0.3234383899342043 0.47414229033123223 0.44946320296259284 0.461104728018364 0.45857510319593336 0.46018633470878434 
0.7083333333333333 0.44326304619471457 0.3084893416964114 0.4584539442851304 0.43210914274109447 0.44454605945580233 0.4415347800254461 0.4433346538382714 
0.725 0.4208481257643437 0.29289821133413274 0.4361668049261429 0.4097494783006777 0.4224128235588233 0.41903190267766155 0.42102790849169175 
0.7416666666666667 0.39785096148454957 0.2767577745025115 0.4130244137696599 0.3869948168763756 0.39958260161128195 0.3960094584036839 0.39810196223086075 
0.7583333333333333 0.3708043309905339 0.26015414653418506 0.38485104587836055 0.36067862889341973 0.3725185202612903 0.36903338585883266 0.3710891346887036 
0.775 0.34405886184481216 0.24316597147451463 0.3569844611909337 0.3346867235155209 0.3457142613101754 0.34238089704200886 0.3443596586106986 
0.7916666666666667 0.31756377972172606 0.22586391942579276 0.3294000871899009 0.3089388795518846 0.3191438380670274 0.3159850554562916 0.31787418735664186 
0.8083333333333333 0.29124526343649126 0.20831046027054795 0.3020170596554867 0.28335956237696425 0.292738180945401 0.289770131515954 0.2915601109090974 
0.825 0.26548495663102345 0.19055987692641002 0.27532210112739236 0.25827188904178067 0.26690692187164744 0.2641006780186257 0.2658087308247608 
0.8416666666666667 0.23992701425884266 0.17265847960079095 0.24885424434123327 0.2333795057577564 0.24126483495466172 0.23864199505390543 0.2402504576781107 
0.8583333333333334 0.21397441390232938 0.15464498337971297 0.22184000153300215 0.20818563992791003 0.21516508682280674 0.21283168732733806 0.21426626234476776 
0.875 0.18795041774803833 0.1365510142074038 0.19469879118855332 0.18295685373808573 0.18896185529735832 0.18697182354673964 0.18819341384500113 
0.8916666666666666 0.1621479058309133 0.11840171225273584 0.1678179590539319 0.1579280639725743 0.16298181935140763 0.16133140086476003 0.16234126429937704 
0.9083333333333333 0.1368838674644504 0.10021640627240123 0.1416172769152924 0.13335467149210564 0.13757688771475401 0.13620329782673338 0.1370429711483565 
0.925 0.11189356971467881 0.0820093374485881 0.11575665693526403 0.10901504635999709 0.11246154153481323 0.11133727778267345 0.11202473946437697 
0.9416666666666667 0.08700178422905036 0.06379041603914194 0.09001167398321881 0.08476213159952244 0.0874473366866057 0.086567249724761 0.08710581023096589 
0.9583333333333333 0.062309531739360664 0.045565999059806475 0.06451768806048845 0.06067706945199869 0.06264683124627433 0.061986453537683006 0.062392473553796825 
0.975 0.037451002254252214 0.027339683040690715 0.03879897775543376 0.03645858300182885 0.03766091348942735 0.037252140984194514 0.037504175194987326 
0.9916666666666667 0.012449418721907555 0.009113117314307393 0.012888786367878474 0.012124459699113087 0.012516459443543028 0.012385149251758163 0.012465885736229799 


==> figures/darcy_components/obs_p75.txt <==
x_coords obs_true obs_taylor_0 obs_taylor_1 obs_taylor_2 obs_taylor_3 obs_taylor_4 obs_taylor_5 
0.008333333333333333 0.002732903985010176 0.009110830834476539 0.0032284020167245714 0.003276096594070907 0.0028832074099529007 0.00287215834272758 0.0027964140250516423 
0.025 0.008394834582109958 0.027332823443955108 0.009811511734809398 0.009975532130019732 0.008813833833807428 0.008789014293673524 0.008568266771162613 
0.04166666666666667 0.014385051662626547 0.04555456689114782 0.016610924367547898 0.016926683996517623 0.015024166541728858 0.014998866112089709 0.014643318491741513 
0.058333333333333334 0.02078663186340662 0.06377441426512036 0.023692934799628376 0.02420431582940916 0.021595082272632855 0.02158436108352273 0.02110538512612844 
0.075 0.027280091781618134 0.08198877440350079 0.030842486602851264 0.03156095693975648 0.028251813352790926 0.028258086837202864 0.027657220209366805 
0.09166666666666667 0.03380699253346117 0.10019129979346558 0.03801052748647956 0.03894229528609904 0.03493607922239139 0.03496060993776763 0.03423868756143019 
0.10833333333333334 0.03924527376742134 0.11837209497614146 0.044433870285261384 0.04547045860335338 0.0406753696238943 0.04067644891364922 0.03980116369653939 
0.125 0.043592026352639424 0.13651693998045736 0.05008129833833814 0.05111523330045117 0.04544239540446846 0.04538186430428476 0.04432433148611814 
0.14166666666666666 0.0487946070933861 0.15460653471087918 0.0563453361423796 0.05746007996041192 0.050980776243267446 0.0508851039378866 0.04966617770217976 
0.15833333333333333 0.05452058384724613 0.17261577602052985 0.06299709366514696 0.06424055630158554 0.05699965140189041 0.05688263976597541 0.05551389570554131 
0.175 0.057558644201086404 0.1905130840666583 0.0677293077032447 0.06882886982941563 0.06061056278529748 0.06037934128438295 0.05879205108299555 
0.19166666666666665 0.061251321798809114 0.2082597993894745 0.07296043514911568 0.07397014110597372 0.06483257801592313 0.06450189015879361 0.0627095310784895 
0.20833333333333334 0.06705019159454437 0.2258096770086442 0.07970184965555535 0.08082156578042954 0.07094848295574022 0.07058544469217298 0.06864202898991809 
0.225 0.07243601584567197 0.24310850843485735 0.08616505984136409 0.08734052374689515 0.07671107876383523 0.07629586489310185 0.07418998766833942 
0.24166666666666667 0.07609476596019883 0.2600939064295346 0.09146301392945608 0.0925021472386406 0.08098690912988299 0.08044780516132066 0.0781288655442924 
0.2583333333333333 0.08060269487641615 0.27669529007454075 0.0973295199801233 0.09830722152598248 0.08600419827527057 0.08537093254960018 0.08286691024273515 
0.275 0.08605222668031773 0.2928341086003392 0.10379178381405782 0.10479714854010555 0.09182200687438714 0.09113289732438941 0.08847899986360556 
0.29166666666666663 0.09127148608360125 0.3084243407744805 0.11002741250966684 0.11103135290429995 0.09740818669482998 0.09665973114582613 0.09385979634070737 
0.30833333333333335 0.09563849917302886 0.3233733017915848 0.115588878370705 0.11650033738301978 0.10220886647206424 0.10137670519017876 0.09841934586768515 
0.32499999999999996 0.09926937846284709 0.33758278095277844 0.12051868701731194 0.12126249928775822 0.1063029816495361 0.10537225198625066 0.10225412237874332 
0.3416666666666667 0.10289353199983894 0.350950520619979 0.12526497974419837 0.12584650316247553 0.11029365996026423 0.10928455761714177 0.10602992405142195 
0.3583333333333333 0.10578961010433771 0.36337202997701296 0.12933018175878636 0.12967486952126334 0.11354826566663433 0.1124537343425752 0.10906717826681604 
0.375 0.1089570354092915 0.3747427065099319 0.13337111821501982 0.1334999504402121 0.11691166681800425 0.11576596290979642 0.11228536280673998 
0.3916666666666667 0.11273775004896432 0.3849602149035546 0.13768284131727165 0.13762273273003295 0.12071067850102712 0.11955160791702484 0.11602000368116983 
0.4083333333333333 0.11692459336252889 0.3939270489316117 0.1423102743552193 0.1420042535640111 0.12487101149651943 0.12370125091708654 0.12013860451281017 
0.42500000000000004 0.12501536252121548 0.4015531791436332 0.1498609838030456 0.14952911024755328 0.13255042794861185 0.1314739061968172 0.12798296683357469 
0.44166666666666665 0.14001272343809915 0.407758670346583 0.16271104653137985 0.16275989304836858 0.14653310729443947 0.14572232406604368 0.1424661109847704 
0.45833333333333337 0.16378924050557145 0.41247614073301836 0.1823006648806961 0.18320306487876556 0.16848316115306017 0.1681660217508159 0.16536170672187872 
0.475 0.18787798049325288 0.4156529313720314 0.20283615096641003 0.20398178501320532 0.19084412537852194 0.19094110958218496 0.18859760872211578 
0.4916666666666667 0.19391451391808526 0.41725286223029184 0.21252116265580193 0.21076474312471127 0.19766185380577744 0.19728604683160061 0.19486299542749233 
0.5083333333333333 0.20289022485196256 0.41725746934520286 0.2254333398905334 0.21998218795303534 0.20727861905128162 0.2063907960927811 0.20398182379094987 
0.525 0.27963708092578526 0.4156666462577451 0.28914221419333136 0.2873324485586434 0.2802048870995345 0.28049254303569976 0.2793307985014904 
0.5416666666666667 0.4834977743084047 0.4124986489665091 0.44693818606803243 0.4630592236091937 0.4711792939707266 0.47632678058450467 0.47888535561693474 
0.5583333333333333 0.7213876979888986 0.40778946399631133 0.6308927725187793 0.6739082158093281 0.6981042809385035 0.7072690550689529 0.7133928264267273 
0.575 0.8229603442715563 0.40159157955803765 0.7184225494558194 0.7680062112777568 0.79576313679089 0.8069625326179587 0.813684421280419 
0.5916666666666667 0.8147470811373837 0.39397223607510024 0.7172548142414014 0.7609417892011322 0.7889416428861458 0.7991903615154737 0.8058766291727288 
0.6083333333333334 0.7893446040472656 0.38501126105006617 0.6989230430285057 0.7378972215323202 0.7651736779365095 0.7744976001875788 0.7810099273276737 
0.625 0.7637613192237773 0.3747986119442858 0.6788109888219612 0.7144572779773306 0.740903133750213 0.7495641026068978 0.7558667351582105 
0.6416666666666666 0.73564066775498 0.3634317584331646 0.6554918715648763 0.6885873665618709 0.7139737803701927 0.7221234137527004 0.7281499490314568 
0.6583333333333333 0.7060895627587159 0.3510130324647621 0.6302910402864426 0.6613076410173123 0.6855299843860666 0.6932570136518988 0.6989770700107755 
0.675 0.6764930933490064 0.3376470625441951 0.6046617611823998 0.6338673783171871 0.6569663633510457 0.664308163749529 0.669737978090396 
0.6916666666666667 0.6463380619297194 0.3234383899342043 0.57827240602785 0.6058259939206084 0.6278086377026572 0.6347838862069969 0.6399310370392398 
0.7083333333333333 0.6144033285660863 0.3084893416964114 0.550097633561441 0.5761141807466844 0.5968781460888243 0.6035080407531779 0.6083459063356624 
0.725 0.5820395585726876 0.29289821133413274 0.5214015018980991 0.5459472404659469 0.5655005342268776 0.5717923785308691 0.5763264216415903 
0.7416666666666667 0.5508477582676429 0.2767577745025115 0.4936604555128931 0.5167627912457319 0.5352433573422264 0.5411908099575509 0.5454648205931564 
0.7583333333333333 0.5191236665534062 0.26015414653418506 0.4653472762461527 0.4870618238003454 0.5044398921608693 0.5100622845841406 0.5140637159636438 
0.775 0.48561534506025084 0.24316597147451463 0.4353451826127401 0.45573790609271897 0.471869422306836 0.477198355948514 0.4808780729447387 
0.7916666666666667 0.45186636974708466 0.22586391942579276 0.40507030771053854 0.42416563193627493 0.4390467111890852 0.444091302599655 0.4474460167357388 
0.8083333333333333 0.41728017305323395 0.20831046027054795 0.3740283309122437 0.39179359725723806 0.4054129403905804 0.41014921081753436 0.41318775487834286 
0.825 0.3796305154813253 0.19055987692641002 0.3402745067532168 0.35660217259671734 0.3688282502145415 0.3731960759576988 0.375906653310314 
0.8416666666666667 0.340960200844856 0.17265847960079095 0.30567792353611717 0.32041039884387934 0.33129159888133536 0.3352119464107861 0.33763236959330917 
0.8583333333333334 0.29977413263149255 0.15464498337971297 0.26899658232372736 0.28182760031248827 0.2913890101320768 0.29472425760424725 0.29689606023303095 
0.875 0.25527367741231405 0.1365510142074038 0.22952238948454606 0.24014481856790174 0.24833971088352333 0.25096384863664956 0.2529015112298206 
0.8916666666666666 0.21184720333733448 0.11840171225273584 0.19089382297286164 0.19947842898075555 0.20628335420970265 0.20827110483213224 0.20995074489578483 
0.9083333333333333 0.18170686024197003 0.10021640627240123 0.16357748939979339 0.1711061863332171 0.17685017565542888 0.17867132750704523 0.18004463066400828 
0.925 0.15081927175798174 0.0820093374485881 0.13565626731586503 0.14201191797495114 0.14672498372876122 0.1483192897225719 0.149413642028559 
0.9416666666666667 0.11395838470619804 0.06379041603914194 0.10265907593240364 0.10737128224218938 0.11092936471679152 0.11207327980055601 0.11291883451388794 
0.9583333333333333 0.08048060476197039 0.045565999059806475 0.07259110099717017 0.07583058399892649 0.07837031371829131 0.07914736914403211 0.07975467594327225 
0.975 0.0481441300605686 0.027339683040690715 0.043465242998428556 0.045352613344185534 0.046892674808812644 0.04734429164725125 0.04771240703784364 
0.9916666666666667 0.015656818015739368 0.009113117314307393 0.0141471340825886 0.014759014518577295 0.015256721100929323 0.015396976047894374 0.015519245490739929 


==> figures/darcy_components/obs_p99.txt <==
x_coords obs_true obs_taylor_0 obs_taylor_1 obs_taylor_2 obs_taylor_3 obs_taylor_4 obs_taylor_5 
0.008333333333333333 0.007727113255938064 0.009110830834476539 0.009254420845730638 0.008994053473739935 0.008711641478879277 0.00847218144866422 0.008284655905030702 
0.025 0.023152514188742368 0.027332823443955108 0.027787743679482956 0.027003419694964236 0.026147791001788413 0.025420833851194875 0.02485091610693721 
0.04166666666666667 0.038627194264766435 0.04555456689114782 0.046421981123062686 0.04512892140994603 0.0436946140635139 0.042469641225613176 0.041506914760187 
0.058333333333333334 0.05439440114677703 0.06377441426512036 0.06526346653400152 0.06352490484544585 0.06153365694137932 0.05981727331334329 0.05846294198076823 
0.075 0.07040646855991575 0.08198877440350079 0.08434352456110512 0.08221696727507502 0.07967795070227174 0.07746423628483937 0.0757088828545826 
0.09166666666666667 0.08666658191264637 0.10019129979346558 0.10368834015260543 0.10123431152770807 0.09815406655037184 0.09543327938496031 0.09326384101893433 
0.10833333333333334 0.10352353350273812 0.11837209497614146 0.1233746508211164 0.12071878355738738 0.11715448737901403 0.11395555085327391 0.11138818194486255 
0.125 0.12121572090995861 0.13651693998045736 0.14342316159352436 0.14073583080497748 0.13678549541014215 0.13317047803027948 0.1302468994533723 
0.14166666666666666 0.14015997641556807 0.15460653471087918 0.16385078834481004 0.16137906085215212 0.15721453793203166 0.15330662374116108 0.1501161950483073 
0.15833333333333333 0.16173761716448773 0.17261577602052985 0.18482195735257437 0.18306188996895936 0.17907509350105263 0.1751749559186531 0.17194488001436853 
0.175 0.18612042031874088 0.1905130840666583 0.20618748345253185 0.20565948162787653 0.20229458205116363 0.19875495377146685 0.19575645031704783 
0.19166666666666665 0.20955057039179611 0.2082597993894745 0.22696422881627662 0.227517687929326 0.22472014696576764 0.2215181720492941 0.21873740606919237 
0.20833333333333334 0.23124108994240328 0.2258096770086442 0.24673268775137955 0.2480807791972833 0.24572721212230328 0.24279901929285252 0.2401943661481465 
0.225 0.25126051644751596 0.24310850843485735 0.2651914570113989 0.2670488203659398 0.26506278531759825 0.2623983664050468 0.2599774561495872 
0.24166666666666667 0.267054026098252 0.2600939064295346 0.28144301156367313 0.2830147422903184 0.28096873014786755 0.27831350732375665 0.2759130960819181 
0.2583333333333333 0.2781368354185153 0.27669529007454075 0.295018605682696 0.29535161348116235 0.29274664432006753 0.2898232340107506 0.2872841762474025 
0.275 0.2852488945719911 0.2928341086003392 0.3058983847246239 0.3041610017798711 0.3006096145666806 0.2972383406669962 0.29448460058744674 
0.29166666666666663 0.28659732537739735 0.3084243407744805 0.31381299731641454 0.3089299802289464 0.30381121572955566 0.29960894598286575 0.29639423122844294 
0.30833333333333335 0.2839309365101952 0.3233733017915848 0.31943292659067546 0.3107689544047632 0.3037357113030465 0.2984901365266061 0.2946732622215737 
0.32499999999999996 0.27883561679888297 0.33758278095277844 0.3233178765954681 0.3105657047895438 0.3014824819095484 0.2951254539137734 0.2906661872534221 
0.3416666666666667 0.2727134721002494 0.350950520619979 0.32595319954465785 0.30902247808047045 0.2978863813317868 0.2904470748679206 0.28538396415744316 
0.3583333333333333 0.2682673897430758 0.36337202997701296 0.32831423746058064 0.30764515154406025 0.29478412312598845 0.2865143569847724 0.2810435948284771 
0.375 0.26422639823744754 0.3747427065099319 0.33042531189481017 0.3062993920537835 0.2918491461460526 0.2828221269125027 0.27698759244498344 
0.3916666666666667 0.2629779430603275 0.3849602149035546 0.3331814311307832 0.30642557133137827 0.29085721300862294 0.2813603430860286 0.27534591525754487 
0.4083333333333333 0.2610923390638 0.3939270489316117 0.33559233874367755 0.3063918602767523 0.28971368122512586 0.2796972222013928 0.27343904982904566 
0.42500000000000004 0.2575227488589763 0.4015531791436332 0.3372271327488633 0.30556353420628324 0.2876501377095875 0.27697455962441087 0.2703476929069352 
0.44166666666666665 0.2549842129525994 0.407758670346583 0.3388388787220666 0.3052631262183529 0.28638024795145467 0.27517951419069714 0.2682530368326999 
0.45833333333333337 0.25507485784950057 0.41247614073301836 0.34077930982675575 0.3061684225536633 0.286819101701184 0.27540021346090426 0.2683701127999168 
0.475 0.25414512660030625 0.4156529313720314 0.3416947229604044 0.3061727734466615 0.2863807211271328 0.27473339933805785 0.2675798625627852 
0.4916666666666667 0.24614588038774274 0.41725286223029184 0.3393811519606767 0.30179803150135387 0.28077542836482705 0.2683540049307767 0.26069519122574925 
0.5083333333333333 0.2394428754478373 0.41725746934520286 0.336664762472378 0.29764462752335935 0.27576371474717243 0.2628012250886878 0.25478799779978156 
0.525 0.24410121399056398 0.4156666462577451 0.3371040585682775 0.2994397563050239 0.27846624016528027 0.26611587938351855 0.2585184647687261 
0.5416666666666667 0.2598300953041685 0.4124986489665091 0.3404739748966684 0.30684993197064997 0.2885011066841633 0.2778989363209126 0.27148669788266777 
0.5583333333333333 0.2656052212848164 0.40778946399631133 0.3392968215447138 0.3078924110318273 0.2910053856905335 0.2813880635996693 0.27564999873646795 
0.575 0.26208624555209725 0.40159157955803765 0.3339077503553765 0.303064062051506 0.28656869397507106 0.27722525423890804 0.2716787142984738 
0.5916666666666667 0.2620675098393974 0.39397223607510024 0.32885169562485134 0.2996060050296068 0.2841653646240365 0.2755361570805234 0.27048113051379324 
0.6083333333333334 0.280836500484275 0.38501126105006617 0.3306174256624682 0.3075398724868302 0.2958836893693414 0.28964911137931165 0.2861418649425639 
0.625 0.31091730910477755 0.3747986119442858 0.3358857912881214 0.3216744788640891 0.31546875656068407 0.31270291110221327 0.31145773648484143 
0.6416666666666666 0.30913714666811976 0.3634317584331646 0.3282834483630511 0.3160966914770274 0.3111193102442324 0.3091439862342005 0.3084271782303377 
0.6583333333333333 0.28985514918804156 0.3510130324647621 0.313346668082893 0.29946428947674386 0.2934298472361519 0.29081050613652354 0.2897051159225567 
0.675 0.2597788467316124 0.3376470625441951 0.2948513824152918 0.27724646435887335 0.2686936218936058 0.2643883236440223 0.2621505099208487 
0.6916666666666667 0.21945241113288755 0.3234383899342043 0.2727042344020272 0.2491991041252963 0.23665605951935428 0.22969322343012655 0.2256830259051245 
0.7083333333333333 0.21208913415770658 0.3084893416964114 0.2640463912378177 0.24199765577871094 0.22975836238752514 0.2227808217078493 0.21868546157819185 
0.725 0.2440078579184911 0.29289821133413274 0.2711568457883293 0.2591542776547486 0.25229975718421005 0.24848101830063402 0.24636088352534447 
0.7416666666666667 0.33637316359423575 0.2767577745025115 0.30114095113823186 0.3126946234386831 0.319470338791503 0.3239944351967621 0.32719761981819717 
0.7583333333333333 0.4806702755766008 0.26015414653418506 0.34608196875060376 0.39346039488857965 0.42223915960149777 0.4406094956270075 0.45272345649636475 
0.775 0.5517124610076172 0.24316597147451463 0.36417231357419155 0.43235159431302916 0.47328849619874996 0.498861469280966 0.5153528776868075 
0.7916666666666667 0.559519449109547 0.22586391942579276 0.35786813773687204 0.4326434497753898 0.47689517131475784 0.5041775484355994 0.521595886098237 
0.8083333333333333 0.4784306337101588 0.20831046027054795 0.3163210165903411 0.3763368113170946 0.4117259696943168 0.43359764668095013 0.4476049414159011 
0.825 0.39251996904665376 0.19055987692641002 0.2708190919391268 0.3153743746698442 0.3417567743032621 0.35820545018995464 0.3688090786699488 
0.8416666666666667 0.346157269533536 0.17265847960079095 0.24071232682774907 0.27934645056077273 0.3021472177263765 0.3163836342835468 0.3255616187183207 
0.8583333333333334 0.2955379057931812 0.15464498337971297 0.20858185210508048 0.2403481002299831 0.2590648178080827 0.2708134520366787 0.27839983377103994 
0.875 0.26817827569225433 0.1365510142074038 0.18770082273939037 0.21731503671434027 0.23463299568547175 0.24547300758301177 0.2524519689935566 
0.8916666666666666 0.24555847987948665 0.11840171225273584 0.16990508675027788 0.1978298873521755 0.2141838075476828 0.22435743130386918 0.2308917893099859 
0.9083333333333333 0.22551829564122594 0.10021640627240123 0.1534451492478834 0.18000928934814597 0.19577964812208096 0.2054597548336367 0.2116729546803188 
0.925 0.19532823906587238 0.0820093374485881 0.1318506885486868 0.15502523041219715 0.16915313631238893 0.17766124630240152 0.18315850059204095 
0.9416666666666667 0.15635415976958628 0.06379041603914194 0.10530935161799336 0.12385956109527238 0.1353037151071524 0.14213880370770227 0.1465680985944428 
0.9583333333333333 0.11000799465925593 0.045565999059806475 0.07449905126972978 0.08741132768375248 0.09534680554434305 0.1001032156036823 0.10318240786161745 
0.975 0.06436559330904332 0.027339683040690715 0.04386250989374644 0.051344596210969644 0.0558925567310211 0.058641165371146164 0.06041505277285457 
0.9916666666666667 0.019658770347755934 0.009113117314307393 0.013618625855304364 0.015837840331227558 0.017155418273620163 0.01796587500293029 0.018487096956562497 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k0_train100.txt <==
err density 
0.056403545831956545 0.01338352999370048 
0.05696330145659612 0.013911048347854263 
0.05752861216389397 0.014395990416324868 
0.05809953308316362 0.01483307721400405 
0.05867611989082862 0.015217471710657357 
0.05925842881585205 0.015544854776103597 
0.05984651664522011 0.015811493519595866 
0.06044044072947987 0.016014301210264547 
0.061040258988332194 0.016150888098475057 
0.061646029916280085 0.016219602556652286 
0.06225781258833307 0.016219562028123784 
0.06287566666576826 0.016150673324401267 
0.06349965240194845 0.016013641859181797 
0.06412983064819816 0.015809969467078376 
0.06476626285973786 0.01554194054223312 
0.06540901110167699 0.0152125963596768 
0.06605813805506673 0.014825697619447662 
0.06671370702301258 0.014385675483205228 
0.06737578193684769 0.013897571651864334 
0.06804442736236761 0.013366968350281283 
0.06871970850612658 0.012799909424553564 
0.0694016912217966 0.01220281409721242 
0.07009044201658951 0.011582385240299734 
0.07078602805774283 0.010945514289675584 
0.0714885171790698 0.01029918511084166 
0.07219797788757468 0.009650379215722512 
0.07291447937013355 0.009005984705784406 
0.07363809150024142 0.008372711171805295 
0.07436888484482633 0.0077570125156013175 
0.0751069306711311 0.007165019284397663 
0.07585230095366324 0.006602481643587229 
0.07660506838121404 0.006074723585523739 
0.07736530636394721 0.005586608414042422 
0.07813308904055773 0.005142514993750548 
0.07890849128550202 0.004746323748120276 
0.07969158871629968 0.004401410967775296 
0.08048245770090773 0.0041106496823948195 
0.08128117536516805 0.0038764151817345187 
0.08208781960032868 0.003700593259692908 
0.08290246907064 0.003584589405850749 
0.08372520322102577 0.0035293374757609146 
0.08455610228483088 0.0035353068172012153 
0.08539524729164563 0.0036025073864933716 
0.08624272007520783 0.003730493019239584 
0.0870986032813832 0.003918363678457483 
0.08796298037622505 0.004164768140378662 
0.08883593565411392 0.00446790914270563 
0.08971755424597795 0.004825553462109486 
0.09060792212759507 0.005235049662419883 
0.0915071261279771 0.005693356325794163 
0.09241525393783755 0.0061970834208470525 
0.09333239411814322 0.006742549062585245 
0.09425863610875064 0.00732585328270376 
0.09519407023712836 0.0079429695752995 
0.09613878772716562 0.008589853948491459 
0.09709288070806865 0.009262570048102789 
0.09805644222334499 0.009957427689778274 
0.0990295662398774 0.01067113091495787 
0.10001234765708722 0.011400930554224644 
0.10100488231618919 0.012144775320218851 
0.10200726700953791 0.012901454739188944 
0.10301959949006699 0.013670726833786902 
0.10404197848082204 0.014453423443957855 
0.10507450368458807 0.015251526452711417 
0.10611727579361281 0.01606820898130325 
0.10717039649942574 0.01690783682046353 
0.1082339685027557 0.01777592693069129 
0.10930809552354587 0.01867906170899027 
0.1103928823110687 0.01962475979163862 
0.11148843465414118 0.020621306332763267 
0.1125948593914413 0.021677547842780122 
0.11371226442192706 0.022802658658513417 
0.11484075871535872 0.024005887818772265 
0.11598045232292586 0.025296296416245437 
0.11713145638797909 0.026682496288478113 
0.11829388315686938 0.028172401123981516 
0.11946784598989395 0.029773000654241814 
0.12065345937235138 0.031490167576984356 
0.12185083892570621 0.03332850524967109 
0.12306010141886442 0.035291242084517505 
0.12428136477956078 0.037380176084203263 
0.12551474810585914 0.039595670228933975 
0.12676037167776713 0.04193669663109928 
0.1280183569689654 0.04440092469551808 
0.12928882665865463 0.04698484614260778 
0.1305719046435183 0.049683927836505416 
0.13186771604980585 0.05249278205185755 
0.1331763872455347 0.05540534321572481 
0.13449804585281383 0.05841504033230115 
0.13583282076028938 0.06151495524269469 
0.13718084213571421 0.06469795853939664 
0.1385422414386416 0.0679568172411793 
0.13991715143324548 0.07128427108668327 
0.1413057062012674 0.07467307733270828 
0.14270804115509247 0.07811602702866846 
0.1441242930509547 0.08160593865280963 
0.1455546000022735 0.08513563751442986 
0.1469991014931226 0.08869793124651223 
0.14845793839183258 0.0922855928684698 
0.14993125296472848 0.09589136317236821 
0.15141918889000353 0.09950798352077886 
0.15292189127173075 0.10312826854824023 
0.15443950665401363 0.10674522580536486 
0.155972183035277 0.110352226211732 
0.15752006988270006 0.11394322548192432 
0.1590833181467924 0.11751303269149348 
0.16066208027611484 0.12105761811582134 
0.16225651023214607 0.12457444867322141 
0.16386676350429719 0.1280628359932785 
0.16549299712507504 0.13152427954419824 
0.1671353696853962 0.13496278557778923 
0.1687940413500526 0.13838514202083962 
0.17046917387333108 0.14180112992596186 
0.17216093061478752 0.14522365369394383 
0.17386947655517784 0.14866877492625816 
0.17559497831254714 0.15215563833174348 
0.17733760415847802 0.1557062824146403 
0.17909752403450066 0.15934533249228108 
0.18087490956866567 0.16309957868623753 
0.18266993409228122 0.16699744664962268 
0.18448277265681637 0.17106837369248223 
0.1863136020509721 0.17534210742567907 
0.18816260081792202 0.17984794787307906 
0.19002994927272376 0.18461395705410147 
0.19191582951990346 0.1896661622094804 
0.1938204254712146 0.19502778007149812 
0.1957439228635732 0.20071848984489585 
0.19768650927717102 0.20675378187875784 
0.19964837415376832 0.21314440741179985 
0.2016297088151683 0.21989595232121123 
0.20363070648187503 0.22700855456804858 
0.20565156229193618 0.23447678108715173 
0.20769247331997315 0.2422896752988499 
0.20975363859639967 0.25043098131179214 
0.21183525912683146 0.25887954533872065 
0.21393753791168835 0.26760988897228843 
0.21606067996599093 0.276592942898827 
0.21820489233935372 0.28579692352289887 
0.22037038413617663 0.29518832902234515 
0.222557366536037 0.3047330257694766 
0.22476605281428402 0.3143973910814688 
0.22699665836283714 0.3241494741607706 
0.22924940071119138 0.33396013411621983 
0.23152449954763077 0.3438041123650774 
0.23382217674065264 0.35366099671817547 
0.23614265636060403 0.3635160362025667 
0.23848616470153336 0.37336076926065564 
0.24085293030325855 0.3831934333729802 
0.24324318397365433 0.39301913127189614 
0.24565715881116093 0.40284973752779757 
0.24809509022751558 0.41270353907806934 
0.2505572159707102 0.422604613822217 
0.2530437761481764 0.43258196224559337 
0.25555501325020147 0.44266841763767734 
0.25809117217357536 0.4528993703070551 
0.26065250024547343 0.4633113497549394 
0.263239247247576 0.47394051559943967 
0.2658516654404272 0.4848211127766771 
0.26849000958803515 0.49598394892513364 
0.27115453698271696 0.5074549517557043 
0.27384550747018976 0.5192538616248809 
0.27656318347491127 0.5313931095975231 
0.2793078300256712 0.5438769242647169 
0.2820797147814371 0.5567007018294983 
0.28487910805745664 0.569850663923424 
0.2877062828516186 0.5833038167530926 
0.29056151487107607 0.5970282139972196 
0.2934450825591332 0.610983514869224 
0.2963572671223994 0.6251218183750513 
0.29929835255821235 0.6393887454181059 
0.3022686256823339 0.6537247323428291 
0.3052683761569202 0.6680664929904845 
0.30829789651876977 0.6823486015029714 
0.31135748220785164 0.6965051450075674 
0.3144474315961172 0.7104713939292389 
0.317568046016597 0.724185437928637 
0.3207196297927872 0.7375897372297218 
0.323902490268327 0.750632542228127 
0.3271169378369715 0.7632691385918885 
0.33036328597286085 0.7754628804087909 
0.33364185126109047 0.7871859801331972 
0.33695295342858483 0.7984200309831956 
0.3402969153752769 0.8091562448894988 
0.343674063205598 0.8193953969613609 
0.3470847262602792 0.8291474755735732 
0.3505292371484689 0.8384310454487928 
0.3540079317801689 0.8472723393550192 
0.3575211493989929 0.8557041020841186 
0.3610692326152489 0.8637642180281262 
0.3646525274393515 0.8714941607078087 
0.36827138331556425 0.8789373087986156 
0.3719261531560783 0.8861371783000325 
0.3756171933754278 0.8931356242677719 
0.3793448639252482 0.8999710677564056 
0.38310952832937845 0.9066768041231282 
0.386911553719312 0.9132794474966532 
0.3907513108700002 0.919797562964719 
0.3946291742360095 0.9262405329089151 
0.39854552198803905 0.9326076970357319 
0.40250073604979975 0.9388877972280691 
0.40649520213525986 0.9450587486669121 
0.4105293097862597 0.951087748114199 
0.41460345241049995 0.9569317192235995 
0.41871802731990704 0.9625380837016432 
0.4228734357693793 0.9678458365248308 
0.42707008299591703 0.9727868936498122 
0.4313083782581418 0.9772876721033983 
0.43558873487620714 0.981270855304239 
0.4399115702721062 0.9846572911598325 
0.44427730601037835 0.9873679670177677 
0.4486863678392203 0.9893260039539775 
0.45313918573200623 0.9904586130936807 
0.4576361939292175 0.9906989585551454 
0.46217783098079085 0.9899878750054788 
0.4667645397888857 0.9882753925170954 
0.4713967676510763 0.9855220272026144 
0.47607496630397217 0.9816998027846068 
0.48079959196727157 0.9767929756482017 
0.4855711053882523 0.9707984438803683 
0.4903899718867046 0.9637258291971691 
0.49525666140030794 0.9555972293939986 
0.5001716485304606 0.946446647920938 
0.5051354125885626 0.9363191162682067 
0.5101484376427585 0.9252695338954932 
0.5152112125651436 0.9133612592569224 
0.5203242310794393 0.9006644938082771 
0.5254879918091409 0.8872545084267819 
0.5307029983261435 0.873209768071202 
0.5359697591998516 0.8586100153786715 
0.5412887880467732 0.8435343768521674 
0.5466606035806089 0.8280595559913945 
0.5520857296628373 0.8122581758854222 
0.5575646953538016 0.7961973292530944 
0.5630980349643039 0.7799373866650816 
0.5686862881077114 0.7635311038533208 
0.5743299997525798 0.7470230569304456 
0.5800297202757994 0.7304494204976834 
0.5857860055162665 0.7138380886623084 
0.5915994168290905 0.6972091236820138 
0.5974705211403367 0.680575502141863 
0.6033998910023138 0.6639441151027986 
0.6093881046494085 0.6473169673451589 
0.6154357460544759 0.6306925123639784 
0.6215434049857885 0.6140670546897949 
0.6277116770645503 0.5974361497363463 
0.633941163822983 0.5807959338055139 
0.6402324727629863 0.5641443229531243 
0.6465862174153827 0.5474820287396763 
0.6530030173997489 0.5308133508477746 
0.6594834984848411 0.5141467203625444 
0.6660282926496208 0.4974949822887923 
0.6726380381448854 0.4808754206755932 
0.6793133795555099 0.46430954361068694 
0.6860549678633088 0.4478226574924272 
0.6928634605105182 0.4314432696867701 
0.6997395214639107 0.41520236541921896 
0.7066838212795461 0.3991326082435801 
0.7136970371681631 0.38326751360961653 
0.7207798530612225 0.3676406420872109 
0.7279329596776033 0.3522848530700852 
0.7351570545909628 0.3372316518245043 
0.7424528422977632 0.32251065324141415 
0.749821034285976 0.3081491753407781 
0.7572623491044647 0.2941719652283993 
0.7647775124330589 0.28060105054428897 
0.7723672571533231 0.2674557011070278 
0.7800323234200269 0.25475247896216136 
0.787773458733326 0.2425053507393221 
0.7955914180116578 0.23072583429326377 
0.8034869636653615 0.21942315205164187 
0.8114608656710303 0.20860436615157102 
0.8195139016465968 0.1982744750032759 
0.827646856927169 0.18843645693833683 
0.8358605246416156 0.17909125356405475 
0.8441557057899124 0.17023769279178336 
0.8525332093212556 0.16187235866942792 
0.8609938522129519 0.15398942159528384 
0.8695384595500892 0.14658044775995274 
0.8781678646059999 0.13963421039096988 
0.8868829089235228 0.13313652731495623 
0.8956844423970689 0.12707014938882386 
0.9045733233555044 0.12141472250230449 
0.9135504186458556 0.1161468422640414 
0.9226166037178434 0.11124021541178686 
0.9317727627092579 0.10666593578671046 
0.9410197885321799 0.10239287580318922 
0.9503585829600575 0.09838818718840084 
0.9597900567156489 0.0946178978284472 
0.9693151295598341 0.0910475852854598 
0.9789347303813121 0.08764310233897964 
0.9886497972871857 0.08437132607653948 
0.9984612776944466 0.081200899841649 
1.0083701284223672 0.07810293686592394 
1.0183773157858107 0.07505165567913848 
1.0284838156894656 0.07202492031114639 
1.0386906137230167 0.06900466267795347 
1.048998705257262 0.06597717010112863 
1.0594090955411775 0.0629332273012222 
1.0699227997999534 0.059868109047161076 
1.0805408433339971 0.05678142653499292 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k0_train1600.txt <==
err density 
0.056403545831956545 0.01338352999370048 
0.05696330145659612 0.013911048347854263 
0.05752861216389397 0.014395990416324868 
0.05809953308316362 0.01483307721400405 
0.05867611989082862 0.015217471710657357 
0.05925842881585205 0.015544854776103597 
0.05984651664522011 0.015811493519595866 
0.06044044072947987 0.016014301210264547 
0.061040258988332194 0.016150888098475057 
0.061646029916280085 0.016219602556652286 
0.06225781258833307 0.016219562028123784 
0.06287566666576826 0.016150673324401267 
0.06349965240194845 0.016013641859181797 
0.06412983064819816 0.015809969467078376 
0.06476626285973786 0.01554194054223312 
0.06540901110167699 0.0152125963596768 
0.06605813805506673 0.014825697619447662 
0.06671370702301258 0.014385675483205228 
0.06737578193684769 0.013897571651864334 
0.06804442736236761 0.013366968350281283 
0.06871970850612658 0.012799909424553564 
0.0694016912217966 0.01220281409721242 
0.07009044201658951 0.011582385240299734 
0.07078602805774283 0.010945514289675584 
0.0714885171790698 0.01029918511084166 
0.07219797788757468 0.009650379215722512 
0.07291447937013355 0.009005984705784406 
0.07363809150024142 0.008372711171805295 
0.07436888484482633 0.0077570125156013175 
0.0751069306711311 0.007165019284397663 
0.07585230095366324 0.006602481643587229 
0.07660506838121404 0.006074723585523739 
0.07736530636394721 0.005586608414042422 
0.07813308904055773 0.005142514993750548 
0.07890849128550202 0.004746323748120276 
0.07969158871629968 0.004401410967775296 
0.08048245770090773 0.0041106496823948195 
0.08128117536516805 0.0038764151817345187 
0.08208781960032868 0.003700593259692908 
0.08290246907064 0.003584589405850749 
0.08372520322102577 0.0035293374757609146 
0.08455610228483088 0.0035353068172012153 
0.08539524729164563 0.0036025073864933716 
0.08624272007520783 0.003730493019239584 
0.0870986032813832 0.003918363678457483 
0.08796298037622505 0.004164768140378662 
0.08883593565411392 0.00446790914270563 
0.08971755424597795 0.004825553462109486 
0.09060792212759507 0.005235049662419883 
0.0915071261279771 0.005693356325794163 
0.09241525393783755 0.0061970834208470525 
0.09333239411814322 0.006742549062585245 
0.09425863610875064 0.00732585328270376 
0.09519407023712836 0.0079429695752995 
0.09613878772716562 0.008589853948491459 
0.09709288070806865 0.009262570048102789 
0.09805644222334499 0.009957427689778274 
0.0990295662398774 0.01067113091495787 
0.10001234765708722 0.011400930554224644 
0.10100488231618919 0.012144775320218851 
0.10200726700953791 0.012901454739188944 
0.10301959949006699 0.013670726833786902 
0.10404197848082204 0.014453423443957855 
0.10507450368458807 0.015251526452711417 
0.10611727579361281 0.01606820898130325 
0.10717039649942574 0.01690783682046353 
0.1082339685027557 0.01777592693069129 
0.10930809552354587 0.01867906170899027 
0.1103928823110687 0.01962475979163862 
0.11148843465414118 0.020621306332763267 
0.1125948593914413 0.021677547842780122 
0.11371226442192706 0.022802658658513417 
0.11484075871535872 0.024005887818772265 
0.11598045232292586 0.025296296416245437 
0.11713145638797909 0.026682496288478113 
0.11829388315686938 0.028172401123981516 
0.11946784598989395 0.029773000654241814 
0.12065345937235138 0.031490167576984356 
0.12185083892570621 0.03332850524967109 
0.12306010141886442 0.035291242084517505 
0.12428136477956078 0.037380176084203263 
0.12551474810585914 0.039595670228933975 
0.12676037167776713 0.04193669663109928 
0.1280183569689654 0.04440092469551808 
0.12928882665865463 0.04698484614260778 
0.1305719046435183 0.049683927836505416 
0.13186771604980585 0.05249278205185755 
0.1331763872455347 0.05540534321572481 
0.13449804585281383 0.05841504033230115 
0.13583282076028938 0.06151495524269469 
0.13718084213571421 0.06469795853939664 
0.1385422414386416 0.0679568172411793 
0.13991715143324548 0.07128427108668327 
0.1413057062012674 0.07467307733270828 
0.14270804115509247 0.07811602702866846 
0.1441242930509547 0.08160593865280963 
0.1455546000022735 0.08513563751442986 
0.1469991014931226 0.08869793124651223 
0.14845793839183258 0.0922855928684698 
0.14993125296472848 0.09589136317236821 
0.15141918889000353 0.09950798352077886 
0.15292189127173075 0.10312826854824023 
0.15443950665401363 0.10674522580536486 
0.155972183035277 0.110352226211732 
0.15752006988270006 0.11394322548192432 
0.1590833181467924 0.11751303269149348 
0.16066208027611484 0.12105761811582134 
0.16225651023214607 0.12457444867322141 
0.16386676350429719 0.1280628359932785 
0.16549299712507504 0.13152427954419824 
0.1671353696853962 0.13496278557778923 
0.1687940413500526 0.13838514202083962 
0.17046917387333108 0.14180112992596186 
0.17216093061478752 0.14522365369394383 
0.17386947655517784 0.14866877492625816 
0.17559497831254714 0.15215563833174348 
0.17733760415847802 0.1557062824146403 
0.17909752403450066 0.15934533249228108 
0.18087490956866567 0.16309957868623753 
0.18266993409228122 0.16699744664962268 
0.18448277265681637 0.17106837369248223 
0.1863136020509721 0.17534210742567907 
0.18816260081792202 0.17984794787307906 
0.19002994927272376 0.18461395705410147 
0.19191582951990346 0.1896661622094804 
0.1938204254712146 0.19502778007149812 
0.1957439228635732 0.20071848984489585 
0.19768650927717102 0.20675378187875784 
0.19964837415376832 0.21314440741179985 
0.2016297088151683 0.21989595232121123 
0.20363070648187503 0.22700855456804858 
0.20565156229193618 0.23447678108715173 
0.20769247331997315 0.2422896752988499 
0.20975363859639967 0.25043098131179214 
0.21183525912683146 0.25887954533872065 
0.21393753791168835 0.26760988897228843 
0.21606067996599093 0.276592942898827 
0.21820489233935372 0.28579692352289887 
0.22037038413617663 0.29518832902234515 
0.222557366536037 0.3047330257694766 
0.22476605281428402 0.3143973910814688 
0.22699665836283714 0.3241494741607706 
0.22924940071119138 0.33396013411621983 
0.23152449954763077 0.3438041123650774 
0.23382217674065264 0.35366099671817547 
0.23614265636060403 0.3635160362025667 
0.23848616470153336 0.37336076926065564 
0.24085293030325855 0.3831934333729802 
0.24324318397365433 0.39301913127189614 
0.24565715881116093 0.40284973752779757 
0.24809509022751558 0.41270353907806934 
0.2505572159707102 0.422604613822217 
0.2530437761481764 0.43258196224559337 
0.25555501325020147 0.44266841763767734 
0.25809117217357536 0.4528993703070551 
0.26065250024547343 0.4633113497549394 
0.263239247247576 0.47394051559943967 
0.2658516654404272 0.4848211127766771 
0.26849000958803515 0.49598394892513364 
0.27115453698271696 0.5074549517557043 
0.27384550747018976 0.5192538616248809 
0.27656318347491127 0.5313931095975231 
0.2793078300256712 0.5438769242647169 
0.2820797147814371 0.5567007018294983 
0.28487910805745664 0.569850663923424 
0.2877062828516186 0.5833038167530926 
0.29056151487107607 0.5970282139972196 
0.2934450825591332 0.610983514869224 
0.2963572671223994 0.6251218183750513 
0.29929835255821235 0.6393887454181059 
0.3022686256823339 0.6537247323428291 
0.3052683761569202 0.6680664929904845 
0.30829789651876977 0.6823486015029714 
0.31135748220785164 0.6965051450075674 
0.3144474315961172 0.7104713939292389 
0.317568046016597 0.724185437928637 
0.3207196297927872 0.7375897372297218 
0.323902490268327 0.750632542228127 
0.3271169378369715 0.7632691385918885 
0.33036328597286085 0.7754628804087909 
0.33364185126109047 0.7871859801331972 
0.33695295342858483 0.7984200309831956 
0.3402969153752769 0.8091562448894988 
0.343674063205598 0.8193953969613609 
0.3470847262602792 0.8291474755735732 
0.3505292371484689 0.8384310454487928 
0.3540079317801689 0.8472723393550192 
0.3575211493989929 0.8557041020841186 
0.3610692326152489 0.8637642180281262 
0.3646525274393515 0.8714941607078087 
0.36827138331556425 0.8789373087986156 
0.3719261531560783 0.8861371783000325 
0.3756171933754278 0.8931356242677719 
0.3793448639252482 0.8999710677564056 
0.38310952832937845 0.9066768041231282 
0.386911553719312 0.9132794474966532 
0.3907513108700002 0.919797562964719 
0.3946291742360095 0.9262405329089151 
0.39854552198803905 0.9326076970357319 
0.40250073604979975 0.9388877972280691 
0.40649520213525986 0.9450587486669121 
0.4105293097862597 0.951087748114199 
0.41460345241049995 0.9569317192235995 
0.41871802731990704 0.9625380837016432 
0.4228734357693793 0.9678458365248308 
0.42707008299591703 0.9727868936498122 
0.4313083782581418 0.9772876721033983 
0.43558873487620714 0.981270855304239 
0.4399115702721062 0.9846572911598325 
0.44427730601037835 0.9873679670177677 
0.4486863678392203 0.9893260039539775 
0.45313918573200623 0.9904586130936807 
0.4576361939292175 0.9906989585551454 
0.46217783098079085 0.9899878750054788 
0.4667645397888857 0.9882753925170954 
0.4713967676510763 0.9855220272026144 
0.47607496630397217 0.9816998027846068 
0.48079959196727157 0.9767929756482017 
0.4855711053882523 0.9707984438803683 
0.4903899718867046 0.9637258291971691 
0.49525666140030794 0.9555972293939986 
0.5001716485304606 0.946446647920938 
0.5051354125885626 0.9363191162682067 
0.5101484376427585 0.9252695338954932 
0.5152112125651436 0.9133612592569224 
0.5203242310794393 0.9006644938082771 
0.5254879918091409 0.8872545084267819 
0.5307029983261435 0.873209768071202 
0.5359697591998516 0.8586100153786715 
0.5412887880467732 0.8435343768521674 
0.5466606035806089 0.8280595559913945 
0.5520857296628373 0.8122581758854222 
0.5575646953538016 0.7961973292530944 
0.5630980349643039 0.7799373866650816 
0.5686862881077114 0.7635311038533208 
0.5743299997525798 0.7470230569304456 
0.5800297202757994 0.7304494204976834 
0.5857860055162665 0.7138380886623084 
0.5915994168290905 0.6972091236820138 
0.5974705211403367 0.680575502141863 
0.6033998910023138 0.6639441151027986 
0.6093881046494085 0.6473169673451589 
0.6154357460544759 0.6306925123639784 
0.6215434049857885 0.6140670546897949 
0.6277116770645503 0.5974361497363463 
0.633941163822983 0.5807959338055139 
0.6402324727629863 0.5641443229531243 
0.6465862174153827 0.5474820287396763 
0.6530030173997489 0.5308133508477746 
0.6594834984848411 0.5141467203625444 
0.6660282926496208 0.4974949822887923 
0.6726380381448854 0.4808754206755932 
0.6793133795555099 0.46430954361068694 
0.6860549678633088 0.4478226574924272 
0.6928634605105182 0.4314432696867701 
0.6997395214639107 0.41520236541921896 
0.7066838212795461 0.3991326082435801 
0.7136970371681631 0.38326751360961653 
0.7207798530612225 0.3676406420872109 
0.7279329596776033 0.3522848530700852 
0.7351570545909628 0.3372316518245043 
0.7424528422977632 0.32251065324141415 
0.749821034285976 0.3081491753407781 
0.7572623491044647 0.2941719652283993 
0.7647775124330589 0.28060105054428897 
0.7723672571533231 0.2674557011070278 
0.7800323234200269 0.25475247896216136 
0.787773458733326 0.2425053507393221 
0.7955914180116578 0.23072583429326377 
0.8034869636653615 0.21942315205164187 
0.8114608656710303 0.20860436615157102 
0.8195139016465968 0.1982744750032759 
0.827646856927169 0.18843645693833683 
0.8358605246416156 0.17909125356405475 
0.8441557057899124 0.17023769279178336 
0.8525332093212556 0.16187235866942792 
0.8609938522129519 0.15398942159528384 
0.8695384595500892 0.14658044775995274 
0.8781678646059999 0.13963421039096988 
0.8868829089235228 0.13313652731495623 
0.8956844423970689 0.12707014938882386 
0.9045733233555044 0.12141472250230449 
0.9135504186458556 0.1161468422640414 
0.9226166037178434 0.11124021541178686 
0.9317727627092579 0.10666593578671046 
0.9410197885321799 0.10239287580318922 
0.9503585829600575 0.09838818718840084 
0.9597900567156489 0.0946178978284472 
0.9693151295598341 0.0910475852854598 
0.9789347303813121 0.08764310233897964 
0.9886497972871857 0.08437132607653948 
0.9984612776944466 0.081200899841649 
1.0083701284223672 0.07810293686592394 
1.0183773157858107 0.07505165567913848 
1.0284838156894656 0.07202492031114639 
1.0386906137230167 0.06900466267795347 
1.048998705257262 0.06597717010112863 
1.0594090955411775 0.0629332273012222 
1.0699227997999534 0.059868109047161076 
1.0805408433339971 0.05678142653499292 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k0_train400.txt <==
err density 
0.056403545831956545 0.01338352999370048 
0.05696330145659612 0.013911048347854263 
0.05752861216389397 0.014395990416324868 
0.05809953308316362 0.01483307721400405 
0.05867611989082862 0.015217471710657357 
0.05925842881585205 0.015544854776103597 
0.05984651664522011 0.015811493519595866 
0.06044044072947987 0.016014301210264547 
0.061040258988332194 0.016150888098475057 
0.061646029916280085 0.016219602556652286 
0.06225781258833307 0.016219562028123784 
0.06287566666576826 0.016150673324401267 
0.06349965240194845 0.016013641859181797 
0.06412983064819816 0.015809969467078376 
0.06476626285973786 0.01554194054223312 
0.06540901110167699 0.0152125963596768 
0.06605813805506673 0.014825697619447662 
0.06671370702301258 0.014385675483205228 
0.06737578193684769 0.013897571651864334 
0.06804442736236761 0.013366968350281283 
0.06871970850612658 0.012799909424553564 
0.0694016912217966 0.01220281409721242 
0.07009044201658951 0.011582385240299734 
0.07078602805774283 0.010945514289675584 
0.0714885171790698 0.01029918511084166 
0.07219797788757468 0.009650379215722512 
0.07291447937013355 0.009005984705784406 
0.07363809150024142 0.008372711171805295 
0.07436888484482633 0.0077570125156013175 
0.0751069306711311 0.007165019284397663 
0.07585230095366324 0.006602481643587229 
0.07660506838121404 0.006074723585523739 
0.07736530636394721 0.005586608414042422 
0.07813308904055773 0.005142514993750548 
0.07890849128550202 0.004746323748120276 
0.07969158871629968 0.004401410967775296 
0.08048245770090773 0.0041106496823948195 
0.08128117536516805 0.0038764151817345187 
0.08208781960032868 0.003700593259692908 
0.08290246907064 0.003584589405850749 
0.08372520322102577 0.0035293374757609146 
0.08455610228483088 0.0035353068172012153 
0.08539524729164563 0.0036025073864933716 
0.08624272007520783 0.003730493019239584 
0.0870986032813832 0.003918363678457483 
0.08796298037622505 0.004164768140378662 
0.08883593565411392 0.00446790914270563 
0.08971755424597795 0.004825553462109486 
0.09060792212759507 0.005235049662419883 
0.0915071261279771 0.005693356325794163 
0.09241525393783755 0.0061970834208470525 
0.09333239411814322 0.006742549062585245 
0.09425863610875064 0.00732585328270376 
0.09519407023712836 0.0079429695752995 
0.09613878772716562 0.008589853948491459 
0.09709288070806865 0.009262570048102789 
0.09805644222334499 0.009957427689778274 
0.0990295662398774 0.01067113091495787 
0.10001234765708722 0.011400930554224644 
0.10100488231618919 0.012144775320218851 
0.10200726700953791 0.012901454739188944 
0.10301959949006699 0.013670726833786902 
0.10404197848082204 0.014453423443957855 
0.10507450368458807 0.015251526452711417 
0.10611727579361281 0.01606820898130325 
0.10717039649942574 0.01690783682046353 
0.1082339685027557 0.01777592693069129 
0.10930809552354587 0.01867906170899027 
0.1103928823110687 0.01962475979163862 
0.11148843465414118 0.020621306332763267 
0.1125948593914413 0.021677547842780122 
0.11371226442192706 0.022802658658513417 
0.11484075871535872 0.024005887818772265 
0.11598045232292586 0.025296296416245437 
0.11713145638797909 0.026682496288478113 
0.11829388315686938 0.028172401123981516 
0.11946784598989395 0.029773000654241814 
0.12065345937235138 0.031490167576984356 
0.12185083892570621 0.03332850524967109 
0.12306010141886442 0.035291242084517505 
0.12428136477956078 0.037380176084203263 
0.12551474810585914 0.039595670228933975 
0.12676037167776713 0.04193669663109928 
0.1280183569689654 0.04440092469551808 
0.12928882665865463 0.04698484614260778 
0.1305719046435183 0.049683927836505416 
0.13186771604980585 0.05249278205185755 
0.1331763872455347 0.05540534321572481 
0.13449804585281383 0.05841504033230115 
0.13583282076028938 0.06151495524269469 
0.13718084213571421 0.06469795853939664 
0.1385422414386416 0.0679568172411793 
0.13991715143324548 0.07128427108668327 
0.1413057062012674 0.07467307733270828 
0.14270804115509247 0.07811602702866846 
0.1441242930509547 0.08160593865280963 
0.1455546000022735 0.08513563751442986 
0.1469991014931226 0.08869793124651223 
0.14845793839183258 0.0922855928684698 
0.14993125296472848 0.09589136317236821 
0.15141918889000353 0.09950798352077886 
0.15292189127173075 0.10312826854824023 
0.15443950665401363 0.10674522580536486 
0.155972183035277 0.110352226211732 
0.15752006988270006 0.11394322548192432 
0.1590833181467924 0.11751303269149348 
0.16066208027611484 0.12105761811582134 
0.16225651023214607 0.12457444867322141 
0.16386676350429719 0.1280628359932785 
0.16549299712507504 0.13152427954419824 
0.1671353696853962 0.13496278557778923 
0.1687940413500526 0.13838514202083962 
0.17046917387333108 0.14180112992596186 
0.17216093061478752 0.14522365369394383 
0.17386947655517784 0.14866877492625816 
0.17559497831254714 0.15215563833174348 
0.17733760415847802 0.1557062824146403 
0.17909752403450066 0.15934533249228108 
0.18087490956866567 0.16309957868623753 
0.18266993409228122 0.16699744664962268 
0.18448277265681637 0.17106837369248223 
0.1863136020509721 0.17534210742567907 
0.18816260081792202 0.17984794787307906 
0.19002994927272376 0.18461395705410147 
0.19191582951990346 0.1896661622094804 
0.1938204254712146 0.19502778007149812 
0.1957439228635732 0.20071848984489585 
0.19768650927717102 0.20675378187875784 
0.19964837415376832 0.21314440741179985 
0.2016297088151683 0.21989595232121123 
0.20363070648187503 0.22700855456804858 
0.20565156229193618 0.23447678108715173 
0.20769247331997315 0.2422896752988499 
0.20975363859639967 0.25043098131179214 
0.21183525912683146 0.25887954533872065 
0.21393753791168835 0.26760988897228843 
0.21606067996599093 0.276592942898827 
0.21820489233935372 0.28579692352289887 
0.22037038413617663 0.29518832902234515 
0.222557366536037 0.3047330257694766 
0.22476605281428402 0.3143973910814688 
0.22699665836283714 0.3241494741607706 
0.22924940071119138 0.33396013411621983 
0.23152449954763077 0.3438041123650774 
0.23382217674065264 0.35366099671817547 
0.23614265636060403 0.3635160362025667 
0.23848616470153336 0.37336076926065564 
0.24085293030325855 0.3831934333729802 
0.24324318397365433 0.39301913127189614 
0.24565715881116093 0.40284973752779757 
0.24809509022751558 0.41270353907806934 
0.2505572159707102 0.422604613822217 
0.2530437761481764 0.43258196224559337 
0.25555501325020147 0.44266841763767734 
0.25809117217357536 0.4528993703070551 
0.26065250024547343 0.4633113497549394 
0.263239247247576 0.47394051559943967 
0.2658516654404272 0.4848211127766771 
0.26849000958803515 0.49598394892513364 
0.27115453698271696 0.5074549517557043 
0.27384550747018976 0.5192538616248809 
0.27656318347491127 0.5313931095975231 
0.2793078300256712 0.5438769242647169 
0.2820797147814371 0.5567007018294983 
0.28487910805745664 0.569850663923424 
0.2877062828516186 0.5833038167530926 
0.29056151487107607 0.5970282139972196 
0.2934450825591332 0.610983514869224 
0.2963572671223994 0.6251218183750513 
0.29929835255821235 0.6393887454181059 
0.3022686256823339 0.6537247323428291 
0.3052683761569202 0.6680664929904845 
0.30829789651876977 0.6823486015029714 
0.31135748220785164 0.6965051450075674 
0.3144474315961172 0.7104713939292389 
0.317568046016597 0.724185437928637 
0.3207196297927872 0.7375897372297218 
0.323902490268327 0.750632542228127 
0.3271169378369715 0.7632691385918885 
0.33036328597286085 0.7754628804087909 
0.33364185126109047 0.7871859801331972 
0.33695295342858483 0.7984200309831956 
0.3402969153752769 0.8091562448894988 
0.343674063205598 0.8193953969613609 
0.3470847262602792 0.8291474755735732 
0.3505292371484689 0.8384310454487928 
0.3540079317801689 0.8472723393550192 
0.3575211493989929 0.8557041020841186 
0.3610692326152489 0.8637642180281262 
0.3646525274393515 0.8714941607078087 
0.36827138331556425 0.8789373087986156 
0.3719261531560783 0.8861371783000325 
0.3756171933754278 0.8931356242677719 
0.3793448639252482 0.8999710677564056 
0.38310952832937845 0.9066768041231282 
0.386911553719312 0.9132794474966532 
0.3907513108700002 0.919797562964719 
0.3946291742360095 0.9262405329089151 
0.39854552198803905 0.9326076970357319 
0.40250073604979975 0.9388877972280691 
0.40649520213525986 0.9450587486669121 
0.4105293097862597 0.951087748114199 
0.41460345241049995 0.9569317192235995 
0.41871802731990704 0.9625380837016432 
0.4228734357693793 0.9678458365248308 
0.42707008299591703 0.9727868936498122 
0.4313083782581418 0.9772876721033983 
0.43558873487620714 0.981270855304239 
0.4399115702721062 0.9846572911598325 
0.44427730601037835 0.9873679670177677 
0.4486863678392203 0.9893260039539775 
0.45313918573200623 0.9904586130936807 
0.4576361939292175 0.9906989585551454 
0.46217783098079085 0.9899878750054788 
0.4667645397888857 0.9882753925170954 
0.4713967676510763 0.9855220272026144 
0.47607496630397217 0.9816998027846068 
0.48079959196727157 0.9767929756482017 
0.4855711053882523 0.9707984438803683 
0.4903899718867046 0.9637258291971691 
0.49525666140030794 0.9555972293939986 
0.5001716485304606 0.946446647920938 
0.5051354125885626 0.9363191162682067 
0.5101484376427585 0.9252695338954932 
0.5152112125651436 0.9133612592569224 
0.5203242310794393 0.9006644938082771 
0.5254879918091409 0.8872545084267819 
0.5307029983261435 0.873209768071202 
0.5359697591998516 0.8586100153786715 
0.5412887880467732 0.8435343768521674 
0.5466606035806089 0.8280595559913945 
0.5520857296628373 0.8122581758854222 
0.5575646953538016 0.7961973292530944 
0.5630980349643039 0.7799373866650816 
0.5686862881077114 0.7635311038533208 
0.5743299997525798 0.7470230569304456 
0.5800297202757994 0.7304494204976834 
0.5857860055162665 0.7138380886623084 
0.5915994168290905 0.6972091236820138 
0.5974705211403367 0.680575502141863 
0.6033998910023138 0.6639441151027986 
0.6093881046494085 0.6473169673451589 
0.6154357460544759 0.6306925123639784 
0.6215434049857885 0.6140670546897949 
0.6277116770645503 0.5974361497363463 
0.633941163822983 0.5807959338055139 
0.6402324727629863 0.5641443229531243 
0.6465862174153827 0.5474820287396763 
0.6530030173997489 0.5308133508477746 
0.6594834984848411 0.5141467203625444 
0.6660282926496208 0.4974949822887923 
0.6726380381448854 0.4808754206755932 
0.6793133795555099 0.46430954361068694 
0.6860549678633088 0.4478226574924272 
0.6928634605105182 0.4314432696867701 
0.6997395214639107 0.41520236541921896 
0.7066838212795461 0.3991326082435801 
0.7136970371681631 0.38326751360961653 
0.7207798530612225 0.3676406420872109 
0.7279329596776033 0.3522848530700852 
0.7351570545909628 0.3372316518245043 
0.7424528422977632 0.32251065324141415 
0.749821034285976 0.3081491753407781 
0.7572623491044647 0.2941719652283993 
0.7647775124330589 0.28060105054428897 
0.7723672571533231 0.2674557011070278 
0.7800323234200269 0.25475247896216136 
0.787773458733326 0.2425053507393221 
0.7955914180116578 0.23072583429326377 
0.8034869636653615 0.21942315205164187 
0.8114608656710303 0.20860436615157102 
0.8195139016465968 0.1982744750032759 
0.827646856927169 0.18843645693833683 
0.8358605246416156 0.17909125356405475 
0.8441557057899124 0.17023769279178336 
0.8525332093212556 0.16187235866942792 
0.8609938522129519 0.15398942159528384 
0.8695384595500892 0.14658044775995274 
0.8781678646059999 0.13963421039096988 
0.8868829089235228 0.13313652731495623 
0.8956844423970689 0.12707014938882386 
0.9045733233555044 0.12141472250230449 
0.9135504186458556 0.1161468422640414 
0.9226166037178434 0.11124021541178686 
0.9317727627092579 0.10666593578671046 
0.9410197885321799 0.10239287580318922 
0.9503585829600575 0.09838818718840084 
0.9597900567156489 0.0946178978284472 
0.9693151295598341 0.0910475852854598 
0.9789347303813121 0.08764310233897964 
0.9886497972871857 0.08437132607653948 
0.9984612776944466 0.081200899841649 
1.0083701284223672 0.07810293686592394 
1.0183773157858107 0.07505165567913848 
1.0284838156894656 0.07202492031114639 
1.0386906137230167 0.06900466267795347 
1.048998705257262 0.06597717010112863 
1.0594090955411775 0.0629332273012222 
1.0699227997999534 0.059868109047161076 
1.0805408433339971 0.05678142653499292 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k0_train6400.txt <==
err density 
0.056403545831956545 0.01338352999370048 
0.05696330145659612 0.013911048347854263 
0.05752861216389397 0.014395990416324868 
0.05809953308316362 0.01483307721400405 
0.05867611989082862 0.015217471710657357 
0.05925842881585205 0.015544854776103597 
0.05984651664522011 0.015811493519595866 
0.06044044072947987 0.016014301210264547 
0.061040258988332194 0.016150888098475057 
0.061646029916280085 0.016219602556652286 
0.06225781258833307 0.016219562028123784 
0.06287566666576826 0.016150673324401267 
0.06349965240194845 0.016013641859181797 
0.06412983064819816 0.015809969467078376 
0.06476626285973786 0.01554194054223312 
0.06540901110167699 0.0152125963596768 
0.06605813805506673 0.014825697619447662 
0.06671370702301258 0.014385675483205228 
0.06737578193684769 0.013897571651864334 
0.06804442736236761 0.013366968350281283 
0.06871970850612658 0.012799909424553564 
0.0694016912217966 0.01220281409721242 
0.07009044201658951 0.011582385240299734 
0.07078602805774283 0.010945514289675584 
0.0714885171790698 0.01029918511084166 
0.07219797788757468 0.009650379215722512 
0.07291447937013355 0.009005984705784406 
0.07363809150024142 0.008372711171805295 
0.07436888484482633 0.0077570125156013175 
0.0751069306711311 0.007165019284397663 
0.07585230095366324 0.006602481643587229 
0.07660506838121404 0.006074723585523739 
0.07736530636394721 0.005586608414042422 
0.07813308904055773 0.005142514993750548 
0.07890849128550202 0.004746323748120276 
0.07969158871629968 0.004401410967775296 
0.08048245770090773 0.0041106496823948195 
0.08128117536516805 0.0038764151817345187 
0.08208781960032868 0.003700593259692908 
0.08290246907064 0.003584589405850749 
0.08372520322102577 0.0035293374757609146 
0.08455610228483088 0.0035353068172012153 
0.08539524729164563 0.0036025073864933716 
0.08624272007520783 0.003730493019239584 
0.0870986032813832 0.003918363678457483 
0.08796298037622505 0.004164768140378662 
0.08883593565411392 0.00446790914270563 
0.08971755424597795 0.004825553462109486 
0.09060792212759507 0.005235049662419883 
0.0915071261279771 0.005693356325794163 
0.09241525393783755 0.0061970834208470525 
0.09333239411814322 0.006742549062585245 
0.09425863610875064 0.00732585328270376 
0.09519407023712836 0.0079429695752995 
0.09613878772716562 0.008589853948491459 
0.09709288070806865 0.009262570048102789 
0.09805644222334499 0.009957427689778274 
0.0990295662398774 0.01067113091495787 
0.10001234765708722 0.011400930554224644 
0.10100488231618919 0.012144775320218851 
0.10200726700953791 0.012901454739188944 
0.10301959949006699 0.013670726833786902 
0.10404197848082204 0.014453423443957855 
0.10507450368458807 0.015251526452711417 
0.10611727579361281 0.01606820898130325 
0.10717039649942574 0.01690783682046353 
0.1082339685027557 0.01777592693069129 
0.10930809552354587 0.01867906170899027 
0.1103928823110687 0.01962475979163862 
0.11148843465414118 0.020621306332763267 
0.1125948593914413 0.021677547842780122 
0.11371226442192706 0.022802658658513417 
0.11484075871535872 0.024005887818772265 
0.11598045232292586 0.025296296416245437 
0.11713145638797909 0.026682496288478113 
0.11829388315686938 0.028172401123981516 
0.11946784598989395 0.029773000654241814 
0.12065345937235138 0.031490167576984356 
0.12185083892570621 0.03332850524967109 
0.12306010141886442 0.035291242084517505 
0.12428136477956078 0.037380176084203263 
0.12551474810585914 0.039595670228933975 
0.12676037167776713 0.04193669663109928 
0.1280183569689654 0.04440092469551808 
0.12928882665865463 0.04698484614260778 
0.1305719046435183 0.049683927836505416 
0.13186771604980585 0.05249278205185755 
0.1331763872455347 0.05540534321572481 
0.13449804585281383 0.05841504033230115 
0.13583282076028938 0.06151495524269469 
0.13718084213571421 0.06469795853939664 
0.1385422414386416 0.0679568172411793 
0.13991715143324548 0.07128427108668327 
0.1413057062012674 0.07467307733270828 
0.14270804115509247 0.07811602702866846 
0.1441242930509547 0.08160593865280963 
0.1455546000022735 0.08513563751442986 
0.1469991014931226 0.08869793124651223 
0.14845793839183258 0.0922855928684698 
0.14993125296472848 0.09589136317236821 
0.15141918889000353 0.09950798352077886 
0.15292189127173075 0.10312826854824023 
0.15443950665401363 0.10674522580536486 
0.155972183035277 0.110352226211732 
0.15752006988270006 0.11394322548192432 
0.1590833181467924 0.11751303269149348 
0.16066208027611484 0.12105761811582134 
0.16225651023214607 0.12457444867322141 
0.16386676350429719 0.1280628359932785 
0.16549299712507504 0.13152427954419824 
0.1671353696853962 0.13496278557778923 
0.1687940413500526 0.13838514202083962 
0.17046917387333108 0.14180112992596186 
0.17216093061478752 0.14522365369394383 
0.17386947655517784 0.14866877492625816 
0.17559497831254714 0.15215563833174348 
0.17733760415847802 0.1557062824146403 
0.17909752403450066 0.15934533249228108 
0.18087490956866567 0.16309957868623753 
0.18266993409228122 0.16699744664962268 
0.18448277265681637 0.17106837369248223 
0.1863136020509721 0.17534210742567907 
0.18816260081792202 0.17984794787307906 
0.19002994927272376 0.18461395705410147 
0.19191582951990346 0.1896661622094804 
0.1938204254712146 0.19502778007149812 
0.1957439228635732 0.20071848984489585 
0.19768650927717102 0.20675378187875784 
0.19964837415376832 0.21314440741179985 
0.2016297088151683 0.21989595232121123 
0.20363070648187503 0.22700855456804858 
0.20565156229193618 0.23447678108715173 
0.20769247331997315 0.2422896752988499 
0.20975363859639967 0.25043098131179214 
0.21183525912683146 0.25887954533872065 
0.21393753791168835 0.26760988897228843 
0.21606067996599093 0.276592942898827 
0.21820489233935372 0.28579692352289887 
0.22037038413617663 0.29518832902234515 
0.222557366536037 0.3047330257694766 
0.22476605281428402 0.3143973910814688 
0.22699665836283714 0.3241494741607706 
0.22924940071119138 0.33396013411621983 
0.23152449954763077 0.3438041123650774 
0.23382217674065264 0.35366099671817547 
0.23614265636060403 0.3635160362025667 
0.23848616470153336 0.37336076926065564 
0.24085293030325855 0.3831934333729802 
0.24324318397365433 0.39301913127189614 
0.24565715881116093 0.40284973752779757 
0.24809509022751558 0.41270353907806934 
0.2505572159707102 0.422604613822217 
0.2530437761481764 0.43258196224559337 
0.25555501325020147 0.44266841763767734 
0.25809117217357536 0.4528993703070551 
0.26065250024547343 0.4633113497549394 
0.263239247247576 0.47394051559943967 
0.2658516654404272 0.4848211127766771 
0.26849000958803515 0.49598394892513364 
0.27115453698271696 0.5074549517557043 
0.27384550747018976 0.5192538616248809 
0.27656318347491127 0.5313931095975231 
0.2793078300256712 0.5438769242647169 
0.2820797147814371 0.5567007018294983 
0.28487910805745664 0.569850663923424 
0.2877062828516186 0.5833038167530926 
0.29056151487107607 0.5970282139972196 
0.2934450825591332 0.610983514869224 
0.2963572671223994 0.6251218183750513 
0.29929835255821235 0.6393887454181059 
0.3022686256823339 0.6537247323428291 
0.3052683761569202 0.6680664929904845 
0.30829789651876977 0.6823486015029714 
0.31135748220785164 0.6965051450075674 
0.3144474315961172 0.7104713939292389 
0.317568046016597 0.724185437928637 
0.3207196297927872 0.7375897372297218 
0.323902490268327 0.750632542228127 
0.3271169378369715 0.7632691385918885 
0.33036328597286085 0.7754628804087909 
0.33364185126109047 0.7871859801331972 
0.33695295342858483 0.7984200309831956 
0.3402969153752769 0.8091562448894988 
0.343674063205598 0.8193953969613609 
0.3470847262602792 0.8291474755735732 
0.3505292371484689 0.8384310454487928 
0.3540079317801689 0.8472723393550192 
0.3575211493989929 0.8557041020841186 
0.3610692326152489 0.8637642180281262 
0.3646525274393515 0.8714941607078087 
0.36827138331556425 0.8789373087986156 
0.3719261531560783 0.8861371783000325 
0.3756171933754278 0.8931356242677719 
0.3793448639252482 0.8999710677564056 
0.38310952832937845 0.9066768041231282 
0.386911553719312 0.9132794474966532 
0.3907513108700002 0.919797562964719 
0.3946291742360095 0.9262405329089151 
0.39854552198803905 0.9326076970357319 
0.40250073604979975 0.9388877972280691 
0.40649520213525986 0.9450587486669121 
0.4105293097862597 0.951087748114199 
0.41460345241049995 0.9569317192235995 
0.41871802731990704 0.9625380837016432 
0.4228734357693793 0.9678458365248308 
0.42707008299591703 0.9727868936498122 
0.4313083782581418 0.9772876721033983 
0.43558873487620714 0.981270855304239 
0.4399115702721062 0.9846572911598325 
0.44427730601037835 0.9873679670177677 
0.4486863678392203 0.9893260039539775 
0.45313918573200623 0.9904586130936807 
0.4576361939292175 0.9906989585551454 
0.46217783098079085 0.9899878750054788 
0.4667645397888857 0.9882753925170954 
0.4713967676510763 0.9855220272026144 
0.47607496630397217 0.9816998027846068 
0.48079959196727157 0.9767929756482017 
0.4855711053882523 0.9707984438803683 
0.4903899718867046 0.9637258291971691 
0.49525666140030794 0.9555972293939986 
0.5001716485304606 0.946446647920938 
0.5051354125885626 0.9363191162682067 
0.5101484376427585 0.9252695338954932 
0.5152112125651436 0.9133612592569224 
0.5203242310794393 0.9006644938082771 
0.5254879918091409 0.8872545084267819 
0.5307029983261435 0.873209768071202 
0.5359697591998516 0.8586100153786715 
0.5412887880467732 0.8435343768521674 
0.5466606035806089 0.8280595559913945 
0.5520857296628373 0.8122581758854222 
0.5575646953538016 0.7961973292530944 
0.5630980349643039 0.7799373866650816 
0.5686862881077114 0.7635311038533208 
0.5743299997525798 0.7470230569304456 
0.5800297202757994 0.7304494204976834 
0.5857860055162665 0.7138380886623084 
0.5915994168290905 0.6972091236820138 
0.5974705211403367 0.680575502141863 
0.6033998910023138 0.6639441151027986 
0.6093881046494085 0.6473169673451589 
0.6154357460544759 0.6306925123639784 
0.6215434049857885 0.6140670546897949 
0.6277116770645503 0.5974361497363463 
0.633941163822983 0.5807959338055139 
0.6402324727629863 0.5641443229531243 
0.6465862174153827 0.5474820287396763 
0.6530030173997489 0.5308133508477746 
0.6594834984848411 0.5141467203625444 
0.6660282926496208 0.4974949822887923 
0.6726380381448854 0.4808754206755932 
0.6793133795555099 0.46430954361068694 
0.6860549678633088 0.4478226574924272 
0.6928634605105182 0.4314432696867701 
0.6997395214639107 0.41520236541921896 
0.7066838212795461 0.3991326082435801 
0.7136970371681631 0.38326751360961653 
0.7207798530612225 0.3676406420872109 
0.7279329596776033 0.3522848530700852 
0.7351570545909628 0.3372316518245043 
0.7424528422977632 0.32251065324141415 
0.749821034285976 0.3081491753407781 
0.7572623491044647 0.2941719652283993 
0.7647775124330589 0.28060105054428897 
0.7723672571533231 0.2674557011070278 
0.7800323234200269 0.25475247896216136 
0.787773458733326 0.2425053507393221 
0.7955914180116578 0.23072583429326377 
0.8034869636653615 0.21942315205164187 
0.8114608656710303 0.20860436615157102 
0.8195139016465968 0.1982744750032759 
0.827646856927169 0.18843645693833683 
0.8358605246416156 0.17909125356405475 
0.8441557057899124 0.17023769279178336 
0.8525332093212556 0.16187235866942792 
0.8609938522129519 0.15398942159528384 
0.8695384595500892 0.14658044775995274 
0.8781678646059999 0.13963421039096988 
0.8868829089235228 0.13313652731495623 
0.8956844423970689 0.12707014938882386 
0.9045733233555044 0.12141472250230449 
0.9135504186458556 0.1161468422640414 
0.9226166037178434 0.11124021541178686 
0.9317727627092579 0.10666593578671046 
0.9410197885321799 0.10239287580318922 
0.9503585829600575 0.09838818718840084 
0.9597900567156489 0.0946178978284472 
0.9693151295598341 0.0910475852854598 
0.9789347303813121 0.08764310233897964 
0.9886497972871857 0.08437132607653948 
0.9984612776944466 0.081200899841649 
1.0083701284223672 0.07810293686592394 
1.0183773157858107 0.07505165567913848 
1.0284838156894656 0.07202492031114639 
1.0386906137230167 0.06900466267795347 
1.048998705257262 0.06597717010112863 
1.0594090955411775 0.0629332273012222 
1.0699227997999534 0.059868109047161076 
1.0805408433339971 0.05678142653499292 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k1_train100.txt <==
err density 
0.013742816988229368 0.013183785439976526 
0.013910762251460885 0.01408592634660501 
0.014080759904058139 0.015035777365654868 
0.01425283502741984 0.016035034267494107 
0.014427013009454061 0.017085318239609425 
0.01460331954832397 0.01818815105135362 
0.014781780656239314 0.019344930391669353 
0.014962422663294268 0.02055690609079406 
0.015145272221352157 0.02182515795057168 
0.015330356307977666 0.023150575896415306 
0.015517702230417109 0.024533843126443928 
0.015707337629627317 0.025975422870209337 
0.015899290484353786 0.027475549282151464 
0.01609358911525866 0.029034222885994363 
0.01629026218909912 0.03065121085925966 
0.016489338722956912 0.03232605230635442 
0.016690848088519485 0.03405806851949222 
0.016894820016413493 0.03584637807473611 
0.01710128460059124 0.03768991646174914 
0.017310272302770737 0.03958745980647672 
0.01752181395693 0.041537652121782766 
0.017735940773856304 0.043539035417371155 
0.017952684345750997 0.04559008192167685 
0.01817207665089061 0.047689227618370376 
0.018394150058344928 0.049834906281030475 
0.01861893733275269 0.05202558320239308 
0.0188464716391557 0.054259787858953926 
0.01907678654789197 0.056536144825693226 
0.019309916039548687 0.058853402356006695 
0.019545894509975684 0.061210458164004486 
0.019784756775360204 0.06360638208447662 
0.020026538077363668 0.06604043543352749 
0.020271274088321214 0.0685120870430183 
0.02051900091650478 0.07102102608724822 
0.020769755111450527 0.07356717195350436 
0.021023573669351304 0.07615068152250266 
0.021280494038515105 0.07877195431438296 
0.021540554124890123 0.08143163601594838 
0.02180379229765746 0.08413062093182007 
0.02207024739489202 0.08687005389412793 
0.022339958729292713 0.08965133212207012 
0.02261296609398263 0.09247610744554703 
0.0228893097683801 0.0953462891992765 
0.023169030524141515 0.09826404795994093 
0.023452169631176755 0.10123182014505933 
0.023738768863738147 0.10425231332546986 
0.02402887050658381 0.10732851193145791 
0.024322517361216357 0.11046368286394222 
0.02461975275219779 0.11366138036507993 
0.02492062053354161 0.11692544936522543 
0.02522516509518302 0.12026002641271866 
0.025533431369528188 0.12366953721590974 
0.02584546483808359 0.1271586897882519 
0.0261613115381663 0.13073246219090912 
0.02648101806969635 0.13439608391521124 
0.026804631602072054 0.138155010039775 
0.027132199881129363 0.14201488743295082 
0.02746377123618628 0.1459815124474479 
0.027799394587173343 0.15006077976608154 
0.028139119451851262 0.15425862229977205 
0.028482995953116753 0.15858094230419992 
0.02883107482639765 0.16303353416203556 
0.029183407427138392 0.16762199956487467 
0.029540045738377003 0.1723516561139881 
0.029901042378414625 0.17722744063271745 
0.03026645060857884 0.18225380873684857 
0.0306363243410818 0.18743463243409156 
0.031010718146974436 0.1927730977118695 
0.03138968726419784 0.19827160421690193 
0.031773287605733044 0.20393166922438416 
0.03216157576785046 0.2097538381339394 
0.03255460903845999 0.21573760371036976 
0.03295244540556334 0.22188133620727385 
0.03335514356580949 0.2281822263702776 
0.03376276293315483 0.2346362431149274 
0.03417536364762906 0.24123810741489302 
0.03459300658420821 0.24798128362354982 
0.03501575336179613 0.25485798909230567 
0.035443666352315724 0.2618592225501017 
0.03587680868991129 0.26897481127962125 
0.0363152442802633 0.27619347667768085 
0.03675903781001702 0.2835029173319185 
0.037208254756326366 0.2908899082960175 
0.037662961396514365 0.2983404148147005 
0.038123224817851756 0.30583971835106394 
0.03858911292745492 0.31337255241581474 
0.039060694462304944 0.3209232454032032 
0.039538038999389034 0.3284758674133321 
0.040021216965965875 0.3360143778948928 
0.04051029964995648 0.3435227708840157 
0.04100535921046192 0.35098521464913657 
0.04150646868840973 0.35838618268118866 
0.0420137020173303 0.36571057319257866 
0.042527134034265 0.37294381460373355 
0.04304684049080764 0.3800719548957729 
0.04357289806428081 0.38708173318212363 
0.04410538436904885 0.39396063238803847 
0.04464437796796904 0.40069691250939304 
0.0451899583839827 0.40727962453353844 
0.04574220611184807 0.4136986057259744 
0.04630120263001639 0.41994445759712673 
0.04686703041265325 0.42600850844282545 
0.047439772941806777 0.4318827628800238 
0.048019514719724585 0.437559841256606 
0.04860634128132118 0.44303291218331814 
0.049200339206797755 0.4482956217019047 
0.04980159613441622 0.45334202275440716 
0.0504102007734293 0.45816650864573294 
0.051026242917168715 0.4627637540905649 
0.051649813456293193 0.4671286672060219 
0.05228100439219851 0.47125635545735894 
0.05291990885059129 0.4751421080937471 
0.05356662109522881 0.4787813970375236 
0.05422123654182658 0.4821698975298401 
0.05488385177213598 0.48530352910841107 
0.05555456454819387 0.4881785167221714 
0.05623347382674644 0.49079147099823117 
0.05692067977384916 0.493139485895319 
0.05761628377964533 0.49522025123206703 
0.0583203884733251 0.4970321768949007 
0.05903309773826736 0.4985745249344448 
0.05975451672736667 0.49984754527445574 
0.06048475187854746 0.5008526104035054 
0.0612239109304679 0.5015923442129523 
0.06197210293841555 0.5020707400966794 
0.0627294382903974 0.5022932635447107 
0.06349602872342647 0.5022669347447003 
0.06427198734000744 0.5020003871470252 
0.06505742862482375 0.5015038985396147 
0.06585246846162866 0.500789391900872 
0.0666572241503427 0.4998704041310516 
0.06747181442436001 0.49876202167773237 
0.06829635946806631 0.4974807830394217 
0.06913098093457079 0.49604454911996826 
0.06997580196365483 0.49447234338123974 
0.07083094719993994 0.4927841646679409 
0.07169654281127787 0.49100077642342793 
0.07257271650736528 0.48914347674802583 
0.07345959755858607 0.48723385434488453 
0.07435731681508383 0.48529353583046625 
0.07526600672606747 0.48334393014130705 
0.07618580135935271 0.4814059758358381 
0.07711683642114239 0.47949989696730083 
0.0780592492760486 0.47764497289573216 
0.07901317896735927 0.47585932692544836 
0.07997876623755268 0.4741597380180222 
0.08095615354906256 0.4725614790639248 
0.08194548510529688 0.47107818432863957 
0.08294690687191364 0.4697217477544345 
0.08396056659835656 0.46850225283327834 
0.084986613839654 0.467427933806411 
0.08602519997848426 0.46650516702822487 
0.08707647824751052 0.46573849049052657 
0.08814060375198876 0.4651306487685442 
0.08921773349265191 0.4646826600479944 
0.09030802638887371 0.46439390144287807 
0.09141164330211562 0.4642622085295212 
0.09252874705966027 0.4642839849096246 
0.0936595024786349 0.46445431767216594 
0.09480407639032853 0.4647670948421818 
0.09596263766480607 0.4652151212684315 
0.09713535723582345 0.4657902298902553 
0.09832240812604706 0.46648338591053784 
0.09952396547258152 0.46728478205677687 
0.10074020655280932 0.46818392380391743 
0.10197131081054624 0.4691697041282652 
0.10321745988251657 0.47023046802954815 
0.1044788376251515 0.47135406766854265 
0.10575563014171545 0.47252790949438456 
0.10704802580976354 0.47373899515739104 
0.10835621530893487 0.47497395830377126 
0.10968039164908525 0.4762190995181781 
0.11102075019876385 0.4774604217149533 
0.1123774887140378 0.47868366818205205 
0.11375080736766906 0.4798743652617853 
0.11514090877864784 0.48101787132420365 
0.11654799804208694 0.48209943327109883 
0.11797228275948145 0.4831042513242929 
0.11941397306933814 0.4840175523262053 
0.12087328167817928 0.4848246712406155 
0.12235042389192527 0.4855111400136635 
0.12384561764766083 0.48606278246510887 
0.12535908354578934 0.48646581345097134 
0.12689104488258016 0.48670694019083416 
0.12844172768311368 0.4867734634019868 
0.13001136073462902 0.4866533757392926 
0.1316001756202792 0.4863354550097885 
0.13320840675329884 0.4858093497151319 
0.13483629141158943 0.48506565466817597 
0.1364840697727272 0.48409597472257077 
0.1381519849493989 0.48289297503223794 
0.13984028302527052 0.48145041670320976 
0.1415492130912944 0.4797631771933261 
0.14327902728246006 0.47782725533338755 
0.14502998081499405 0.47563976136374775 
0.14680233202401458 0.47319889288049116 
0.14859634240164607 0.4705038980438533 
0.1504122766355997 0.46755502779958996 
0.1522504026482253 0.4643534791853945 
0.1541109916360406 0.46090133202696615 
0.15599431810974343 0.45720148146365064 
0.15790065993471283 0.45325756877788526 
0.15983029837200546 0.4490739129365572 
0.1617835181198526 0.4446554450907577 
0.1637606073556644 0.44000764803214065 
0.16576185777854757 0.4351365022816208 
0.1677875646523426 0.43004844010470145 
0.16983802684918684 0.42475030832468075 
0.1719135468936099 0.41924934035913736 
0.1740144310071683 0.413553137455443 
0.17614098915362492 0.40766965866655414 
0.17829353508468126 0.40160721870634375 
0.1804723863862682 0.3953744924700875 
0.18267786452540238 0.3889805247132975 
0.18491029489761554 0.38243474316107084 
0.18717000687496313 0.3757469731770368 
0.18945733385461977 0.36892745205891 
0.19177261330806863 0.36198684104615514 
0.19411618683089185 0.3549362332203111 
0.1964884001931694 0.34778715564321044 
0.19888960339049389 0.3405515643028535 
0.20132015069560882 0.33324183070937285 
0.20378040071067788 0.3258707192910254 
0.206270716420193 0.318451355068422 
0.20879146524452885 0.3109971814201437 
0.21134301909415223 0.30352190808081264 
0.2139257544244933 0.29603944982131286 
0.21654005229148768 0.2885638565393281 
0.21918629840779763 0.28110923572829355 
0.22186488319971973 0.2736896684879611 
0.22457620186478822 0.26631912038655303 
0.2273206544300825 0.2590113485819527 
0.23009864581124692 0.2517798066589529 
0.2329105858722318 0.24463754864496526 
0.23575688948576473 0.23759713363327584 
0.23863797659456074 0.23067053237772536 
0.24155427227328052 0.2238690371333886 
0.2445062067912458 0.21720317591246732 
0.24749421567592106 0.21068263221108596 
0.25051873977717126 0.20431617114818967 
0.25358022533230457 0.1981115728483958 
0.2566791240319102 0.19207557380108048 
0.2598158930865004 0.1862138168411737 
0.2629909952939675 0.18053081032425508 
0.2662048991078649 0.17502989700896288 
0.2694580787065223 0.1697132331111434 
0.272751014063006 0.16458177795283166 
0.2760841910159341 0.15963529459017425 
0.27945810134115673 0.15487236176217714 
0.28287324282431253 0.15029039745074324 
0.286330119334272 0.14588569427615833 
0.2898292408974779 0.14165346686581168 
0.2933711237731946 0.13758791122348327 
0.29695629052967654 0.1336822759892904 
0.30058527012126807 0.1299289453154528 
0.30425859796644494 0.1263195328913191 
0.3079768160268101 0.12284498643556394 
0.3117404728870541 0.11949570173898805 
0.3155501238358935 0.11626164509466463 
0.3194063309479977 0.11313248270154533 
0.32330966316691756 0.11009771538263023 
0.3272606963890268 0.10714681672972398 
0.3312600135484897 0.1042693725843528 
0.3353082047032673 0.10145521959908022 
0.3394058671221738 0.09869458050503876 
0.34355360537299795 0.09597819364854004 
0.34775203141170047 0.09329743435902432 
0.35200176467270183 0.09064442577713372 
0.3563034321602736 0.08801213690768868 
0.36065766854104636 0.08539446586752761 
0.36506511623764815 0.08278630656951451 
0.36952642552348736 0.08018359741574267 
0.3740422546186938 0.07758335095676225 
0.3786132697872324 0.07498366389884917 
0.38324014543520357 0.07238370729534795 
0.3879235642103446 0.06978369722687301 
0.39266421710274757 0.06718484674368239 
0.39746280354680785 0.06458930029650582 
0.40232003152441814 0.06200005230451295 
0.40723661766942404 0.05942085188681479 
0.41221328737335616 0.056856096104286845 
0.4172507748924537 0.05431071431096029 
0.42234982345599686 0.051790046390582566 
0.4275111853759624 0.04929971774880699 
0.4327356221580195 0.04684551394243887 
0.43802390461388196 0.04443325775491204 
0.44337681297503406 0.042068691375396386 
0.4487951370078448 0.03975736611417332 
0.45427967613009057 0.03750454179824222 
0.4598312395289002 0.03531509764973166 
0.46545064628014343 0.03319345606843249 
0.47113872546927554 0.031143520332568488 
0.47689631631366136 0.02916862681319573 
0.4827242682863928 0.02727151188171641 
0.48862344124162 0.02545429329056446 
0.4945947055414138 0.023718465436662412 
0.5006389421841787 0.02206490758660205 
0.5067570429346351 0.020493903860516863 
0.5129499104553898 0.01900517354487145 
0.519218458440115 0.017597910137067938 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k1_train1600.txt <==
err density 
0.013742816988237877 0.013183785439942355 
0.013910762251469472 0.014085926346571286 
0.014080759904066794 0.015035777365621873 
0.014252835027428575 0.016035034267462448 
0.014427013009462877 0.01708531823957948 
0.014603319548332867 0.01818815105132594 
0.014781780656248281 0.01934493039164446 
0.014962422663303318 0.020556906090772493 
0.01514527222136129 0.021825157950554213 
0.01533035630798687 0.023150575896402327 
0.015517702230426398 0.024533843126436184 
0.015707337629636692 0.025975422870207626 
0.015899290484363247 0.02747554928215631 
0.016093589115268193 0.029034222886006447 
0.016290262189108742 0.030651210859279715 
0.016489338722966623 0.03232605230638302 
0.01669084808852927 0.03405806851953002 
0.016894820016423368 0.03584637807478382 
0.017101284600601206 0.03768991646180732 
0.017310272302780778 0.039587459806545724 
0.017521813956940132 0.04153765212186332 
0.01773594077386653 0.043539035417463665 
0.017952684345761315 0.04559008192178175 
0.018172076650901006 0.04768922761848779 
0.018394150058355416 0.04983490628116067 
0.018618937332763274 0.052025583202536294 
0.01884647163916637 0.054259787859110196 
0.019076786547902732 0.056536144825862486 
0.019309916039559543 0.05885340235618916 
0.019545894509986627 0.061210458164199684 
0.01978475677537124 0.0636063820846843 
0.0200265380773748 0.06604043543374738 
0.020271274088332437 0.0685120870432499 
0.02051900091651611 0.07102102608749114 
0.020769755111461945 0.07356717195375775 
0.021023573669362826 0.07615068152276608 
0.021280494038526717 0.07877195431465565 
0.021540554124901842 0.08143163601622963 
0.021803792297669284 0.08413062093210903 
0.022070247394903937 0.08687005389442377 
0.022339958729304738 0.08965133212237207 
0.022612966093994748 0.09247610744585402 
0.02288930976839233 0.09534628919958775 
0.023169030524153842 0.09826404796025552 
0.02345216963118918 0.10123182014537647 
0.023738768863750682 0.10425231332578878 
0.024028870506596446 0.10732851193177774 
0.0243225173612291 0.11046368286426206 
0.024619752752210636 0.11366138036539937 
0.02492062053355457 0.1169254493655435 
0.025225165095196077 0.12026002641303474 
0.025533431369541355 0.12366953721622362 
0.025845464838096868 0.1271586897885628 
0.026161311538179684 0.1307324621912168 
0.02648101806970984 0.13439608391551522 
0.02680463160208566 0.13815501004007488 
0.027132199881143088 0.1420148874332469 
0.02746377123620011 0.14598151244773955 
0.02779939458718728 0.15006077976636853 
0.02813911945186532 0.15425862230005466 
0.028482995953130922 0.15858094230447795 
0.028831074826411927 0.16303353416230904 
0.029183407427152794 0.16762199956514393 
0.029540045738391512 0.17235165611425357 
0.02990104237842926 0.17722744063297843 
0.030266450608593586 0.18225380873710564 
0.03063632434109667 0.18743463243434516 
0.03101071814698942 0.1927730977121193 
0.03138968726421293 0.19827160421714887 
0.031773287605748275 0.20393166922462794 
0.032161575767865797 0.20975383813418041 
0.032554609038475464 0.21573760371060902 
0.03295244540557892 0.2218813362075103 
0.03335514356582521 0.2281822263705128 
0.03376276293317067 0.23463624311516038 
0.034175363647645014 0.24123810741512436 
0.034593006584224296 0.24798128362377983 
0.035015753361812334 0.2548579890925342 
0.03544366635233205 0.26185922255032856 
0.03587680868992775 0.26897481127984685 
0.03631524428027989 0.2761934766779049 
0.036759037810033736 0.2835029173321412 
0.037208254756343206 0.2908899082962379 
0.03766296139653136 0.29834041481491874 
0.038123224817868874 0.3058397183512799 
0.03858911292747216 0.3133725524160278 
0.039060694462322326 0.3209232454034129 
0.039538038999406555 0.328475867413538 
0.04002121696598353 0.33601437789509464 
0.04051029964997425 0.34352277088421246 
0.04100535921047984 0.35098521464932836 
0.04150646868842778 0.3583861826813746 
0.04201370201734847 0.3657105731927578 
0.04252713403428332 0.3729438146039065 
0.043046840490826105 0.3800719548959376 
0.043572898064299384 0.38708173318228073 
0.04410538436906758 0.39396063238818696 
0.04464437796798791 0.40069691250953376 
0.04518995838400171 0.40727962453367017 
0.04574220611186721 0.4136986057260971 
0.04630120263003568 0.41994445759724086 
0.04686703041267267 0.42600850844292976 
0.04743977294182633 0.43188276288011856 
0.04801951471974429 0.43755984125669284 
0.04860634128134104 0.44303291218339624 
0.049200339206817746 0.4482956217019752 
0.04980159613443634 0.4533420227544691 
0.050410200773449584 0.45816650864578823 
0.05102624291718913 0.4627637540906137 
0.051649813456313746 0.4671286672060652 
0.052281004392219214 0.4712563554573974 
0.052919908850612166 0.4751421080937806 
0.053566621095249824 0.4787813970375533 
0.054221236541847725 0.48216989752986605 
0.05488385177215728 0.4853035291084349 
0.055554564548215314 0.4881785167221939 
0.056233473826768014 0.4907914709982529 
0.0569206797738709 0.4931394858953404 
0.05761628377966724 0.49522025123208874 
0.05832038847334711 0.49703217689492296 
0.05903309773828954 0.49857452493446824 
0.05975451672738901 0.49984754527448094 
0.06048475187856994 0.5008526104035327 
0.06122391093049052 0.5015923442129818 
0.061972102938438335 0.5020707400967112 
0.06272943829042033 0.5022932635447446 
0.06349602872344953 0.5022669347447365 
0.06427198734003067 0.502000387147064 
0.06505742862484715 0.501503898539655 
0.0658524684616522 0.5007893919009146 
0.06665722415036637 0.4998704041310961 
0.06747181442438385 0.49876202167777817 
0.06829635946809029 0.49748078303946913 
0.06913098093459492 0.4960445491200166 
0.06997580196367913 0.4944723433812889 
0.07083094719996441 0.49278416466799113 
0.07169654281130249 0.49100077642347784 
0.07257271650739003 0.4891434767480766 
0.07345959755861099 0.48723385434493494 
0.07435731681510889 0.4852935358305163 
0.07526600672609267 0.48334393014135674 
0.07618580135937808 0.4814059758358875 
0.07711683642116794 0.47949989696734935 
0.07805924927607429 0.47764497289578006 
0.07901317896738509 0.4758593269254962 
0.07997876623757869 0.4741597380180686 
0.0809561535490887 0.4725614790639699 
0.08194548510532315 0.47107818432868365 
0.08294690687194009 0.46972174775447734 
0.08396056659838319 0.46850225283332075 
0.08498661383968073 0.46742793380645165 
0.08602519997851116 0.4665051670282651 
0.08707647824753759 0.46573849049056526 
0.08814060375201596 0.46513064876858096 
0.08921773349267924 0.46468266004803016 
0.09030802638890122 0.46439390144291226 
0.09141164330214327 0.46426220852955447 
0.09252874705968804 0.4642839849096556 
0.09365950247866285 0.4644543176721951 
0.09480407639035665 0.464767094842209 
0.09596263766483433 0.4652151212684571 
0.09713535723585183 0.4657902298902785 
0.09832240812607561 0.46648338591055855 
0.0995239654726102 0.4672847820567952 
0.10074020655283814 0.46818392380393276 
0.10197131081057527 0.4691697041282777 
0.10321745988254573 0.47023046802955776 
0.10447883762518083 0.47135406766854954 
0.1057556301417449 0.4725279094943882 
0.10704802580979315 0.4737389951573917 
0.10835621530896461 0.4749739583037683 
0.10968039164911511 0.4762190995181719 
0.11102075019879387 0.4774604217149434 
0.11237748871406794 0.47868366818203933 
0.11375080736769937 0.4798743652617695 
0.11514090877867826 0.48101787132418383 
0.11654799804211753 0.4820994332710756 
0.11797228275951216 0.4831042513242665 
0.11941397306936895 0.48401755232617555 
0.12087328167821025 0.4848246712405827 
0.12235042389195634 0.4855111400136276 
0.12384561764769207 0.4860627824650697 
0.12535908354582068 0.48646581345092976 
0.1268910448826116 0.4867069401907883 
0.12844172768314527 0.4867734634019383 
0.1300113607346607 0.4866533757392412 
0.13160017562031104 0.48633545500973496 
0.1332084067533308 0.48580934971507483 
0.1348362914116215 0.4850656546681159 
0.1364840697727594 0.4840959747225084 
0.13815198494943118 0.4828929750321732 
0.13984028302530294 0.4814504167031417 
0.1415492130913269 0.4797631771932554 
0.1432790272824927 0.47782725533331466 
0.14502998081502677 0.4756397613636717 
0.14680233202404744 0.473198892880413 
0.148596342401679 0.47050389804377235 
0.1504122766356327 0.4675550277995069 
0.15225040264825843 0.46435347918530895 
0.1541109916360738 0.46090133202687844 
0.15599431810977674 0.4572014814635609 
0.15790065993474622 0.45325756877779333 
0.1598302983720389 0.4490739129364634 
0.16178351811988614 0.444655445090662 
0.16376060735569797 0.4400076480320423 
0.16576185777858127 0.4351365022815212 
0.16778756465237635 0.43004844010459997 
0.1698380268492207 0.42475030832457766 
0.17191354689364383 0.4192493403590335 
0.1740144310072022 0.4135531374553378 
0.17614098915365892 0.4076696586664476 
0.17829353508471532 0.4016072187062365 
0.18047238638630234 0.3953744924699795 
0.18267786452543655 0.38898052471318934 
0.1849102948976497 0.3824347431609625 
0.18717000687499735 0.37574697317692757 
0.189457333854654 0.3689274520588002 
0.19177261330810294 0.3619868410460446 
0.19411618683092616 0.35493623322020096 
0.19648840019320377 0.34778715564310037 
0.19888960339052825 0.34055156430274336 
0.20132015069564316 0.3332418307092634 
0.20378040071071227 0.3258707192909155 
0.20627071642022735 0.3184513550683126 
0.20879146524456332 0.31099718142003424 
0.21134301909418668 0.30352190808070373 
0.2139257544245277 0.2960394498212047 
0.21654005229152212 0.2885638565392202 
0.219186298407832 0.2811092357281871 
0.2218648831997541 0.27368966848785503 
0.22457620186482252 0.26631912038644795 
0.22732065443011684 0.25901134858184865 
0.23009864581128117 0.2517798066588501 
0.23291058587226593 0.24463754864486395 
0.23575688948579884 0.23759713363317586 
0.23863797659459476 0.23067053237762716 
0.24155427227331452 0.22386903713329204 
0.24450620679127966 0.217203175912373 
0.2474942156759548 0.21068263221099398 
0.25051873977720496 0.2043161711480996 
0.25358022533233815 0.1981115728483084 
0.25667912403194365 0.19207557380099552 
0.2598158930865337 0.18621381684109148 
0.2629909952940008 0.1805308103241754 
0.266204899107898 0.17502989700888608 
0.2694580787065552 0.1697132331110699 
0.27275101406303887 0.16458177795276088 
0.2760841910159667 0.1596352945901065 
0.2794581013411892 0.15487236176211217 
0.28287324282434484 0.15029039745068146 
0.286330119334304 0.14588569427609938 
0.28982924089750983 0.1416534668657556 
0.29337112377322627 0.13758791122343011 
0.29695629052970807 0.13368227598923973 
0.30058527012129926 0.12992894531540505 
0.30425859796647603 0.12631953289127384 
0.30797681602684085 0.12284498643552115 
0.3117404728870845 0.11949570173894761 
0.31555012383592373 0.11626164509462637 
0.3194063309480276 0.11313248270150934 
0.32330966316694726 0.11009771538259608 
0.32726069638905614 0.10714681672969197 
0.33126001354851886 0.10426937258432237 
0.33530820470329603 0.10145521959905154 
0.33940586712220217 0.09869458050501168 
0.34355360537302604 0.0959781936485144 
0.3477520314117281 0.09329743435900009 
0.3520017646727292 0.09064442577711078 
0.3563034321603005 0.08801213690766699 
0.3606576685410728 0.08539446586750714 
0.36506511623767424 0.08278630656949519 
0.36952642552351295 0.08018359741572446 
0.37404225461871904 0.07758335095674498 
0.3786132697872571 0.074983663898833 
0.3832401454352279 0.07238370729533271 
0.38792356421036833 0.0697836972268588 
0.3926642171027708 0.06718484674366915 
0.3974628035468306 0.06458930029649342 
0.4023200315244403 0.06200005230450155 
0.40723661766944574 0.05942085188680422 
0.4122132873733772 0.05685609610427719 
0.4172507748924741 0.054310714310951524 
0.42234982345601674 0.051790046390574586 
0.4275111853759816 0.04929971774879987 
0.43273562215803807 0.0468455139424325 
0.4380239046138999 0.04443325775490647 
0.4433768129750514 0.0420686913753915 
0.44879513700786133 0.039757366114169156 
0.4542796761301063 0.03750454179823873 
0.4598312395289155 0.03531509764972866 
0.4654506462801579 0.033193456068430126 
0.47113872546928937 0.031143520332566618 
0.47689631631367424 0.029168626813194397 
0.4827242682864048 0.027271511881715553 
0.4886234412416313 0.02545429329056398 
0.49459470554142415 0.02371846543666234 
0.5006389421841883 0.02206490758660226 
0.5067570429346436 0.020493903860517384 
0.5129499104553975 0.019005173544872182 
0.5192184584401218 0.017597910137068882 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k1_train400.txt <==
err density 
0.013742816988241379 0.013183785439983187 
0.013910762251473006 0.014085926346612297 
0.014080759904070358 0.015035777365662865 
0.01425283502743217 0.01603503426750322 
0.01442701300946649 0.017085318239619778 
0.014603319548336512 0.018188151051365616 
0.01478178065625197 0.01934493039168352 
0.014962422663307025 0.02055690609081065 
0.01514527222136503 0.021825157950591367 
0.015330356307990642 0.02315057589643858 
0.0155177022304302 0.024533843126471437 
0.01570733762964053 0.025975422870241866 
0.015899290484367105 0.02747554928218967 
0.016093589115272092 0.02903422288603915 
0.016290262189112663 0.03065121085931171 
0.016489338722970575 0.032326052306414756 
0.016690848088533272 0.03405806851956178 
0.01689482001642739 0.03584637807481565 
0.01710128460060526 0.03768991646183984 
0.017310272302784868 0.03958745980657922 
0.017521813956944257 0.041537652121898055 
0.01773594077387067 0.043539035417500066 
0.017952684345765493 0.04559008192182033 
0.018172076650905235 0.04768922761852907 
0.018394150058359662 0.04983490628120482 
0.018618937332767555 0.052025583202583804 
0.01884647163917069 0.05425978785916147 
0.019076786547907086 0.05653614482591755 
0.019309916039563925 0.05885340235624829 
0.019545894509991047 0.06121045816426313 
0.0197847567753757 0.0636063820847523 
0.020026538077379294 0.0660404354338197 
0.020271274088336965 0.06851208704332658 
0.020519000916520664 0.07102102608757202 
0.020769755111466538 0.07356717195384267 
0.021023573669367458 0.07615068152285479 
0.021280494038531387 0.07877195431474765 
0.021540554124906547 0.08143163601632457 
0.02180379229767402 0.08413062093220611 
0.02207024739490871 0.08687005389452271 
0.022339958729309547 0.08965133212247228 
0.022612966093999598 0.09247610744595497 
0.022889309768397207 0.09534628919968846 
0.023169030524158758 0.09826404796035551 
0.023452169631194137 0.10123182014547524 
0.02373876886375568 0.10425231332588547 
0.024028870506601473 0.10732851193187173 
0.02432251736123417 0.11046368286435318 
0.024619752752215743 0.11366138036548674 
0.024920620533559704 0.11692544936562664 
0.025225165095201264 0.1202600264131136 
0.02553343136954657 0.12366953721629756 
0.025845464838102124 0.1271586897886315 
0.026161311538184982 0.1307324621912804 
0.02648101806971518 0.13439608391557353 
0.02680463160209103 0.13815501004012778 
0.027132199881148487 0.14201488743329405 
0.02746377123620556 0.14598151244778187 
0.027799394587192775 0.15006077976640614 
0.028139119451870843 0.15425862230008708 
0.028482995953136487 0.15858094230450587 
0.028831074826417533 0.16303353416233324 
0.029183407427158442 0.16762199956516446 
0.029540045738397205 0.17235165611427025 
0.029901042378434984 0.17722744063299234 
0.030266450608599352 0.1822538087371172 
0.03063632434110247 0.18743463243435468 
0.03101071814699527 0.19277309771212753 
0.03138968726421883 0.198271604217156 
0.0317732876057542 0.20393166922463424 
0.03216157576787177 0.2097538381341864 
0.03255460903848146 0.21573760371061457 
0.03295244540558498 0.22188133620751732 
0.033355143565831295 0.2281822263705199 
0.0337627629331768 0.23463624311516892 
0.03417536364765119 0.24123810741513502 
0.0345930065842305 0.24798128362379204 
0.0350157533618186 0.25485798909254825 
0.035443666352338345 0.2618592225503451 
0.03587680868993409 0.26897481127986583 
0.03631524428028626 0.27619347667792715 
0.03675903781004015 0.2835029173321656 
0.03720825475634968 0.29088990829626626 
0.037662961396537846 0.2983404148149502 
0.038123224817875424 0.3058397183513145 
0.03858911292747876 0.3133725524160657 
0.03906069446232895 0.3209232454034544 
0.03953803899941323 0.3284758674135828 
0.040021216965990224 0.336014377895143 
0.04051029964998101 0.34352277088426464 
0.04100535921048663 0.3509852146493838 
0.04150646868843462 0.35838618268143346 
0.04201370201735536 0.36571057319281974 
0.04252713403429023 0.37294381460397164 
0.043046840490833065 0.38007195489600615 
0.04357289806430641 0.38708173318235195 
0.04410538436907463 0.39396063238826073 
0.04464437796799499 0.4006969125096103 
0.045189958384008834 0.4072796245337485 
0.0457422061118744 0.4136986057261774 
0.0463012026300429 0.4199444575973229 
0.046867030412679936 0.4260085084430137 
0.047439772941833644 0.43188276288020383 
0.048019514719751626 0.4375598412567787 
0.04860634128134842 0.443032912183483 
0.04920033920682515 0.44829562170206116 
0.049801596134443814 0.4533420227545557 
0.050410200773457085 0.45816650864587394 
0.05102624291719668 0.4627637540906985 
0.05164981345632136 0.46712866720614965 
0.05228100439222683 0.47125635545748 
0.052919908850619826 0.47514210809386154 
0.053566621095257526 0.4787813970376322 
0.054221236541855476 0.4821698975299428 
0.05488385177216508 0.48530352910850993 
0.055554564548223134 0.4881785167222651 
0.056233473826775904 0.4907914709983214 
0.05692067977387882 0.49313948589540535 
0.05761628377967517 0.4952202512321501 
0.05832038847335514 0.49703217689498136 
0.05903309773829756 0.49857452493452264 
0.059754516727397074 0.49984754527453124 
0.060484751878578054 0.5008526104035789 
0.06122391093049868 0.5015923442130235 
0.06197210293844651 0.5020707400967488 
0.06272943829042854 0.5022932635447782 
0.06349602872345783 0.5022669347447655 
0.06427198734003897 0.5020003871470884 
0.06505742862485547 0.5015038985396754 
0.06585246846166057 0.5007893919009315 
0.06665722415037478 0.49987040413110856 
0.0674718144243923 0.49876202167778666 
0.06829635946809878 0.49748078303947374 
0.06913098093460346 0.4960445491200181 
0.06997580196368768 0.49447234338128687 
0.07083094719997297 0.4927841646679858 
0.0716965428113111 0.49100077642346956 
0.07257271650739867 0.48914347674806524 
0.07345959755861967 0.4872338543449206 
0.0743573168151176 0.4852935358304994 
0.07526600672610143 0.48334393014133764 
0.07618580135938688 0.48140597583586564 
0.07711683642117671 0.47949989696732553 
0.07805924927608313 0.4776449728957533 
0.07901317896739396 0.4758593269254686 
0.07997876623758755 0.4741597380180394 
0.08095615354909765 0.47256147906393875 
0.0819454851053321 0.4710781843286511 
0.08294690687194908 0.46972174775444386 
0.08396056659839217 0.46850225283328567 
0.08498661383968978 0.46742793380641506 
0.08602519997852025 0.4665051670282273 
0.08707647824754663 0.4657384904905262 
0.08814060375202508 0.4651306487685415 
0.0892177334926884 0.4646826600479892 
0.09030802638891036 0.4643939014428706 
0.09141164330215244 0.46426220852950995 
0.09252874705969724 0.4642839849096124 
0.0936595024786721 0.4644543176721499 
0.09480407639036588 0.46476709484216333 
0.09596263766484357 0.46521512126841064 
0.0971353572358611 0.4657902298902315 
0.09832240812608486 0.46648338591051075 
0.09952396547261953 0.4672847820567469 
0.10074020655284749 0.46818392380388435 
0.1019713108105846 0.4691697041282285 
0.10321745988255507 0.4702304680295083 
0.10447883762519015 0.47135406766849963 
0.10575563014175429 0.47252790949433837 
0.10704802580980252 0.47373899515734247 
0.10835621530897399 0.4749739583037189 
0.1096803916491245 0.47621909951812286 
0.11102075019880324 0.4774604217148961 
0.11237748871407732 0.4786836681819911 
0.11375080736770876 0.47987436526172234 
0.11514090877868767 0.48101787132413765 
0.1165479980421269 0.4820994332710302 
0.11797228275952153 0.48310425132422247 
0.11941397306937833 0.48401755232613236 
0.12087328167821965 0.4848246712405412 
0.12235042389196575 0.4855111400135879 
0.12384561764770141 0.48606278246503143 
0.12535908354583003 0.4864658134508927 
0.12689104488262096 0.4867069401907538 
0.12844172768315457 0.4867734634019055 
0.13001136073467007 0.48665337573921025 
0.13160017562032034 0.48633545500970526 
0.1332084067533401 0.4858093497150479 
0.13483629141163075 0.48506565466809165 
0.1364840697727686 0.4840959747224861 
0.13815198494944045 0.48289297503215245 
0.13984028302531212 0.481450416703124 
0.14154921309133608 0.4797631771932403 
0.1432790272825018 0.4778272553333016 
0.14502998081503585 0.47563976136366176 
0.14680233202405651 0.4731988928804047 
0.14859634240168804 0.47050389804376735 
0.15041227663564172 0.4675550277995044 
0.15225040264826736 0.46435347918530856 
0.1541109916360827 0.46090133202687955 
0.15599431810978562 0.4572014814635645 
0.15790065993475505 0.45325756877779894 
0.1598302983720477 0.44907391293647075 
0.16178351811989483 0.4446554450906712 
0.16376060735570663 0.44000764803205383 
0.16576185777858982 0.4351365022815344 
0.16778756465238492 0.4300484401046141 
0.16983802684922913 0.4247503083245935 
0.1719135468936522 0.4192493403590504 
0.17401443100721056 0.4135531374553559 
0.17614098915366713 0.40766965866646604 
0.17829353508472354 0.40160721870625576 
0.18047238638631044 0.3953744924699997 
0.18267786452544457 0.3889805247132091 
0.18491029489765767 0.38243474316098214 
0.18717000687500518 0.3757469731769475 
0.18945733385466174 0.3689274520588205 
0.19177261330811063 0.3619868410460647 
0.19411618683093376 0.3549362332202206 
0.1964884001932112 0.3477871556431199 
0.19888960339053557 0.3405515643027624 
0.20132015069565037 0.33324183070928176 
0.20378040071071943 0.3258707192909336 
0.2062707164202344 0.31845135506833017 
0.20879146524457018 0.31099718142005184 
0.21134301909419345 0.3035219080807206 
0.21392575442453432 0.29603944982122127 
0.21654005229152865 0.2885638565392363 
0.21918629840783843 0.28110923572820257 
0.2218648831997603 0.2736896684878708 
0.2245762018648286 0.26631912038646305 
0.2273206544301227 0.25901134858186375 
0.23009864581128697 0.25177980665886474 
0.23291058587227162 0.24463754864487858 
0.23575688948580428 0.2375971336331905 
0.23863797659460007 0.23067053237764173 
0.24155427227331958 0.22386903713330666 
0.24450620679128454 0.21720317591238775 
0.24749421567595964 0.21068263221100791 
0.2505187397772095 0.20431617114811418 
0.25358022533234253 0.19811157284832268 
0.25667912403194776 0.19207557380100998 
0.25981589308653763 0.18621381684110577 
0.26299099529400455 0.18053081032418972 
0.26620489910790157 0.17502989700890043 
0.2694580787065585 0.16971323311108386 
0.27275101406304186 0.16458177795277487 
0.27608419101596954 0.15963529459012035 
0.2794581013411917 0.15487236176212593 
0.2828732428243472 0.1502903974506948 
0.2863301193343062 0.1458856942761125 
0.28982924089751166 0.14165346686576857 
0.2933711237732278 0.13758791122344277 
0.29695629052970923 0.13368227598925225 
0.3005852701213004 0.129928945315417 
0.3042585979664767 0.12631953289128556 
0.30797681602684124 0.1228449864355325 
0.3117404728870847 0.11949570173895861 
0.31555012383592346 0.11626164509463721 
0.3194063309480272 0.11313248270151957 
0.32330966316694637 0.11009771538260625 
0.327260696389055 0.10714681672970168 
0.33126001354851725 0.10426937258433201 
0.3353082047032941 0.10145521959906086 
0.33940586712220006 0.09869458050502068 
0.34355360537302343 0.09597819364852335 
0.34775203141172517 0.09329743435900886 
0.35200176467272576 0.09064442577711954 
0.3563034321602967 0.08801213690767565 
0.3606576685410686 0.08539446586751576 
0.36506511623766974 0.08278630656950373 
0.369526425523508 0.08018359741573307 
0.37404225461871354 0.07758335095675375 
0.37861326978725124 0.07498366389884178 
0.38324014543522145 0.07238370729534167 
0.3879235642103616 0.06978369722686784 
0.3926642171027636 0.06718484674367826 
0.39746280354682284 0.06458930029650281 
0.4023200315244321 0.06200005230451109 
0.4072366176694369 0.059420851886814015 
0.4122132873733679 0.056856096104287046 
0.4172507748924644 0.05431071431096141 
0.42234982345600647 0.05179004639058467 
0.42751118537597077 0.04929971774881004 
0.4327356221580266 0.04684551394244278 
0.43802390461388785 0.04443325775491678 
0.4433768129750388 0.042068691375401784 
0.44879513700784823 0.03975736611417942 
0.45427967613009257 0.037504541798248935 
0.45983123952890104 0.03531509764973882 
0.4654506462801428 0.03319345606844013 
0.47113872546927366 0.031143520332576426 
0.476896316313658 0.029168626813203983 
0.48272426828638787 0.0272715118817249 
0.4886234412416135 0.025454293290573103 
0.49459470554140567 0.023718465436671145 
0.5006389421841692 0.022064907586610744 
0.5067570429346238 0.020493903860525506 
0.5129499104553769 0.019005173544880006 
0.5192184584401004 0.01759791013707631 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k1_train6400.txt <==
err density 
0.013742816988230626 0.013183785439914183 
0.013910762251462159 0.014085926346540321 
0.014080759904059428 0.015035777365587963 
0.014252835027421144 0.01603503426742526 
0.014427013009455382 0.0170853182395388 
0.014603319548325305 0.018188151051281576 
0.014781780656240653 0.01934493039159625 
0.014962422663295623 0.020556906090720174 
0.015145272221353529 0.021825157950497606 
0.015330356307979055 0.0231505758963414 
0.015517702230418514 0.024533843126370688 
0.01570733762962874 0.025975422870137283 
0.01589929048435523 0.027475549282081135 
0.016093589115260116 0.02903422288592646 
0.016290262189100596 0.030651210859194675 
0.016489338722958408 0.032326052306292846 
0.016690848088520983 0.0340580685194348 
0.01689482001641501 0.035846378074683494 
0.017101284600592775 0.03768991646170193 
0.01731027230277229 0.03958745980643551 
0.017521813956931573 0.04153765212174814 
0.017735940773857897 0.043539035417343865 
0.017952684345752607 0.0455900819216573 
0.01817207665089224 0.04768922761835894 
0.01839415005834657 0.04983490628102755 
0.01861893733275435 0.05202558320239909 
0.018846471639157383 0.05425978785896932 
0.019076786547893673 0.056536144825718046 
0.0193099160395504 0.05885340235604116 
0.01954589450997742 0.061210458164048534 
0.01978475677536196 0.06360638208453023 
0.020026538077365444 0.06604043543359052 
0.020271274088323014 0.06851208704309054 
0.020519000916506606 0.07102102608732935 
0.020769755111452362 0.07356717195359376 
0.021023573669353163 0.07615068152260002 
0.021280494038516985 0.07877195431448747 
0.021540554124892038 0.08143163601605967 
0.021803792297659396 0.08413062093193725 
0.02207024739489397 0.08687005389425022 
0.022339958729294687 0.08965133212219663 
0.022612966093984627 0.092476107445677 
0.022889309768382122 0.09534628919940893 
0.023169030524143562 0.09826404796007507 
0.02345216963117883 0.10123182014519452 
0.023738768863740232 0.10425231332560485 
0.024028870506585923 0.10732851193159228 
0.024322517361218494 0.11046368286407482 
0.024619752752199943 0.11366138036521031 
0.02492062053354379 0.11692544936535285 
0.025225165095185225 0.12026002641284259 
0.025533431369530422 0.12366953721602993 
0.02584546483808585 0.1271586897883676 
0.02616131153816859 0.13073246219102014 
0.02648101806969867 0.13439608391531724 
0.02680463160207439 0.1381550100398754 
0.027132199881131726 0.14201488743304616 
0.02746377123618867 0.14598151244753782 
0.02779939458717576 0.1500607797661661 
0.0281391194518537 0.15425862229985124 
0.02848299595311922 0.1585809423042737 
0.028831074826400148 0.1630335341621045 
0.02918340742714092 0.16762199956493878 
0.02954004573837956 0.172351656114048 
0.029901042378417217 0.17722744063277257 
0.03026645060858145 0.18225380873689964 
0.03063632434108444 0.18743463243413902 
0.031010718146977107 0.1927730977119135 
0.031389687264200536 0.1982716042169434 
0.03177328760573577 0.20393166922442252 
0.032161575767853216 0.20975383813397538 
0.03255460903846279 0.21573760371040407 
0.03295244540556616 0.22188133620730624 
0.03335514356581235 0.22818222637030913 
0.03376276293315773 0.23463624311495812 
0.034175363647631976 0.24123810741492302 
0.03459300658421116 0.24798128362357943 
0.035015753361799115 0.2548579890923347 
0.03544366635231875 0.261859222550131 
0.03587680868991434 0.26897481127965017 
0.03631524428026638 0.27619347667771094 
0.036759037810020136 0.2835029173319489 
0.03720825475632952 0.29088990829604844 
0.03766296139651758 0.29834041481473167 
0.03812322481785501 0.3058397183510961 
0.038589112927458216 0.3133725524158474 
0.03906069446230826 0.32092324540323586 
0.039538038999392386 0.32847586741336476 
0.040021216965969275 0.33601437789492483 
0.04051029964995989 0.34352277088404815 
0.04100535921046538 0.3509852146491683 
0.041506468688413234 0.35838618268121963 
0.04201370201733384 0.36571057319260847 
0.04252713403426859 0.3729438146037624 
0.04304684049081127 0.38007195489579954 
0.043572898064284486 0.3870817331821485 
0.04410538436905256 0.3939606323880605 
0.044644377967972784 0.40069691250941325 
0.0451899583839865 0.40727962453355526 
0.045742206111851896 0.41369860572598827 
0.04630120263002026 0.41994445759713805 
0.04686703041265716 0.4260085084428332 
0.04743977294181074 0.4318827628800285 
0.048019514719728595 0.43755984125660885 
0.04860634128132524 0.44303291218331836 
0.04920033920680186 0.4482956217019031 
0.049801596134420374 0.4533420227544041 
0.050410200773433486 0.458166508645728 
0.05102624291717295 0.4627637540905595 
0.05164981345629746 0.46712866720601703 
0.052281004392202825 0.47125635545735506 
0.052919908850595665 0.4751421080937446 
0.05356662109523324 0.4787813970375229 
0.05422123654183106 0.482169897529842 
0.05488385177214051 0.485303529108417 
0.05555456454819846 0.48817851672218204 
0.05623347382675108 0.4907914709982465 
0.05692067977385384 0.49313948589534 
0.057616283779650064 0.4952202512320948 
0.05832038847332989 0.4970321768949354 
0.05903309773827218 0.4985745249344863 
0.059754516727371546 0.4998475452745049 
0.06048475187855241 0.5008526104035627 
0.0612239109304729 0.5015923442130171 
0.06197210293842061 0.5020707400967525 
0.06272943829040253 0.5022932635447913 
0.06349602872343166 0.5022669347447883 
0.06427198734001266 0.5020003871471207 
0.06505742862482904 0.5015038985397172 
0.06585246846163402 0.5007893919009807 
0.06665722415034808 0.4998704041311658 
0.06747181442436546 0.49876202167785144 
0.06829635946807183 0.49748078303954457 
0.06913098093457638 0.4960445491200955 
0.06997580196366048 0.4944723433813694 
0.07083094719994566 0.4927841646680731 
0.07169654281128367 0.4910007764235604 
0.07257271650737111 0.48914347674815967 
0.07345959755859198 0.48723385434501765 
0.07435731681508981 0.48529353583059825 
0.07526600672607349 0.48334393014143695 
0.07618580135935879 0.4814059758359651 
0.07711683642114857 0.4794998969674253 
0.07805924927605484 0.4776449728958525 
0.07901317896736558 0.4758593269255655 
0.07997876623755908 0.47415973801813455 
0.08095615354906903 0.47256147906403195 
0.08194548510530343 0.4710781843287415 
0.08294690687192023 0.46972174775453096 
0.08396056659836323 0.4685022528333692 
0.08498661383966072 0.46742793380649567 
0.08602519997849106 0.46650516702830436 
0.08707647824751741 0.46573849049059984 
0.08814060375199573 0.4651306487686104 
0.08921773349265896 0.4646826600480549 
0.09030802638888084 0.4643939014429327 
0.09141164330212284 0.4642622085295685 
0.09252874705966758 0.464283984909667 
0.09365950247864227 0.46445431767220235 
0.09480407639033599 0.46476709484221235 
0.09596263766481361 0.4652151212684562 
0.09713535723583104 0.46579022989027424 
0.09832240812605474 0.466483385910551 
0.09952396547258929 0.46728478205678486 
0.10074020655281721 0.46818392380392126 
0.10197131081055426 0.46916970412826337 
0.10321745988252468 0.4702304680295413 
0.10447883762515968 0.47135406766853094 
0.1057556301417237 0.472527909494369 
0.10704802580977191 0.4737389951573712 
0.10835621530894333 0.47497395830374756 
0.10968039164909382 0.4762190995181508 
0.11102075019877247 0.4774604217149233 
0.11237748871404653 0.4786836681820185 
0.1137508073676779 0.4798743652617495 
0.11514090877865679 0.4810178713241644 
0.11654799804209601 0.48209943327105687 
0.11797228275949057 0.4831042513242494 
0.11941397306934737 0.4840175523261597 
0.12087328167818862 0.48482467124056794 
0.12235042389193472 0.48551114001361523 
0.1238456176476704 0.48606278246505835 
0.12535908354579897 0.48646581345091977 
0.1268910448825899 0.48670694019078137 
0.12844172768312354 0.4867734634019328 
0.130011360734639 0.48665337573923784 
0.1316001756202893 0.48633545500973296 
0.13320840675330903 0.48580934971507517 
0.13483629141159972 0.48506565466811846 
0.13648406977273764 0.4840959747225124 
0.13815198494940945 0.4828929750321786 
0.1398402830252812 0.4814504167031493 
0.14154921309130516 0.4797631771932647 
0.14327902728247094 0.47782725533332493 
0.14502998081500507 0.475639761363684 
0.14680233202402573 0.47319889288042655 
0.14859634240165734 0.47050389804378734 
0.1504122766356111 0.46755502779952324 
0.1522504026482368 0.46435347918532693 
0.15411099163605224 0.460901332026897 
0.1559943181097552 0.45720148146358114 
0.15790065993472477 0.4532575687778146 
0.15983029837201754 0.4490739129364859 
0.16178351811986474 0.44465544509068566 
0.16376060735567666 0.4400076480320675 
0.16576185777856 0.4351365022815475 
0.1677875646523552 0.43004844010462756 
0.16983802684919957 0.4247503083246071 
0.17191354689362273 0.4192493403590637 
0.17401443100718125 0.4135531374553692 
0.17614098915363804 0.4076696586664801 
0.17829353508469456 0.40160721870626964 
0.18047238638628166 0.395374492470014 
0.18267786452541593 0.3889805247132248 
0.18491029489762925 0.3824347431609985 
0.187170006874977 0.37574697317696454 
0.1894573338546338 0.36892745205883837 
0.19177261330808285 0.36198684104608375 
0.19411618683090617 0.3549362332202408 
0.1964884001931839 0.3477871556431404 
0.19888960339050854 0.3405515643027839 
0.20132015069562365 0.33324183070930363 
0.2037804007106929 0.32587071929095623 
0.2062707164202081 0.3184513550683537 
0.20879146524454423 0.310997181420075 
0.21134301909416783 0.3035219080807438 
0.21392575442450906 0.2960394498212442 
0.21654005229150364 0.28856385653925914 
0.2191862984078137 0.2811092357282251 
0.22186488319973596 0.2736896684878924 
0.22457620186480468 0.26631912038648403 
0.2273206544300992 0.2590113485818836 
0.2300986458112638 0.25177980665888366 
0.23291058587224875 0.2446375486448962 
0.23575688948578188 0.23759713363320695 
0.2386379765945781 0.23067053237765667 
0.24155427227329812 0.22386903713332004 
0.2445062067912636 0.21720317591239907 
0.24749421567593907 0.21068263221101816 
0.2505187397771894 0.20431617114812284 
0.25358022533232294 0.19811157284832984 
0.2566791240319287 0.19207557380101542 
0.2598158930865192 0.18621381684110946 
0.26299099529398656 0.1805308103241923 
0.26620489910788403 0.1750298970089016 
0.26945807870654165 0.1697132331110839 
0.27275101406302565 0.16458177795277382 
0.276084191015954 0.15963529459011813 
0.2794581013411768 0.15487236176212288 
0.28287324282433274 0.15029039745069123 
0.2863301193342925 0.14588569427610826 
0.2898292408974987 0.14165346686576386 
0.29337112377321556 0.13758791122343753 
0.2969562905296978 0.13368227598924678 
0.30058527012128944 0.12992894531541144 
0.3042585979664666 0.12631953289128003 
0.30797681602683197 0.12284498643552688 
0.31174047288707624 0.11949570173895299 
0.31555012383591585 0.1162616450946316 
0.31940633094802023 0.1131324827015144 
0.3233096631669404 0.11009771538260105 
0.32726069638904987 0.10714681672969668 
0.3312600135485131 0.10426937258432711 
0.335308204703291 0.10145521959905604 
0.3394058671221976 0.09869458050501627 
0.3435536053730221 0.09597819364851884 
0.34775203141172484 0.09329743435900434 
0.35200176467272654 0.09064442577711498 
0.3563034321602986 0.0880121369076709 
0.3606576685410715 0.08539446586751086 
0.3650651162376736 0.0827863065694987 
0.3695264255235131 0.08018359741572763 
0.37404225461871987 0.07758335095674787 
0.37861326978725884 0.07498366389883539 
0.3832401454352301 0.0723837072953348 
0.38792356421037144 0.06978369722686038 
0.39266421710277477 0.06718484674367017 
0.3974628035468354 0.06458930029649397 
0.402320031524446 0.062000052304501514 
0.4072366176694523 0.059420851886803724 
0.41221328737338453 0.05685609610427612 
0.4172507748924824 0.05431071431094987 
0.42234982345602595 0.05179004639057241 
0.4275111853759918 0.0492997177487971 
0.4327356221580492 0.04684551394242922 
0.43802390461391194 0.04443325775490272 
0.44337681297506437 0.04206869137538733 
0.4487951370078755 0.03975736611416451 
0.45427967613012166 0.037504541798233676 
0.45983123952893185 0.03531509764972328 
0.46545064628017524 0.03319345606842448 
0.47113872546930774 0.031143520332560768 
0.47689631631369395 0.0291686268131883 
0.48272426828642584 0.02727151188170925 
0.4886234412416534 0.025454293290557616 
0.4945947055414474 0.023718465436655945 
0.5006389421842127 0.022064907586595895 
0.5067570429346695 0.02049390386051102 
0.5129499104554247 0.019005173544865927 
0.5192184584401502 0.01759791013706274 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k2_train100.txt <==
err density 
0.02408132434428699 0.01837722040251727 
0.02431110592962475 0.019439097466814062 
0.02454308006783898 0.020529048990359525 
0.024777267680049668 0.021646443827241364 
0.025013689887004024 0.022790741317792886 
0.0252523680109813 0.0239615159360479 
0.02549332357771584 0.025158481254594803 
0.025736578318338352 0.026381512787956366 
0.025982154171335824 0.027630669295721746 
0.026230073284530114 0.028906212162466794 
0.026480358017075357 0.030208622522985347 
0.026733030941474483 0.031538615867645794 
0.02698811484561503 0.03289715394207498 
0.027245632734824225 0.0342854538452642 
0.02750560783394387 0.03570499432715838 
0.027768063589424855 0.03715751938667199 
0.028033023671441743 0.03864503936911705 
0.028300511976027582 0.04016982985310048 
0.028570552627228924 0.04173442869577565 
0.028843169979281567 0.04334163166679519 
0.029118388618807025 0.044994487140744104 
0.02939623336702985 0.046696290331285056 
0.029676729282016232 0.04845057753487303 
0.029959901660933968 0.050261120806057165 
0.03024577604233385 0.0521319234100034 
0.03053437820845296 0.05406721629245152 
0.030825734187539956 0.05607145567601879 
0.031119870256202373 0.05814932173942832 
0.03141681294177656 0.06030571816913659 
0.03171658902472003 0.0625457721985511 
0.0320192255410267 0.06487483457709178 
0.03232474978466532 0.06729847874885313 
0.03263318931004089 0.06982249837783053 
0.03294457193447978 0.07245290224249412 
0.033258925740738556 0.07519590544508459 
0.033576279079536586 0.07805791584721336 
0.03389666057211298 0.08104551465845491 
0.03422009911280786 0.08416543017180321 
0.034546623871668215 0.08742450376014586 
0.03487626429707871 0.09082964741988102 
0.0352090501184176 0.09438779236761012 
0.03554501134873781 0.09810582845737167 
0.035884178287473846 0.10199053448083599 
0.036226581523174414 0.10604849973120774 
0.03657225193626105 0.1102860375418376 
0.036921220701813154 0.1147090918403826 
0.0372735192923797 0.11932313807609689 
0.037629179480817496 0.12413308016898413 
0.03798823334315677 0.12914314538339955 
0.038350713261494085 0.13435677923479875 
0.038716651926912635 0.13977654268799103 
0.03908608234243075 0.1454040139919362 
0.039459037825978184 0.15123969751555624 
0.03983555201340105 0.15728294189971714 
0.040215658861495376 0.16353186972332756 
0.040599392651069516 0.16998332070003255 
0.04098678799003582 0.17663281018201904 
0.041377879816531966 0.18347450445697375 
0.041772703402071745 0.19050121399278813 
0.04217129435472628 0.19770440542303536 
0.0425736886223353 0.20507423268614827 
0.042979922495749195 0.21259958734437484 
0.0433900326121021 0.22026816772662766 
0.043804055958115935 0.22806656617307158 
0.04422202987343623 0.23598037331842725 
0.04464399205399972 0.24399429804374548 
0.04506998055543396 0.2520923014591604 
0.04550003379648946 0.2602577430574645 
0.04593419056250468 0.26847353700253324 
0.046372490008903824 0.27672231638819467 
0.04681497166472825 0.2849866032205945 
0.0472616754362015 0.29324898183718945 
0.04771264161032829 0.3014922734738602 
0.04816791085852785 0.3096997097225618 
0.04862752424030211 0.3178551026793976 
0.049091523206938596 0.32594300966068324 
0.04955994960524885 0.33394889045652093 
0.050032845681342586 0.3418592551923215 
0.05051025408443757 0.34966180097446664 
0.05099221787070618 0.357345535604211 
0.05147878050715849 0.3649008867527158 
0.051969985875562404 0.37231979510055524 
0.05246587827640125 0.3795957900593339 
0.0529665024328692 0.38672404681504935 
0.05347190349490458 0.3937014235676617 
0.05398212704326194 0.4005264779948684 
0.054497219093622866 0.407199462146557 
0.055017226100745914 0.4137222951858587 
0.0555421949626563 0.4200985136380925 
0.05607217302487554 0.42633319909376116 
0.056607208084691316 0.4324328836374089 
0.057147348395468325 0.43840543363928247 
0.05769264267099996 0.44425991294695016 
0.05824314008990175 0.45000642694167364 
0.05879889030004674 0.45565594936859233 
0.059359943423042884 0.4612201342965426 
0.05992635005875363 0.4667111159963659 
0.06049816128986115 0.4721412999271197 
0.06107542868647347 0.47752314836857107 
0.0616582043107755 0.4828689645160582 
0.06224654072172421 0.48819067904220437 
0.0628404909797889 0.49349964321306655 
0.06344010865173662 0.4988064326118035 
0.06404544781546308 0.5041206653630277 
0.0646565630648698 0.5094508384632932 
0.06527350951478803 0.5148041854112819 
0.06589634280594901 0.5201865578049972 
0.06652511911000238 0.5256023329488366 
0.06715989513458204 0.5310543488123959 
0.06780072812842042 0.5365438669319968 
0.06844767588651157 0.542070563075427 
0.06910079675532373 0.5476325447326822 
0.06976014963806117 0.5532263937836006 
0.07042579399997664 0.5588472320585867 
0.0710977898737345 0.5644888069796956 
0.07177619786482464 0.5701435940695438 
0.07246107915702851 0.5758029128619568 
0.07315249551793714 0.5814570526504059 
0.07385050930452164 0.5870954045693866 
0.0745551834687571 0.5927065967123495 
0.07526658156330016 0.5982786293319823 
0.07598476774722039 0.6037990076210094 
0.07670980679178688 0.6092548701046826 
0.07744176408630968 0.6146331112553787 
0.07818070564403705 0.6199204975282905 
0.07892669810810903 0.6251037765780431 
0.07967980875756789 0.6301697799136515 
0.08044010551342584 0.6351055196529095 
0.08120765694479037 0.639898280321929 
0.08198253227504876 0.6445357067946353 
0.08276480138811085 0.6490058894724828 
0.0835545348347116 0.6532974476686516 
0.08435180383877422 0.6573996118950562 
0.08515668030383342 0.6613023053753188 
0.08596923681952015 0.6649962246510305 
0.08678954666810838 0.668472918646608 
0.0876176838311243 0.6717248650483865 
0.08845372299601827 0.6747455423759622 
0.08929773956290087 0.6775294957168261 
0.09014980965134309 0.6800723937938202 
0.09101001010724108 0.682371074867315 
0.0918784185097469 0.684423578960942 
0.0927551131782652 0.6862291640518178 
0.09364017317951641 0.6877883041839113 
0.09453367833466772 0.6891026679360637 
0.095435709226532 0.6901750762835173 
0.09634634720683515 0.6910094396039977 
0.09726567440355306 0.6916106743591935 
0.0981937737283187 0.6919846007878289 
0.0991307288838994 0.6921378237324839 
0.10007662437174591 0.6920775994443434 
0.1010315454996135 0.69181169182647 
0.10199557838925535 0.6913482220506144 
0.10296880998418981 0.6906955157867559 
0.10395132805754166 0.6898619523992798 
0.10494322121995799 0.6888558203808234 
0.10594457892759973 0.687685183017147 
0.10695549149020973 0.6863577578179298 
0.1079760500792572 0.6848808126333357 
0.1090063467361604 0.6832610806373729 
0.11004647438058769 0.681504695536458 
0.11109652681883751 0.6796171474991488 
0.11215659875229855 0.6776032594469042 
0.1132267857859908 0.67546718254112 
0.11430718443718782 0.6732124089902016 
0.11539789214412102 0.6708417997178627 
0.11649900727476797 0.6683576240082575 
0.11761062913572363 0.6657616079932506 
0.11873285798115624 0.6630549887805047 
0.11986579502184955 0.6602385711354327 
0.12100954243433047 0.657312783912648 
0.12216420337008398 0.6542777338608745 
0.12332988196485616 0.6511332549690801 
0.12450668334804615 0.6478789521441484 
0.12569471365218715 0.6445142386714238 
0.12689408002251829 0.6410383675669109 
0.12810489062664807 0.6374504575427327 
0.1293272546643093 0.6337495148382051 
0.13056128237720765 0.6299344525853041 
0.13180708505896438 0.6260041096546382 
0.1330647750651531 0.6219572710502738 
0.134334465823433 0.6177926918821851 
0.13561627184377895 0.6135091267470622 
0.1369103087288082 0.6091053660044259 
0.1382166931842068 0.6045802799668515 
0.1395355430292546 0.599932871459492 
0.14086697720745145 0.5951623365794005 
0.142211115797244 0.5902681328372342 
0.1435680800228554 0.5852500532323148 
0.14493799226521828 0.5801083042348857 
0.14632097607301184 0.5748435851619664 
0.14771715617380443 0.5694571660654807 
0.1491266584853023 0.5639509610262553 
0.15054961012670587 0.558327593680109 
0.15198613943017433 0.5525904518982613 
0.15343637595239934 0.5467437288004583 
0.15490045048628961 0.5407924476830388 
0.15637849507276674 0.534742468975123 
0.15787064301267348 0.5286004779665543 
0.1593770288787959 0.522373952748321 
0.16089778852800013 0.5160711125336838 
0.162433059113485 0.5097008472486473 
0.16398297909715123 0.503272629957171 
0.1655476882620893 0.49679641428610594 
0.1671273277251859 0.4902825195086989 
0.16872203994985085 0.4837415063114258 
0.17033196875886567 0.4771840464925206 
0.1719572593473544 0.47062078991577927 
0.1735980582958784 0.46406223197236696 
0.1752545135836561 0.45751858459723727 
0.17692677460190878 0.4509996535633278 
0.17861499216733384 0.4445147243601327 
0.1803193185357064 0.4380724584821594 
0.18203990741561116 0.4316808014386459 
0.18377691398230453 0.42534690328048963 
0.1855304948917096 0.41907705195446426 
0.18730080829454498 0.4128766193657481 
0.18908801385058724 0.40675001968016095 
0.19089227274307058 0.400700679143606 
0.19271374769322372 0.3947310165473282 
0.1945526029749448 0.3888424334254355 
0.1964090044296171 0.38303531312989714 
0.19828311948106592 0.3773090280752059 
0.20017511715065778 0.3716619546613099 
0.2020851680725441 0.36609149564576826 
0.20401344450905054 0.36059411001789654 
0.2059601203662124 0.35516535070097915 
0.2079253712094589 0.34979991064623894 
0.20990937427944734 0.3444916780590782 
0.21191230850804718 0.33923380159332706 
0.21393435453447832 0.3340187663470319 
0.2159756947216016 0.3288384813847104 
0.21803651317236616 0.3236843792936003 
0.22011699574641322 0.3185475279604394 
0.2222173300768379 0.3134187543427477 
0.22433770558711136 0.308288779522805 
0.22647831350816502 0.30314836379730675 
0.2286393468956363 0.2979884599986617 
0.23082100064728023 0.29280037269518644 
0.23302347152054695 0.2875759204078115 
0.23524695815032626 0.28230759754019424 
0.23749166106686206 0.27698873237434607 
0.2397577827138382 0.271613637258075 
0.24204552746663555 0.2661777470211636 
0.2443551016507643 0.26067774171545166 
0.2466867135604724 0.2551116499840292 
0.2490405734775303 0.2494789297235758 
0.2514168936901961 0.24378052320142504 
0.2538158885123615 0.23801888440866897 
0.25623777430287936 0.23219797715020712 
0.2586827694850776 0.2263232431652792 
0.2611510945664574 0.2204015404075738 
0.26364297215858024 0.21444105246048004 
0.2661586269971452 0.20845117088821194 
0.2686982859622567 0.2024423530961883 
0.2712621780988863 0.19642595896556714 
0.2738505346375301 0.19041407011234654 
0.2764635890150621 0.1844192960807399 
0.27910157689578746 0.17845457209895327 
0.2817647361926971 0.17253295319431955 
0.2844533070889233 0.1666674094813351 
0.287167532059402 0.16087062730393942 
0.2899076558927408 0.1551548206414233 
0.2926739257132954 0.14953155678970723 
0.2954665910034575 0.1440115998246914 
0.2982859036261549 0.13860477476348768 
0.301132117847566 0.13331985468634072 
0.3040054903600519 0.12816447239174966 
0.3069062803053063 0.12314505745463979 
0.3098347492977268 0.11826679886621609 
0.31279116144801 0.11353363277640373 
0.31577578338696977 0.10894825425481086 
0.31878888428958446 0.1045121514500109 
0.3218307358992737 0.10022566007202142 
0.3249016125524051 0.09608803575763845 
0.3280017912030363 0.09209754160734883 
0.3311315514478934 0.08825154800672771 
0.3342911755515861 0.08454664176185142 
0.3374809484720645 0.08097874158166889 
0.3407011578863196 0.07754321702227183 
0.3439520942163269 0.07423500815849497 
0.34723405065523916 0.07104874345583256 
0.35054732319382953 0.06797885356820052 
0.35389221064718496 0.0650196790723438 
0.35726901468165595 0.06216557045585475 
0.3606780398420636 0.05941097899180912 
0.3641195935791646 0.05675053744904448 
0.36759398627738066 0.05417912989462368 
0.37110153128278994 0.05169195013708043 
0.3746425449313876 0.04928454863021231 
0.37821734657761563 0.046952867903602945 
0.3818262586231637 0.0446932668052261 
0.38546960654604606 0.04250253403216501 
0.38914771892995603 0.040377891587467886 
0.3928609274938992 0.038316988935052754 
0.3966095671221107 0.03631788873156542 
0.40039397589425796 0.03437904509577588 
0.4042144951159302 0.032499275434257784 
0.40807146934942057 0.03067772687857494 
0.41196524644480137 0.028913838405816513 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k2_train1600.txt <==
err density 
0.014418122796134358 0.02361892119198518 
0.014568442764110985 0.024999429196284745 
0.014720329932831564 0.026429908245730174 
0.014873800641563626 0.027912375204911768 
0.015028871399924086 0.029449009973983083 
0.015185558889655212 0.031042134680398393 
0.015343879966419255 0.03269419228257567 
0.015503851661611624 0.03440772612142464 
0.01566549118419307 0.03618536196025662 
0.015828815922540936 0.03802979398163446 
0.01599384344631972 0.039943776062539245 
0.016160591508371083 0.04193011943185452 
0.01632907804662369 0.04399169753516684 
0.01649932118602284 0.046131458602882675 
0.016671339240480247 0.048352446052857746 
0.01684515071484419 0.050657826474079376 
0.017020774306890165 0.05305092455043594 
0.017198228909332244 0.055535263910379995 
0.017377533611855563 0.058114612545845545 
0.017558707703169814 0.06079303114706652 
0.017741770673084252 0.06357492246183888 
0.017926742214604326 0.06646507961827859 
0.018113642226050136 0.06946873125613583 
0.018302490813197014 0.07259158129662077 
0.01849330829143835 0.07583984124432183 
0.01868611518797111 0.07922025305356455 
0.018880932244003987 0.08274010079867805 
0.019077780416988648 0.08640720965360822 
0.019276680882874254 0.09022993099941147 
0.019477655038385416 0.09421711282516777 
0.019680724503324004 0.0983780549547487 
0.01988591112289488 0.10272244900462583 
0.020093236970055866 0.1072603033432 
0.020302724347892275 0.1120018536680675 
0.020514395792016183 0.11695746013435888 
0.020728274072990632 0.12213749224737978 
0.020944382198779248 0.12755220297167544 
0.02116274341722129 0.13321159370462043 
0.02138338121853251 0.1391252719168266 
0.021606319337832178 0.14530230337775213 
0.02183158175769633 0.1517510609685193 
0.022059192710737738 0.15847907214226611 
0.022289176682212676 0.1654928671330595 
0.02252155841265501 0.17279783004491617 
0.02275636290053756 0.18039805497919992 
0.0229936154049614 0.188296209385988 
0.023233341448373055 0.19649340685457115 
0.02347556681931011 0.2049890915887572 
0.02372031757517536 0.21378093683902416 
0.023967620045040005 0.22286475957756371 
0.024217500832475973 0.23223445369235113 
0.02446998681841776 0.24188194392864906 
0.024725105164054215 0.2517971627054389 
0.024982883313750363 0.26196805176446514 
0.025243348997999758 0.2723805903564233 
0.025506530236407546 0.2830188513204262 
0.025772455340704742 0.29386508596164784 
0.026041152917793797 0.3048998380756598 
0.026312651872826054 0.3161020868110946 
0.026586981412311167 0.3274494173165338 
0.026864171047259033 0.33891821730258515 
0.027144250596354377 0.3504838967928624 
0.027427250189164594 0.3621211274716618 
0.02771320026938083 0.37380409720054103 
0.02800213159809306 0.38550677451327237 
0.028294075257099156 0.3972031772525633 
0.028589062652248528 0.4088676390251682 
0.028887125516820617 0.42047506686324065 
0.02918829591493857 0.43200118342113253 
0.0294926062450186 0.4434227472316626 
0.029800089243255175 0.4547177450060587 
0.03011077798714268 0.46586555068709634 
0.030424705899033688 0.47684704694123103 
0.030741906749734406 0.48764470597517945 
0.031062414662137505 0.4982426279448341 
0.03138626411489299 0.508626536737195 
0.03171348994611712 0.5187837344875835 
0.03204412735714025 0.5287030177762972 
0.03237821191629352 0.5383745599593407 
0.03271577956273518 0.5477897654553637 
0.03305686661031666 0.5569411029678226 
0.03340150975148915 0.5658219255076239 
0.03374974606125073 0.5744262856479281 
0.03410161300113466 0.58274875465412 
0.03445714842323942 0.5907842539687315 
0.03481639057430058 0.5985279069916128 
0.03517937809980522 0.6059749181957944 
0.035546150048149164 0.6131204853933362 
0.03591674587483771 0.6199597494629929 
0.03629120544672995 0.626487784137374 
0.03666956904632756 0.6326996265972531 
0.037051877376108086 0.6385903477184788 
0.03743817156290361 0.6441551589500728 
0.03782849316232486 0.6493895510577709 
0.03822288416323169 0.6542894584276809 
0.03862138699224989 0.6588514413634999 
0.039024044518335355 0.6630728778885899 
0.03943090005738566 0.666952156026105 
0.039841997376899745 0.670488857402989 
0.040257380700686275 0.6736839233138933 
0.04067709471362092 0.6765397950753926 
0.04110118456645346 0.6790605215660768 
0.041529695880664706 0.6812518282324481 
0.04196267475337443 0.6831211434768361 
0.04240016776230012 0.6846775801518937 
0.042842221970767654 0.6859318717786149 
0.04328888493277405 0.6868962649893846 
0.04374020469810324 0.6875843714834772 
0.044196229817494846 0.6880109843847475 
0.044657009347867184 0.6881918652352218 
0.04512259285759448 0.6881435088836693 
0.0455930304318392 0.6878828941918973 
0.04606837267794001 0.6874272287604527 
0.046548670730855765 0.6867936957670543 
0.04703397625866642 0.6859992105337296 
0.04752434146813126 0.6850601936302552 
0.04801981911030498 0.6839923662366484 
0.048520462486212404 0.6828105721949692 
0.04902632545258236 0.6815286297584472 
0.04953746242764127 0.6801592145768501 
0.05005392839696726 0.6787137740237426 
0.05057577891940516 0.6772024716512975 
0.05110307013304334 0.6756341594195605 
0.05163585876125269 0.6740163744436796 
0.052174202118788704 0.6723553563722662 
0.052718158117957 0.6706560811717647 
0.0532677852748434 0.6689223070453983 
0.05382314271560866 0.6671566284419109 
0.05438429018284905 0.6653605345733014 
0.05495128804202315 0.6635344695121042 
0.05552419728794565 0.6616778917174423 
0.056103079551348904 0.6597893316790725 
0.056687997105512755 0.6578664472028736 
0.05727901287296376 0.65590607662603 
0.057876190432243894 0.6539042908902336 
0.05847959402475017 0.6518564458725606 
0.059089288561645324 0.649757236647282 
0.05970533963084069 0.64760075541497 
0.06032781350405169 0.6453805546918756 
0.06095677714392725 0.6430897170231746 
0.06159229821125303 0.6407209320028205 
0.0622344450722303 0.6382665807963166 
0.06288328680583026 0.6357188277241914 
0.06353889321122526 0.633069717830033 
0.06420133481529752 0.6303112787828411 
0.06487068288022593 0.6274356249990982 
0.06554700941115213 0.6244350615552168 
0.06623038716392657 0.6213021853235381 
0.06692088965293508 0.6180299808172265 
0.06761859115900726 0.6146119084682553 
0.06832356673740726 0.6110419834692666 
0.06903589222590772 0.6073148438520655 
0.06975564425294824 0.6034258071085817 
0.07048290024587843 0.599370915332629 
0.07121773843928741 0.595146969516949 
0.07196023788341975 0.5907515542250563 
0.07271047845267935 0.5861830543214489 
0.07346854085422183 0.5814406657461535 
0.07423450663663685 0.5765244024322123 
0.07500845819872035 0.5714351013741182 
0.07579047879833896 0.5661744275643151 
0.07658065256138627 0.5607448800423558 
0.07737906449083266 0.5551497996812426 
0.07818580047586966 0.5493933786140703 
0.07900094730114922 0.5434806704372138 
0.07982459265611987 0.5374175995748277 
0.08065682514445964 0.5312109675152129 
0.08149773429360785 0.5248684530907394 
0.08234741056439585 0.5183986036195961 
0.08320594536077845 0.5118108135980265 
0.0840734310396666 0.505115287749793 
0.08494996092086284 0.4983229856123497 
0.08583562929709997 0.4914455454568482 
0.08673053144418481 0.4844951861745143 
0.08763476363124742 0.47748458677313904 
0.08854842313109718 0.47042674425968556 
0.08947160823068702 0.46333481187433245 
0.09040441824168656 0.45622192081880886 
0.09134695351116558 0.44910098971765466 
0.09229931543238894 0.4419845269990189 
0.0932616064557239 0.4348844321230712 
0.09423393009966123 0.4278118020738198 
0.09521639096195125 0.4207767497306564 
0.09620909473085576 0.41378824063176645 
0.09721214819651777 0.40685395423193715 
0.09822565926244917 0.399980175057994 
0.0992497369571386 0.39317171820730895 
0.1002844914457802 0.38643189246322995 
0.1013300340421246 0.3797625029709766 
0.10238647722045337 0.37316389399128175 
0.10345393462767877 0.3666350307930236 
0.10453252109556889 0.36017361832686945 
0.10562235265310113 0.3537762530025068 
0.10672354653894367 0.34743860272887805 
0.10783622121406768 0.341155609417239 
0.10896049637449046 0.33492170742683497 
0.11009649296415205 0.3287310509761335 
0.11124433318792572 0.3225777433594838 
0.11240414052476388 0.31645606089745554 
0.11357603974098175 0.31036066489493547 
0.11476015690367883 0.3042867954596544 
0.11595661939430067 0.29823044181202585 
0.11716555592234179 0.2921884846553535 
0.11838709653919187 0.28615880722994746 
0.11962137265212588 0.28014037279988463 
0.1208685170384401 0.2741332674719288 
0.12212866385973585 0.26813870837958786 
0.12340194867635197 0.2621590183424104 
0.12468850846194736 0.2561975690975303 
0.1259884816182364 0.2502586960691695 
0.1273020079898772 0.2443475883707853 
0.12862922887951542 0.23847015830869658 
0.12997028706298513 0.2326328950667123 
0.1313253268046677 0.22684270749565333 
0.13269449387301108 0.2211067610123803 
0.1340779355562109 0.21543231353723616 
0.1354758006780551 0.20982655517811422 
0.1368882396139333 0.2042964560182305 
0.13831540430701386 0.1988486259005537 
0.13975744828458903 0.19348918954418282 
0.14121452667459053 0.18822367969769657 
0.14268679622227745 0.18305695035379735 
0.14417441530709832 0.17799311134090987 
0.1456775439597287 0.17303548489351053 
0.1471963438792863 0.16818658410600035 
0.148730978450726 0.16344811251605926 
0.15028161276241608 0.15882098346228893 
0.1518484136238971 0.15430535733490414 
0.15343154958382701 0.14990069440197282 
0.15503119094811266 0.1456058205585231 
0.15664750979823 0.1414190031192317 
0.15828068000973644 0.13733803366073224 
0.15993087727097502 0.13336031491581996 
0.16159827910197436 0.12948294882356562 
0.1632830648735451 0.1257028230371039 
0.16498541582657608 0.12201669347135367 
0.16670551509153114 0.11842126081993394 
0.16844354770814923 0.11491323936553861 
0.1701997006453504 0.11148941683134382 
0.17197416282134886 0.10814670445273454 
0.17376712512397563 0.10488217686974755 
0.17557878043121367 0.10169310183396486 
0.1774093236319466 0.0985769600747615 
0.17925895164692368 0.09553145596772025 
0.18112786344994383 0.0925545198854531 
0.18301626008926025 0.08964430328468014 
0.18492434470920785 0.0867991676937019 
0.18685232257205694 0.08401766881527879 
0.1888004010800942 0.0812985369581365 
0.1907687897979336 0.07864065496460254 
0.192757700475061 0.07604303472220413 
0.19476734706861254 0.07350479324366273 
0.1967979457663915 0.07102512918226457 
0.19884971501012424 0.06860330052652454 
0.20092287551895952 0.0662386040960166 
0.20301765031321226 0.06393035734375513 
0.20513426473835464 0.06167788286193006 
0.20727294648925815 0.05948049588744014 
0.20943392563468766 0.05733749501018764 
0.21161743464205068 0.0552481561979699 
0.2138237084024058 0.05321173016397741 
0.21605298425573063 0.05122744301346533 
0.21830550201645352 0.04929450001288066 
0.22058150399925208 0.04741209222669134 
0.22288123504511984 0.04557940566504845 
0.22520494254770523 0.04379563248171927 
0.22755287647992462 0.042059983660720585 
0.22992528942085355 0.04037170253752584 
0.23232243658289795 0.038730078423472564 
0.23474457583924804 0.03713445954736181 
0.23719196775161983 0.03558426450332587 
0.2396648755982847 0.034078991404975646 
0.24216356540239123 0.03261822399709842 
0.24468830596058325 0.03120163406999537 
0.24723936887191544 0.029828979657434588 
0.24981702856707022 0.028500098673736277 
0.25242156233788027 0.027214897852319335 
0.2550532503671579 0.02597333707803596 
0.2577123757588355 0.02477540944742817 
0.26039922456842085 0.023621117631697986 
0.26311408583376944 0.02251044734291912 
0.2658572516061775 0.021443338901165735 
0.26862901698179975 0.020419658056162217 
0.27142968013339414 0.019439167321040497 
0.2742595423423982 0.018501499119785828 
0.27711890803133843 0.017606132029205822 
0.2800080847965798 0.01675237130968905 
0.2829273834414149 0.015939334769371497 
0.28587711800949794 0.01516594480005781 
0.2888576058186294 0.014430927170174636 
0.2918691674948904 0.013732816872779469 
0.29491212700713426 0.013069971019864018 
0.2979868117018379 0.012440588463697243 
0.3010935523383158 0.011842735527786455 
0.3042326831243013 0.011274376959498837 
0.30740454175189946 0.010733410987172924 
0.31060946943391393 0.010217707187957692 
0.3138478109405533 0.009725145756945624 
0.317119914636519 0.009253656718306547 
0.3204261325184817 0.008801257636364905 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k2_train400.txt <==
err density 
0.018392508515305578 0.02394660254914734 
0.01856906091252321 0.025234060403730166 
0.018747308062196037 0.0265416905850919 
0.018927266232502377 0.027871597446209973 
0.019108951847781223 0.029227039193749995 
0.019292381490031204 0.030612498705352785 
0.019477571900423984 0.03203373238902677 
0.019664539980832212 0.033497795377048147 
0.019853302795372108 0.03501304207533661 
0.02004387757196083 0.03658910186225453 
0.02023628170388887 0.038236830514590335 
0.020430532751407472 0.03996823869813197 
0.020626648443331327 0.041796399561182244 
0.0208246466786566 0.04373533807933042 
0.021024545528194577 0.04579990529058223 
0.021226363236220933 0.04800564090899674 
0.021430118222140797 0.050368627996669586 
0.02163582908216991 0.052905343400463024 
0.021843514591031822 0.055632507521852746 
0.02205319370367139 0.05856693669454773 
0.022264885556984818 0.06172540101184656 
0.02247860947156618 0.0651244898977499 
0.022694384953470752 0.06878048708200653 
0.022912231695995343 0.07270925595297384 
0.023132169581475605 0.07692613555917142 
0.023354218683100635 0.08144584684684683 
0.02357839926674506 0.08628240809151684 
0.02380473179281862 0.09144905793784384 
0.024033236918133503 0.0969581840313756 
0.024263935497789716 0.10282125492867707 
0.024496848587078443 0.10904875282370337 
0.02473199744340367 0.1156501046351429 
0.02496940352822237 0.12263360916190613 
0.025209088509003205 0.1300063583248371 
0.025451074261204014 0.1377741509584996 
0.025695382870268423 0.14594139817814633 
0.025942036633641464 0.15451101999953207 
0.02619105806280464 0.1634843336052281 
0.026442469885330448 0.17286093440007896 
0.02669629504695673 0.1826385717486146 
0.026952556713680843 0.19281302200654496 
0.027211278273873936 0.2033779621158428 
0.027472483340415604 0.21432484759915574 
0.02773619575284895 0.22564279923807232 
0.02800243957955633 0.23731850302870877 
0.02827123911995608 0.24933612815923412 
0.02854261890672022 0.26167726773464295 
0.028816603708013505 0.2743209067776523 
0.029093218529753922 0.28724342166033634 
0.029372488617894977 0.3004186145751773 
0.029654439460729813 0.313817785949081 
0.029939096791217396 0.32740984685871377 
0.03022648658933121 0.34116147254544044 
0.03051663508443031 0.35503729708359155 
0.03080956875765321 0.36900014816203774 
0.031105314344334802 0.38301131983428816 
0.03140389883644639 0.39703088001698666 
0.03170534948505916 0.41101800851118425 
0.032009693802831356 0.4249313604244052 
0.03231695956651932 0.4387294491200522 
0.032627174819512474 0.4523710422451877 
0.03294036787439295 0.46581556401250684 
0.03325656731551951 0.4790234967537871 
0.03357580200163633 0.49195677482782535 
0.033898101068506985 0.5045791642534696 
0.03422349393157351 0.5168566219358348 
0.034552010288641084 0.5287576290393692 
0.03488368012258851 0.5402534939044754 
0.03521853370410466 0.5513186208666176 
0.03555660159445118 0.5619307423739879 
0.035897914648251796 0.5720711128634278 
0.036242504016308304 0.581724663894321 
0.036590401148443606 0.5908801210070314 
0.03694163779637212 0.5995300836197981 
0.03729624601659765 0.6076710699647323 
0.03765425817333904 0.615303529556439 
0.0380157069414841 0.6224318259621682 
0.03838062530957167 0.6290641926873888 
0.03874904658280246 0.6352126648049699 
0.03912100438607864 0.6408929885516524 
0.039496532667072835 0.6461245105168631 
0.039875665699326365 0.650930047292797 
0.04025843808537727 0.6553357355880937 
0.040644884759918495 0.6593708618867199 
0.041035040992986244 0.6630676698214082 
0.04142894239317899 0.6664611425938907 
0.04182662491090735 0.669588757079639 
0.04222812484167527 0.6724902057679717 
0.04263347882939258 0.6752070824680627 
0.043042723869719336 0.6777825278076919 
0.04345589731344245 0.6802608310014141 
0.04387303686988455 0.6826869851902958 
0.044294180610345506 0.685106194860229 
0.04471936697157729 0.6875633354145159 
0.0451486347592919 0.6901023668725991 
0.04558202315170303 0.6927657058335879 
0.04601957170310188 0.6955935622040496 
0.04646132034746709 0.6986232496500682 
0.046907309402109396 0.7018884811852373 
0.04735757957135141 0.7054186636299852 
0.04781217195024249 0.7092382067491413 
0.04827112802830941 0.7133658645705023 
0.04873448969334305 0.7178141275905477 
0.04920229923522137 0.722588685181201 
0.04967459934976903 0.7276879774402688 
0.05015143314265427 0.7331028549198468 
0.05063284413332298 0.7388163630940814 
0.051118876258970554 0.7448036660965092 
0.05160957387855205 0.7510321212099031 
0.05210498177683068 0.7574615119061938 
0.05260514516846512 0.7640444430227137 
0.05311010970213628 0.770726897066223 
0.053619921464713484 0.7774489458244497 
0.05413462698546062 0.7841456066206667 
0.0546542732402829 0.790747827862529 
0.05517890765601419 0.7971835842041185 
0.05570857811474538 0.8033790578415625 
0.056243332958194815 0.8092598793597576 
0.05678322099211993 0.8147523992748087 
0.057328291490771836 0.8197849600730586 
0.05787859420139257 0.8242891381922037 
0.05843417934875512 0.8282009260393386 
0.05899509763974746 0.8314618257678356 
0.05956140026800063 0.8340198290707616 
0.060133138918560654 0.8358302605871669 
0.060710365772606044 0.8368564665210866 
0.06129313351221013 0.8370703345800342 
0.06188149532514913 0.8364526361733691 
0.062475504909756646 0.8349931867881406 
0.06307521647982449 0.8326908254009933 
0.06368068476955056 0.8295532185203448 
0.06429196503853446 0.8255964988330471 
0.06490911307682082 0.8208447523274651 
0.06553218520999106 0.8153293710817904 
0.0661612383043042 0.8090882915738374 
0.0667963297718869 0.802165140347706 
0.06743751757597315 0.7946083101535143 
0.06808486023619464 0.7864699902739263 
0.06873841683392165 0.7778051747023913 
0.06939824701765515 0.7686706711959442 
0.07006441100847088 0.7591241330555134 
0.07073696960551565 0.7492231338609353 
0.07141598419155605 0.7390243033809244 
0.07210151673858102 0.7285825405642639 
0.07279362981345774 0.7179503169676298 
0.07349238658364186 0.707177081253447 
0.07419785082294286 0.6963087725577318 
0.07491008691734437 0.6853874476379195 
0.07562915987088045 0.6744510238143536 
0.07635513531156861 0.6635331368644799 
0.0770880794973993 0.6526631102618341 
0.07782805932238314 0.6418660295195557 
0.07857514232265624 0.6311629129479815 
0.07932939668264406 0.6205709679175133 
0.08009089124128427 0.6101039197822157 
0.08085969549830985 0.5997723990176654 
0.08163587962059177 0.589584370908114 
0.0824195144485431 0.5795455913284221 
0.08321067150258471 0.569660071844024 
0.08400942298967229 0.5599305375252438 
0.08481584180988669 0.5503588615550543 
0.08563000156308766 0.5409464618997704 
0.08645197655563056 0.531694646989313 
0.08728184180714843 0.5226048994766358 
0.08811967305739901 0.5136790896535538 
0.0889655467731769 0.5049196129120098 
0.08981954015529284 0.4963294486582248 
0.09068173114561952 0.4879121412015299 
0.09155219843420503 0.4796717062300991 
0.09243102146645496 0.4716124694294681 
0.09331828045038301 0.46373884647646885 
0.0942140563639313 0.4560550759395833 
0.09511843096236128 0.4485649184404787 
0.09603148678571516 0.4412713367043995 
0.09695330716634908 0.4341761717973642 
0.09788397623653884 0.42727983089173227 
0.09882357893615833 0.42058100132341714 
0.0997722010204317 0.41407640453742606 
0.10072992906776022 0.40776060182408086 
0.10169685048762402 0.40162586161014674 
0.10267305352855952 0.39566209558983745 
0.10365862728621399 0.38985686827578486 
0.10465366171147696 0.3841954817414416 
0.1056582476186896 0.3786611345355793 
0.1066724766939335 0.37323515109149863 
0.10769644150339844 0.3678972755304644 
0.1087302355018305 0.3626260216560136 
0.10977395304106184 0.35739906921720416 
0.11082768937862168 0.35219369522659655 
0.1118915406864302 0.3469872282709969 
0.11296560405957609 0.3417575133466879 
0.11404997752517815 0.3364833747628101 
0.11514476005133173 0.3311450650478635 
0.11625005155614168 0.3257246885140836 
0.11736595291684143 0.32020658912462063 
0.11849256597899964 0.3145776935082884 
0.11962999356581593 0.3088278013168668 
0.12077833948750463 0.30294981656633585 
0.12193770855076963 0.29693991509917295 
0.12310820656837007 0.2907976448123477 
0.1242899403687771 0.28452595678657194 
0.125483017805924 0.2781311669071626 
0.12668754776905022 0.27162284897346806 
0.1279036401926387 0.26501366164497026 
0.12913140606644977 0.2583191128635936 
0.13037095744565097 0.2515572666190878 
0.13162240746104356 0.24474839808106427 
0.13288587032938834 0.2379146041968707 
0.13416146136382948 0.2310793778333037 
0.13544929698441893 0.22426715440111994 
0.13674949472874195 0.2175028406185157 
0.13806217326264447 0.2108113356138204 
0.13938745239106307 0.20421705490785816 
0.14072545306895987 0.1977434679232281 
0.1420762974123613 0.19141265951567388 
0.14344010870950352 0.18524492559307823 
0.14481701143208464 0.17925841217128258 
0.14620713124662504 0.17346880621515967 
0.1476105950259363 0.16788908534319438 
0.14902753086070092 0.1625293319626309 
0.15045806807116288 0.15739661569116645 
0.1519023372189299 0.15249494606277458 
0.15336047011889 0.147825295571404 
0.1548325998512418 0.14338569114518054 
0.15631886077364002 0.13917137023648823 
0.1578193885334586 0.13517499593037446 
0.15933432008017054 0.13138692388126655 
0.1608637936778468 0.12779551254433721 
0.16240794891777577 0.1243874671207321 
0.16396692673120297 0.12114820691993844 
0.1655408694021939 0.11806224547794981 
0.16712992058061946 0.11511357276155716 
0.16873422529526708 0.11228602912699578 
0.17035392996707685 0.10956366136128926 
0.17198918242250477 0.10693105208069506 
0.17364013190701502 0.1043736149464777 
0.17530692909870096 0.10187784953043452 
0.17698972612203692 0.0994315511634262 
0.17868867656176268 0.09702397267055528 
0.18040393547690053 0.09464593647883289 
0.182135659414907 0.09228989712322302 
0.1838840064259608 0.08994995562670251 
0.18564913607738773 0.08762182854844786 
0.18743120946822345 0.0853027756487033 
0.18923038924391733 0.08299149108501191 
0.19104683961117633 0.08068796381648807 
0.1928807263529515 0.07839331344271293 
0.19473221684356914 0.07610960804081447 
0.1966014800640062 0.0738396706935469 
0.19848868661731306 0.07158688133293624 
0.2003940087441836 0.06935498027244551 
0.20231762033867573 0.06714787938276186 
0.20425969696408208 0.06496948630156602 
0.20622041586895284 0.06282354637695313 
0.20819995600327346 0.06071350624973607 
0.2101984980347966 0.058642402104865016 
0.21221622436553106 0.05661277469072047 
0.21425331914838958 0.05462661224201181 
0.21630996830399585 0.052685321473102426 
0.21838635953765279 0.05078972586005092 
0.22048268235647434 0.04894008952803799 
0.22259912808668117 0.04713616423248379 
0.22473588989106227 0.045377256192475506 
0.22689316278660487 0.04366230892783832 
0.22907114366229306 0.04198999778725011 
0.23127003129707696 0.04035883155137941 
0.23349002637801536 0.038767256364406005 
0.23573133151859163 0.03721375729591739 
0.23799415127720588 0.0356969530628939 
0.24027869217584408 0.03421567984102787 
0.2425851627189275 0.03276906065142035 
0.24491377341234205 0.03135655750119319 
0.24726473678265026 0.02997800425678573 
0.2496382673964888 0.02863361910341698 
0.2520345818801511 0.0273239963562027 
0.2544538989393579 0.02605007829834495 
0.25689643937921863 0.024813108589965754 
0.25936242612438365 0.02361456957951405 
0.2618520842393893 0.02245610652378934 
0.2643656409492001 0.021339442253430214 
0.2669033256599463 0.020266286186002208 
0.26946536997986104 0.019238241774359406 
0.27205200774041943 0.01825671647822765 
0.27466347501767924 0.0173228381653361 
0.2773000101538269 0.016437381496923583 
0.2799618537789306 0.015600707350988412 
0.2826492488329022 0.014812717711905161 
0.2853624405876695 0.014072827738930897 
0.2881016766695614 0.01337995595411563 
0.2908672070819085 0.012732532699302534 
0.2936592842278604 0.012128526239054695 
0.2964781629334214 0.011565485166161323 
0.29932410047070823 0.011040595129762387 
0.30219735658143076 0.010550747378812368 
0.3050981935005973 0.010092616215055117 
0.3080268759804491 0.00966274219242964 
0.310983671314623 0.009257617789145633 
0.3139688493625466 0.008873772312654116 
0.3169826825740681 0.008507852967780697 
0.32002544601432203 0.008156699309817366 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k2_train6400.txt <==
err density 
0.010688609810117683 0.00904624538238272 
0.010810918793872986 0.009510127926666622 
0.010934627350423349 0.009984149461960265 
0.011059751494978355 0.010468859956596294 
0.011186307426008462 0.01096490645460164 
0.01131431152734205 0.011473027676229326 
0.011443780370286453 0.011994052014590731 
0.011574730715773262 0.012528900240201677 
0.011707179516528197 0.013078594006402313 
0.011841143919265777 0.013644270934581435 
0.011976641266909132 0.014227206661326925 
0.012113689100835193 0.01482884376855047 
0.012252305163145594 0.015450827016120045 
0.012392507398963545 0.01609504378255013 
0.012534313958756994 0.01676366812346277 
0.012677743200688372 0.017459206411388897 
0.012822813692991228 0.018184542154630983 
0.012969544216374048 0.018942977335152957 
0.01311795376645161 0.01973826747898283 
0.013268061556204119 0.02057464769441068 
0.013419887018464515 0.02145684709286303 
0.013573449808434234 0.022390089345886002 
0.013728769806227746 0.023380077621502546 
0.013885867119446229 0.0244329627678258 
0.014044762085780671 0.025555294346436688 
0.014205475275644782 0.026753954930541193 
0.014368027494838015 0.0280360789352934 
0.014532439787239072 0.029408958097711112 
0.01469873343753023 0.030879936527043763 
0.014866929973952827 0.03245629895913053 
0.015037051171094312 0.0341451564284957 
0.015209119052707137 0.03595333398269908 
0.015383155894559965 0.03788726527462827 
0.015559184227321445 0.039952898858569195 
0.015737226839477036 0.04215562077375557 
0.015917306780279156 0.044500197524696875 
0.016099447362731188 0.04699074287263579 
0.016283672166605468 0.0496307109604045 
0.016470005041495966 0.052422917238115124 
0.016658470109905822 0.055369587483579424 
0.01684909177037022 0.058472433970976796 
0.017041894700615002 0.061732756591328014 
0.017236903860751437 0.06515156552870713 
0.01743414449650752 0.06872972100626269 
0.01763364214249629 0.07246808469186009 
0.01783542262552149 0.07636767664358525 
0.018039512067921093 0.0804298312199089 
0.018245936890949097 0.08465634520542802 
0.01845472381819599 0.08904961152428391 
0.01866589987904833 0.09361273232817276 
0.018879492412188007 0.09834960593766802 
0.019095529069131437 0.10326498305321533 
0.01931403781780935 0.1083644887915352 
0.019535046946187455 0.1136546083895958 
0.019758585065928584 0.11914263578969202 
0.01998468111609676 0.12483658570943698 
0.0202133643669036 0.13074507114367304 
0.02044466442349762 0.13687714947925933 
0.0206786112297969 0.14324214147382042 
0.02091523507236559 0.14984942821183164 
0.021154566584334792 0.1567082317749743 
0.021396636749368293 0.16382738573207956 
0.02164147690567369 0.17121510166574658 
0.021889118750059403 0.17887873782089528 
0.022139594342038136 0.18682457561081192 
0.022392936107977247 0.19505760918495513 
0.022649176845296666 0.20358135259330778 
0.0229083497267148 0.21239766832168125 
0.023170488304543074 0.22150662016846204 
0.023435626515029548 0.2309063526298686 
0.023703798682752315 0.24059299819558874 
0.023975039525063108 0.25056061325864043 
0.024249384156581788 0.2608011427314145 
0.024526868093742254 0.2713044129423346 
0.02480752725939038 0.2820581519626938 
0.025091397987434535 0.2930480361704871 
0.025378517027549365 0.3042577615806818 
0.02566892154993337 0.3156691382387493 
0.025962649150120917 0.32726220576534 
0.02625973785384934 0.3390153679359412 
0.026560226121981712 0.35090554396670187 
0.02686415285548597 0.3629083339499629 
0.027171557400470985 0.3749981956429461 
0.027482479553280294 0.38714862957188506 
0.02779695956564409 0.3993323691916355 
0.028115038149890186 0.4115215726644287 
0.0284367564842146 0.4236880127220104 
0.028762156218012442 0.4358032610856871 
0.029091279477269822 0.44783886406863427 
0.029424168870017448 0.45976650629846744 
0.029760867491846605 0.47155815998966216 
0.030101418931488304 0.4831862178668691 
0.03044586727645623 0.49462360867825506 
0.03079425711875427 0.5058438952140194 
0.03114663356064937 0.5168213558144796 
0.03150304222051043 0.5275310514563353 
0.03186352923871403 0.5379488815749955 
0.0322281412836177 0.5480516327388648 
0.032596925557601616 0.5578170250594916 
0.03296992980317933 0.5672237617250901 
0.03334720230917851 0.5762515872192718 
0.03372879191699235 0.5848813595830806 
0.034114748026902585 0.5930951414683432 
0.03450512060447474 0.6008763137110895 
0.03489996018702668 0.6082097137497953 
0.03529931789017113 0.6150817994773998 
0.03570324541443302 0.6214808371287787 
0.03611179505194265 0.6273971096706319 
0.03652501969320535 0.6328231400016029 
0.03694297283394865 0.6377539212216818 
0.0373657085820478 0.6421871444300572 
0.037793281664530526 0.6461234130925346 
0.03822574743466193 0.649566432102042 
0.038663161879110515 0.6525231593333193 
0.03910558162519616 0.6550039078297923 
0.03955306394822102 0.6570223877834023 
0.040005666778884376 0.658595679162995 
0.040463448710782286 0.6597441281576362 
0.04092646900799306 0.6604911634317253 
0.04139478761274949 0.6608630314070321 
0.04186846515319909 0.6608884532315921 
0.04234756295125275 0.6605982095865115 
0.042832143030523545 0.660024662829424 
0.04332226812435625 0.6592012289910949 
0.04381800168394873 0.6581618146571857 
0.04431940788656629 0.6569402356338035 
0.04482655164385001 0.6555696354014734 
0.04533949861022014 0.6540819216381311 
0.04585831519137569 0.6525072385154539 
0.04638306855289126 0.6508734910702573 
0.046913826628912206 0.6492059357974344 
0.047450658130949376 0.6475268488186187 
0.04799363255677443 0.6458552797027322 
0.048542820199416976 0.6442068954277762 
0.04909829215626463 0.6425939152694217 
0.049660120338267236 0.6410251337760928 
0.05022837747924642 0.6395060256282932 
0.05080313714531161 0.6380389232482374 
0.051384473744383874 0.6366232556614636 
0.051972462535828726 0.6352558354153065 
0.05256717964019908 0.6339311793886997 
0.05316870204908982 0.6326418490987347 
0.053777107635105036 0.6313787965938262 
0.05439247516193936 0.6301317031535495 
0.05501488429457464 0.6288892996899953 
0.05564441560959333 0.6276396598370443 
0.056281150605609814 0.6263704590779791 
0.05692517171382122 0.6250691957461656 
0.057576562308678844 0.6237233721888876 
0.058235406718681756 0.6223206366729989 
0.058901790237293916 0.6208488886149895 
0.059575799133986175 0.6192963513453773 
0.06025752066540464 0.6176516178067109 
0.060947043086666895 0.6159036753069198 
0.06164445566278738 0.6140419157088618 
0.06234984868023361 0.6120561372659383 
0.06306331345861459 0.6099365437718246 
0.06378494236250291 0.6076737458582092 
0.0645148288133923 0.6052587682396757 
0.0652530673017918 0.6026830655657647 
0.06599975339945847 0.599938548391288 
0.06675498377177005 0.5970176197016219 
0.06751885619023913 0.5939132214995179 
0.06829146954517061 0.5906188902234992 
0.06907292385846396 0.5871288192523788 
0.06986332029656193 0.5834379264600354 
0.07066276118354756 0.579541924701641 
0.07147135001439087 0.5754373932007738 
0.0722891914683473 0.5711218480160749 
0.0731163914225094 0.5665938100376703 
0.0739530569655136 0.5618528692372806 
0.07479929641140375 0.5568997441159593 
0.07565521931365345 0.5517363354146123 
0.07652093647934868 0.5463657731450643 
0.07739655998353288 0.540792455852628 
0.07828220318371609 0.5350220807445165 
0.07917798073455 0.529061662941757 
0.08008400860267115 0.5229195416830094 
0.08100040408171387 0.5166053708882572 
0.08192728580749503 0.5101300911477252 
0.08286477377337248 0.5035058800075227 
0.08381298934577933 0.4967460774433275 
0.08477205527993596 0.48986508369953774 
0.0857420957357418 0.4828782272576581 
0.08672323629384895 0.47580160159479834 
0.0877156039719198 0.468651870585448 
0.08871932724107054 0.4614460438442657 
0.08973453604250306 0.45420122493622667 
0.09076136180432694 0.4469343371026273 
0.091799937458574 0.4396618328607178 
0.09285039745840767 0.4323993954153308 
0.09391287779552916 0.42516164115641697 
0.09498751601778274 0.4179618334983852 
0.09607445124696272 0.41081161885307904 
0.09717382419682391 0.4037207955495762 
0.09828577719129841 0.39669712598147666 
0.09941045418292072 0.38974620117016834 
0.10054800077146367 0.3828713653098951 
0.10169856422278772 0.37607370577027677 
0.10286229348790585 0.36935211156814823 
0.10403933922226659 0.3627034006020682 
0.10522985380525786 0.3561225131065029 
0.10643399135993373 0.34960276597505247 
0.10765190777296732 0.3431361599699273 
0.10888376071483144 0.33671372951662853 
0.11012970966021071 0.33032592289977414 
0.11138991590864691 0.3239629993256908 
0.1126645426054208 0.3176154285675381 
0.11395375476267264 0.31127427879427516 
0.11525771928076464 0.3049315787062485 
0.11657660496988767 0.2985806412247139 
0.11791058257191535 0.2922163376465117 
0.11925982478250811 0.2858353132888729 
0.12062450627347027 0.27943613810288775 
0.12200480371536283 0.27301938840426565 
0.12340089580037523 0.2665876586271001 
0.12481296326545858 0.26014550472179915 
0.12624118891572378 0.25369932337122014 
0.12768575764810725 0.2472571734818751 
0.12914685647530766 0.24082854833062065 
0.13062467454999635 0.23442410824392373 
0.1321194031893049 0.22805538471270173 
0.1336312358995929 0.22173446738133404 
0.1351603684014991 0.21547368539887438 
0.13670699865527927 0.20928529420980088 
0.13827132688643404 0.20318117803598862 
0.13985355561162974 0.19717257712190192 
0.14145388966491632 0.1912698473537503 
0.1430725362242447 0.1854822582007202 
0.1447097048382881 0.17981783314566155 
0.1463656074535699 0.1742832349564285 
0.1480404584419022 0.16888369637554998 
0.14973447462813802 0.16362299514547898 
0.15144787531824142 0.15850347079947216 
0.15318088232767868 0.15352607938202198 
0.1549337200101343 0.1486904812519814 
0.1567066152865556 0.14399515638627441 
0.15849979767452985 0.13943754114862192 
0.16031349931799724 0.1350141803090288 
0.1621479550173044 0.13072088817719277 
0.16400340225960097 0.12655291301777435 
0.1658800812495849 0.12250509941120784 
0.16777823494059893 0.11857204386882647 
0.16969810906608326 0.11474823976117335 
0.17163995217138797 0.11102820842906104 
0.1736040156459494 0.10740661417600364 
0.175590553755835 0.10387836165011216 
0.17759982367666025 0.10043867488134472 
0.17963208552688248 0.09708315792104791 
0.1816876024014756 0.09380783761752083 
0.18376664040599017 0.0906091895439587 
0.18586946869100315 0.08748414847083605 
0.187996359486962 0.08443010504695318 
0.1901475881394273 0.08144489053034196 
0.1923234331447189 0.07852675150378445 
0.19452417618596968 0.07567431653346804 
0.19675010216959218 0.07288655669737223 
0.19900149926216226 0.07016274183544456 
0.20127865892772484 0.06750239426773887 
0.20358187596552682 0.06490524159809938 
0.20591144854818128 0.06237117007558456 
0.20826767826026887 0.05990017982687002 
0.21065087013738065 0.05749234310147638 
0.21306133270560773 0.055147766487563095 
0.21549937802148275 0.052866557858494846 
0.21796532171237862 0.050648798599179805 
0.22045948301736923 0.048494521437396416 
0.222982184828558 0.04640369397208547 
0.22553375373287912 0.044376207753357835 
0.22811452005437732 0.04241187253567705 
0.23072481789697136 0.04051041510630033 
0.23336498518770674 0.03867148189705974 
0.23603536372050354 0.0368946444308749 
0.23873629920040484 0.03517940654638223 
0.24146814128833133 0.033525212294323675 
0.24423124364634802 0.031931453414554146 
0.24702596398344953 0.03039747538555936 
0.2498526641018681 0.02892258118758218 
0.25271170994391273 0.02750603212939449 
0.2556034716393436 0.026147045346322267 
0.25852832355328875 0.024844787868072704 
0.2614866443347091 0.02359836746077724 
0.2644788169654182 0.022406820748024157 
0.2675052288096624 0.021269099389603665 
0.27056627166426905 0.02018405532438543 
0.27366234180936805 0.019150426247963346 
0.276793840059694 0.01816682258318456 
0.27996117181647523 0.01723171720423773 
0.28316474711991685 0.016343439090201382 
0.28640498070228415 0.015500171915483939 
0.2896822920415937 0.014699958341934561 
0.29299710541591817 0.01394071047530603 
0.2963498499583136 0.013220226606158306 
0.2997409597123742 0.01253621399401574 
0.3031708736884234 0.011886317096767641 
0.30664003592034794 0.011268150317757481 
0.31014889552308184 0.010679334061676217 
0.3136979067507487 0.01011753267488429 
0.3172875290554689 0.00958049270929196 
0.32091822714684 0.009066079899313847 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k3_train100.txt <==
err density 
0.029378849785918024 0.06573822961380145 
0.029639599536509437 0.06836500697966101 
0.029902663551713962 0.07099262441657221 
0.030168062371611445 0.07362172563570366 
0.030435816718583683 0.07625409063688943 
0.03070594749893236 0.07889263770173974 
0.03097847580451148 0.08154140134968878 
0.03125342291437418 0.08420548627186278 
0.031530810296434224 0.0868909978748673 
0.0318106596091422 0.08960495067723342 
0.03209299270317667 0.0923551563865392 
0.0323778316231502 0.09515009402686855 
0.03266519860933064 0.09799876496737203 
0.03295511609937767 0.10091053610804358 
0.03324760673009468 0.10389497479577024 
0.03354269333919634 0.106961679262334 
0.033840398967091685 0.11012010848967074 
0.03414074685868316 0.11337941541307488 
0.03444376046518158 0.11674828727038808 
0.03474946344593719 0.120234796698282 
0.03505787967028701 0.12384626687248393 
0.035369033219418554 0.12758915359725878 
0.0356829483882501 0.1314689467832377 
0.03599964968732758 0.13549009322653835 
0.03631916184473846 0.13965594203234905 
0.03664150980804246 0.14396871343011966 
0.03696671874621944 0.14842949112285342 
0.0372948140516347 0.15303823771725236 
0.03762582134202148 0.15779383221133106 
0.037959766462481295 0.16269412798695648 
0.038296675487501895 0.1677360292802968 
0.03863657472299315 0.1729155836948713 
0.038979490708341086 0.17822808798902962 
0.03932545021847998 0.18366820411881954 
0.039674480265983025 0.18923008235241046 
0.040026608103171456 0.1949074881949383 
0.040381861224242394 0.20069392987176055 
0.040740267367415685 0.2065827832103575 
0.04110185451709957 0.21256741093106551 
0.04146665090607581 0.21864127359735278 
0.04183468501770408 0.22479802977881516 
0.04220598558814592 0.23103162333482935 
0.042580581608608545 0.23733635612331164 
0.04295850232760835 0.24370694486634545 
0.043339777253254816 0.25013856135141566 
0.04372443615555433 0.25662685560250986 
0.04411250906873475 0.2631679621086512 
0.04450402629359042 0.2697584896380868 
0.04489901839984806 0.27639549558473026 
0.04529751622855378 0.283076446180391 
0.045699550894480946 0.28979916425365676 
0.046105153788559776 0.2965617665166423 
0.046514356580328306 0.3033625926077129 
0.04692719122040511 0.31020012830631627 
0.04734368994298415 0.317072925460853 
0.04776388526835144 0.3239795212288224 
0.04818781000542434 0.33091835921830914 
0.04861549725431328 0.33788771504059234 
0.04904698040890619 0.344885628635984 
0.04948229315947599 0.35190984552129684 
0.04992146949531091 0.35895776883147873 
0.05036454370736868 0.3660264236956581 
0.05081155039095374 0.37311243510625175 
0.051262524448418535 0.38021202001817955 
0.05171750109188871 0.38732099396395026 
0.05217651584601242 0.39443479200169973 
0.05263960455073421 0.4015485033402857 
0.05310680336409326 0.4086569185225603 
0.053578148765046706 0.41575458760954026 
0.0540536775563179 0.4228358874091858 
0.05453342686726995 0.4298950954481589 
0.05501743415680487 0.4369264681066844 
0.05550573721628825 0.4439243201372131 
0.0559983741725001 0.45088310267688675 
0.05649538349061176 0.4577974768490198 
0.05699680397718927 0.46466238013423267 
0.05750267478322347 0.47147308287843037 
0.058013035407186754 0.4782252325900144 
0.05852792569811726 0.48491488405622474 
0.05904738585873021 0.49153851376857555 
0.059571456448556985 0.4980930176767876 
0.060100178387112076 0.5045756918731029 
0.060633592957087847 0.5109841964256759 
0.06117174180757825 0.5173165032100029 
0.0617146669573305 0.5235708292091792 
0.062262410798026045 0.5297455573447011 
0.06281501609759046 0.5358391474374814 
0.06337252600353281 0.5418500403631233 
0.06393498404631466 0.5477765588374056 
0.06450243414274878 0.553616808531702 
0.06507492059942832 0.5593685833613082 
0.06565248811618626 0.5650292788040345 
0.06623518178958548 0.5705958169882146 
0.0668230471164401 0.5760645870391541 
0.06741612999736765 0.5814314037966585 
0.06801447674037316 0.5866914875235616 
0.0686181340644648 0.5918394666305186 
0.06922714910330179 0.5968694047637854 
0.0698415694088746 0.6017748528613828 
0.07046144295521763 0.6065489260026168 
0.07108681814215537 0.6111844040813209 
0.07171774379908115 0.615673854550276 
0.07235426918876992 0.6200097747382951 
0.07299644401122464 0.6241847505569238 
0.07364431840755684 0.6281916278125174 
0.07429794296390178 0.632023691841389 
0.07495736871536801 0.6356748508064556 
0.07562264715002236 0.6391398177456786 
0.07629383021291009 0.6424142863531035 
0.07697097031011071 0.6454950955059187 
0.07765412031283003 0.6483803777242158 
0.07834333356152814 0.6510696870585283 
0.07903866387008433 0.6535641023339098 
0.07974016552999894 0.6558663022248986 
0.08044789331463231 0.6579806092766961 
0.08116190248348176 0.6599130007052351 
0.08188224878649582 0.6616710845817825 
0.08260898846842771 0.6632640408145385 
0.08334217827322656 0.6647025271582504 
0.08408187544846805 0.6659985512916248 
0.0848281377498246 0.6671653107806992 
0.0855810234455744 0.6682170034755537 
0.0863405913211516 0.6691686115512585 
0.08710690068373586 0.6700356629876372 
0.0878800113668832 0.6708339747752124 
0.08865998373519798 0.6715793825283725 
0.08944687868904576 0.672287461476174 
0.09024075766930892 0.6729732439840395 
0.0910416826621836 0.673650938836414 
0.09184971620401973 0.6743336574840121 
0.09266492138620389 0.6750331523347073 
0.09348736186008541 0.6757595719509356 
0.09431710184194651 0.6765212377168083 
0.09515420611801588 0.6773244461635918 
0.0959987400495277 0.6781733007024199 
0.09685076957782471 0.6790695760172637 
0.097710361229507 0.6800126178290906 
0.09857758212162662 0.6809992801625367 
0.09945249996692763 0.6820239016384146 
0.10033518307913372 0.6830783216869601 
0.10122570037828164 0.6841519369359848 
0.1021241213961027 0.6852317973823763 
0.10303051628145204 0.6863027413122672 
0.10394495580578526 0.6873475673017497 
0.104867511368685 0.6883472410139314 
0.10579825500343525 0.6892811339170417 
0.10673725938264601 0.69012729049042 
0.10768459782392756 0.6908627199692016 
0.10864034429561494 0.6914637082134724 
0.10960457342254369 0.6919061448829608 
0.11057736049187632 0.6921658607637284 
0.11155878145898084 0.6922189698381771 
0.11254891295336134 0.6920422105231854 
0.11354783228464126 0.6916132804314741 
0.11455561744859989 0.6909111590452115 
0.11557234713326181 0.6899164128336034 
0.11659810072504154 0.688611477600408 
0.11763295831494146 0.686980913213324 
0.11867700070480561 0.685011626342014 
0.11973030941362883 0.6826930574090252 
0.12079296668392127 0.6800173286286412 
0.12186505548813058 0.676979350759758 
0.12294665953511985 0.6735768870142099 
0.12403786327670387 0.6698105734227788 
0.12513875191424326 0.6656838958460026 
0.12624941140529655 0.6612031247031536 
0.12736992847033232 0.6563772093561605 
0.12850039059949997 0.6512176349021638 
0.12964088605946109 0.6457382448751059 
0.1307915039002813 0.6399550340120089 
0.13195233396238332 0.6338859157839964 
0.13312346688356186 0.6275504698099971 
0.1343049941060602 0.6209696745505852 
0.13549700788371064 0.6141656308130782 
0.13669960128913708 0.6071612815846966 
0.13791286822102267 0.5999801335503603 
0.13913690341144103 0.5926459853535951 
0.14037180243325312 0.5851826672347704 
0.14161766170756962 0.5776137961472911 
0.1428745785112795 0.5699625498292265 
0.1441426509846452 0.5622514626181293 
0.14542197813896582 0.5545022450651509 
0.1467126598643076 0.5467356286566157 
0.14801479693730346 0.5389712362125054 
0.1493284910290218 0.5312274778261283 
0.15065384471290472 0.5235214715600738 
0.1519909614727772 0.515868987539606 
0.15333994571092704 0.5082844136019392 
0.15470090275625661 0.500780740279965 
0.156073938872507 0.49336956262920034 
0.15745916126655501 0.48606109624967897 
0.1588566780967839 0.47886420480825426 
0.16026659848152855 0.4717864364251751 
0.16168903250759528 0.46483406644175307 
0.16312409123885746 0.4580121443202333 
0.16457188672492754 0.4513245427267534 
0.16603253200990573 0.444774007195946 
0.16750614114120652 0.43836220515286106 
0.16899282917846367 0.4320897734558861 
0.17049271220251394 0.42595636400542575 
0.17200590732446075 0.41996068732091235 
0.17353253269481822 0.4141005543090942 
0.1750727075127363 0.40837291671776416 
0.17662655203530814 0.4027739069825581 
0.17819418758695943 0.39729887832466465 
0.1797757365689216 0.39194244604188105 
0.18137132246878904 0.3866985309552652 
0.18298106987016077 0.38156040593229035 
0.18460510446236808 0.3765207463109627 
0.18624355305028853 0.37157168490599984 
0.18789654356424662 0.3667048720974439 
0.18956420507000266 0.36191154129458064 
0.19124666777883054 0.35718257984465074 
0.1929440630576842 0.352508605227367 
0.1946565234394552 0.3478800461527421 
0.1963841826333205 0.3432872279702857 
0.1981271755351829 0.33872046160983305 
0.19988563823820343 0.3341701351141692 
0.20165970804342773 0.32962680669546024 
0.2034495234705063 0.3250812981537903 
0.20525522426851045 0.3205247874375738 
0.20707695142684368 0.3159488991015692 
0.20891484718625017 0.31134579142643304 
0.21076905504992116 0.30670823900117955 
0.21263971979469948 0.30202970963255665 
0.21452698748238383 0.2973044345288364 
0.2164310054711334 0.292527470805401 
0.21835192242697335 0.28769475547132484 
0.22028988833540317 0.28280315017595226 
0.22224505451310694 0.2778504761187889 
0.22421757361976866 0.27283553865204074 
0.22620759966999163 0.2677581412308348 
0.22821528804532432 0.2626190884902331 
0.2302407955063921 0.25742017834993 
0.2322842802051374 0.2521641831669983 
0.2343459016971683 0.24685482007454257 
0.2364258209542165 0.24149671076030765 
0.23852420037670594 0.23609533105483713 
0.2406412038064336 0.2306569508143419 
0.24277699653936155 0.2251885646993136 
0.2449317453385237 0.2196978145660632 
0.24710561844704657 0.21419290430419466 
0.24929878560128582 0.20868250806734015 
0.25151141804407917 0.20317567295552946 
0.2537436885381174 0.1976817173130005 
0.2559957713794332 0.1922101259022052 
0.2582678424110105 0.18677044329997353 
0.2605600790365142 0.18137216693181535 
0.262872660234142 0.17602464121156408 
0.2652057665705994 0.170736954282584 
0.2675595802151974 0.16551783886046767 
0.2699342849540772 0.16037557865289873 
0.27233006620455974 0.15531792177828432 
0.2747471110296236 0.150352002519734 
0.27718560815251037 0.1454842726348842 
0.2796457479714607 0.1407204432958498 
0.2821277225745801 0.13606543855917658 
0.28463172575483753 0.13152336106611626 
0.2871579530251969 0.12709747045287198 
0.28970660163388234 0.12279017471356486 
0.29227787057977994 0.11860303451120263 
0.294871960627975 0.11453678018012359 
0.2974890743254282 0.11059134091378164 
0.3001294160167904 0.10676588539106242 
0.3027931918603578 0.10305887286914223 
0.30548060984416897 0.09946811356749931 
0.3081918798022447 0.095990836991729 
0.3109272134309715 0.09262376670223149 
0.3136868243056311 0.08936319992561229 
0.3164709278970764 0.08620509033862626 
0.31927974158855543 0.08314513232742214 
0.32211348469268514 0.08017884503912041 
0.32497237846857446 0.07730165459758352 
0.32785664613910104 0.07450897294853616 
0.3307665129083401 0.07179627192777374 
0.3337022059791485 0.06915915130581021 
0.3366639545709048 0.06659339974783363 
0.3396519899374072 0.06409504783345675 
0.34266654538492874 0.061660412500161466 
0.345707856290435 0.05928613250095902 
0.3487761601199617 0.056969194694041526 
0.3518716964471566 0.05470695120362819 
0.3549947069719848 0.05249712770080902 
0.35814543553960176 0.05033782324549647 
0.36132412815939136 0.04822750230094504 
0.36453103302417544 0.046164979676858585 
0.36776640052959236 0.044149399273090195 
0.3710304832936478 0.042180207581534186 
0.3743235361764398 0.04025712295831979 
0.37764581630005745 0.03838010170214089 
0.38099758306865744 0.03654930196877741 
0.38437909818871846 0.034765046518767447 
0.38779062568947525 0.03302778523767909 
0.39123243194353363 0.03133805829005994 
0.39470478568766987 0.029696460672889505 
0.3982079580438126 0.028103608826497074 
0.40174222254021263 0.026560109844807268 
0.40530785513280015 0.02506653370675624 
0.40890513422673086 0.02362338883088721 
0.4125343406981249 0.02223110113923782 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k3_train1600.txt <==
err density 
0.005953213982411582 0.022708274208784213 
0.006023849008251133 0.02415373918405821 
0.00609532212035637 0.025634876804263705 
0.006167643262640818 0.02714968178072973 
0.006240822497002773 0.028696335176728288 
0.0063148700047251935 0.0302732677740174 
0.006389796087892202 0.031879221211823565 
0.006465611170822396 0.03351330567031967 
0.006542325801519162 0.03517505299445772 
0.0066199506531381905 0.036864464316143465 
0.00669849652547244 0.03858205142507043 
0.006777974346454648 0.040328871350813034 
0.006858395173677742 0.04210655383908691 
0.006939770195933256 0.04391732162041766 
0.007022110734767998 0.04576400356658196 
0.0071054282460592 0.04765004099633893 
0.007189734321608353 0.04957948751590412 
0.007275040690753946 0.05155700285231719 
0.007361359222003351 0.053587841153425575 
0.007448701924684061 0.05567783418444125 
0.007537080950614528 0.05783336974991771 
0.007626508595794817 0.06006136551786447 
0.007716997302117331 0.06236923823021278 
0.0078085596590978185 0.06476486806550631 
0.007901208405626935 0.06725655769333432 
0.007994956431742578 0.06985298534577852 
0.008089816780423243 0.07256315105033291 
0.008185802649402708 0.07539631504251641 
0.00828292739300612 0.07836192732434359 
0.008381204524008071 0.08146954737360393 
0.008480647715512511 0.084728753150801 
0.008581270802855106 0.08814903880262308 
0.008683087785528103 0.09173970082345169 
0.008786112829128067 0.09550971290347643 
0.008890360267326697 0.09946759025011187 
0.00899584460386505 0.10362124479856988 
0.00910258051457142 0.10797783340137657 
0.009210582849403147 0.11254360177410597 
0.009319866634512676 0.11732372764063491 
0.009430447074338107 0.12232216712891562 
0.009542339553718554 0.12754150898052152 
0.009655559640034625 0.13298284151886425 
0.00977012308537426 0.13864563754052392 
0.009886045828724306 0.14452766232579334 
0.010003343998188063 0.15062490978959175 
0.010122033913229156 0.15693157140220845 
0.010242132086942059 0.16344004189996267 
0.010363655228349481 0.17014096498774267 
0.010486620244727091 0.17702332122715872 
0.010611044243955788 0.1840745591335398 
0.010736944536901888 0.19128076920844894 
0.010864338639825543 0.19862689925481994 
0.010993244276817755 0.20609700790766008 
0.011123679382266284 0.21367455191605336 
0.011255662103350831 0.2213427013848957 
0.011389210802567816 0.22908467597913681 
0.011524344060285118 0.2368840940580749 
0.01166108067732712 0.24472532588595378 
0.01179943967759044 0.2525938414943824 
0.01193944031069068 0.26047654347996163 
0.01208110205464059 0.2683620750255189 
0.012224444618560005 0.2762410937433854 
0.012369487945417926 0.2841065025514907 
0.012516252214807193 0.2919536296940852 
0.01266475784575196 0.299780351184775 
0.0128150254995486 0.3075871503470003 
0.012967076082640262 0.3153771107145956 
0.01312093074952554 0.32315584028447303 
0.013276610905701659 0.330931326931584 
0.013434138210642578 0.33871372664695854 
0.013593534580812434 0.3465150880856081 
0.013754822192714728 0.35434901865615226 
0.013918023485977708 0.3622302989949792 
0.014083161166476345 0.3701744540961387 
0.01425025820949136 0.37819729057199714 
0.014419337862905723 0.3863144104648383 
0.014590423650439093 0.3945407126907715 
0.014763539374920623 0.40288989355885696 
0.0149387091216006 0.41137395786462577 
0.01511595726150137 0.4200027518122887 
0.015295308454808091 0.42878352848765433 
0.015476787654299513 0.4377205558064963 
0.01566042010881979 0.4468147758309487 
0.01584623136679117 0.4560635231156007 
0.016034247279768547 0.46546030835664354 
0.01622449400603613 0.4749946721154211 
0.01641699801424679 0.4846521118176084 
0.016611786087104608 0.4944140836357609 
0.016808885325091078 0.5042580792889708 
0.017008323150235555 0.5141577762781104 
0.017210127309930424 0.5240832586532765 
0.017414325880791545 0.5340013041104038 
0.017620947272564497 0.5438757320593672 
0.017830020232077158 0.5536678063122997 
0.018041573847239215 0.5633366852180641 
0.018255637551089093 0.5728399114202339 
0.01847224112588891 0.5821339329397488 
0.018691414707268057 0.5911746469727824 
0.01891318878841587 0.5999179576391829 
0.019137594224324102 0.6083203389040239 
0.019364662236079716 0.6163393940102097 
0.019594424415208637 0.6239344029886759 
0.019826912728070984 0.631066850140594 
0.02006215952030849 0.63770092379991 
0.02030019752134472 0.6438039811737712 
0.02054105984893861 0.6493469716140366 
0.020784780013792116 0.6543048122887964 
0.021031391924212453 0.6586567108944766 
0.02128092989082972 0.6623864307744464 
0.021533428631370453 0.665482494588121 
0.021788923275487853 0.667938323505078 
0.02204744936964928 0.6697523097812077 
0.022309042882081787 0.6709278215070312 
0.022573740207776284 0.6714731392986595 
0.022841578173551147 0.6714013257236062 
0.023112594043175796 0.6707300293077227 
0.02338682552255518 0.6694812260430725 
0.0236643107649757 0.6676809023929295 
0.023945088376413425 0.6653586848486616 
0.024229197420905242 0.6625474221099262 
0.024516677425983766 0.6592827269070582 
0.024807568388176725 0.6556024853336442 
0.02510191077857161 0.6515463422775521 
0.025399745548446328 0.6471551721002811 
0.02570111413496667 0.6424705440892264 
0.026006058466951393 0.6375341923706349 
0.026314620970705686 0.6323874999029562 
0.026626844575923857 0.6270710058580398 
0.026942772721662067 0.62162394513573 
0.02726244936238191 0.6160838279499661 
0.027585918974065718 0.6104860663846309 
0.027913226560404396 0.6048636535688852 
0.028244417659058756 0.599246899697302 
0.028579538347995006 0.5936632275624106 
0.028918635251895527 0.5881370286257621 
0.029261755548645657 0.5826895789847061 
0.029608946975897516 0.5773390129552449 
0.029960257837711557 0.5721003504480078 
0.030315737011277075 0.5669855729244231 
0.030675433953712382 0.5620037415390317 
0.031039398708945686 0.5571611501505807 
0.03140768191467758 0.5524615052581154 
0.0317803348094262 0.5479061246162136 
0.03215740923965591 0.5434941463200313 
0.032538957666990616 0.5392227405251663 
0.03292503317551263 0.5350873166640577 
0.03331568947914818 0.5310817200091348 
0.03371098092914051 0.5271984126689578 
0.03411096252161163 0.5234286355305616 
0.03451568990521392 0.5197625492126337 
0.03492521938887227 0.5161893536965385 
0.03533960794961835 0.512697387878068 
0.03575891324051765 0.5092742117545289 
0.036183193598690655 0.5059066752550015 
0.03661250805342921 0.5025809787687938 
0.037046916334409076 0.49928273117120575 
0.037486478880000056 0.495997011542663 
0.03793125684567465 0.49270844079893683 
0.0383813121125165 0.48940126908570003 
0.03883670729582977 0.48605948404802557 
0.03929750575385072 0.4826669439910438 
0.039763771596562573 0.479207538546642 
0.040235569694615045 0.47566537781405954 
0.04071296568834966 0.4720250091250908 
0.041196025996932145 0.46827165868411535 
0.04168481782759323 0.4643914934434 
0.042179409184979 0.4603718967924466 
0.04267986888061236 0.45620175006243446 
0.04318626654246652 0.4518717105627076 
0.04369867262465225 0.4473744759548762 
0.04421715841722004 0.44270502429528014 
0.04474179605607855 0.4378608190835318 
0.04527265853303067 0.4328419691669946 
0.04580981970592878 0.42765133436802655 
0.0463533543089505 0.4222945691975764 
0.046903337962996186 0.4167800989458793 
0.047459847186209984 0.41111902472624934 
0.04802295940462567 0.4053249565990399 
0.04859275296293874 0.39941377661125727 
0.049169307135406376 0.39340333633322616 
0.049752702136876714 0.38731309613190174 
0.050343019133948945 0.381163715865818 
0.05094034025626597 0.3749766088013311 
0.05154474860794078 0.3687734722284675 
0.052156328279118695 0.3625758094107483 
0.05277516435767659 0.3564044580735208 
0.053401342941061046 0.35027914058325343 
0.05403495114826689 0.3442180502890176 
0.05467607713195789 0.33823748721012353 
0.055324810090731306 0.3323515544131208 
0.055981240281527817 0.32657192410673713 
0.05664545903218895 0.32090767979753093 
0.05731755875416317 0.31536523791311244 
0.05799763295536301 0.3099483492467306 
0.05868577625317461 0.30465817754528374 
0.05938208438762165 0.29949344968911 
0.06008665423468549 0.29445066932438246 
0.0607995838197833 0.28952438362069455 
0.06152097233140617 0.2847074911298501 
0.06225092013491896 0.27999157758435333 
0.06298952878652408 0.2753672659347014 
0.06373690104739062 0.2708245669927853 
0.06449314089795141 0.2663532177042618 
0.06525835355236959 0.2619429952675336 
0.06603264547317686 0.2575839969778859 
0.06681612438608539 0.2532668777088795 
0.06760889929497552 0.2489830392405897 
0.0684110804970612 0.24472476808789811 
0.06922277959823542 0.2404853209511163 
0.07004410952859787 0.23625895928853055 
0.07087518455816645 0.23204093668803558 
0.0717161203127756 0.2278274445994015 
0.07256703379016301 0.22361552350499947 
0.07342804337624735 0.21940294770176233 
0.07429926886159903 0.2151880925110004 
0.0751808314581064 0.2109697929193525 
0.07607285381583981 0.20674720240058628 
0.07697546004011553 0.20251966001196525 
0.07788877570876253 0.19828657285609882 
0.07881292788959354 0.19404731971916658 
0.07974804515808402 0.18980118021836392 
0.08069425761526049 0.18554729219941346 
0.08165169690580121 0.1812846385034683 
0.08262049623635175 0.17701206265196384 
0.08360079039405766 0.17272831155034762 
0.0845927157653172 0.16843210204830417 
0.08559641035475647 0.1641222071627603 
0.08661201380442984 0.15979755700326473 
0.08763966741324791 0.15545734895432572 
0.0886795141566362 0.15110116146774297 
0.08973169870642714 0.14672906588758144 
0.09079636745098782 0.1423417310464536 
0.09187366851558686 0.13794051589957784 
0.09296375178300267 0.13352754616060236 
0.09406676891437643 0.12910577172399157 
0.09518287337031242 0.1246790025547334 
0.09631222043222858 0.12025192165023325 
0.09745496722396058 0.11583007458784877 
0.09861127273362218 0.11141983602635519 
0.09978129783572488 0.10702835429920761 
0.10096520531356012 0.10266347589805078 
0.10216315988184693 0.09833365218082789 
0.10337532820964843 0.09404783104235699 
0.10460187894356013 0.08981533655603754 
0.1058429827311735 0.0856457397395557 
0.10709881224481765 0.08154872362644983 
0.10836954220558305 0.07753394575442031 
0.10965534940763004 0.07361090102807658 
0.11095641274278589 0.06978878769714669 
0.1122729132254337 0.06607637892966142 
0.1136050340176965 0.062481902170510265 
0.11495296045492032 0.05901292817421951 
0.11631688007145938 0.05567627129919299 
0.1176969826267677 0.052477902358311436 
0.11909346013179956 0.049422875043888675 
0.12050650687572383 0.04651526668671311 
0.12193631945295504 0.04375813386987562 
0.12338309679050509 0.04115348319674382 
0.12484704017565965 0.0387022573057975 
0.12632835328398284 0.036404336029215646 
0.12782724220765415 0.034258552403080025 
0.12934391548414173 0.03226272305121766 
0.13087858412521586 0.030413692279390635 
0.13243146164630631 0.02870738903047195 
0.13400276409620868 0.02713889566473681 
0.13559271008714258 0.025702527344543143 
0.13720152082516684 0.024391920623249592 
0.1388294201409555 0.023200129669527943 
0.14047663452093884 0.02211972840678091 
0.14214339313881402 0.021142916720444438 
0.1438299278874296 0.020261628791067986 
0.1455364734110484 0.019467641555443026 
0.14726326713799287 0.018752681288027234 
0.14901054931367824 0.018108526335383724 
0.15077856303403733 0.017527104130312842 
0.152567554279342 0.0170005807604749 
0.1543777719484258 0.01652144156671915 
0.15620946789331305 0.016082561494521013 
0.1580628969542582 0.015677264210773045 
0.15993831699520136 0.015299369318205714 
0.1618359889396447 0.01494322733950893 
0.16375617680695373 0.014603742489935335 
0.16569914774909 0.014276383597176378 
0.16766517208777962 0.013957183846948239 
0.1696545233521223 0.013642730319043632 
0.1716674783166471 0.013330144520072692 
0.17370431703981942 0.01301705530629866 
0.175765322903005 0.012701565716087533 
0.17785078264989646 0.01238221529278689 
0.1799609864264069 0.012057939474839286 
0.18209622782103774 0.011728027563402655 
0.1842568039057249 0.011392080654573158 
0.18644301527716994 0.011049970752089694 
0.18865516609866148 0.010701802067939433 
0.19089356414239272 0.010347875284914354 
0.19315852083228138 0.009988655310008145 
0.19545035128729724 0.009624742803729248 
0.19776937436530442 0.009256849540328857 
0.20011591270742296 0.00888577744856138 
0.20249029278291755 0.00851240101085494 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k3_train400.txt <==
err density 
0.01076594493636533 0.024941991932115545 
0.010875707764116296 0.02663405540113184 
0.010986589664872662 0.028404501585495755 
0.011098602048001484 0.030257729687272365 
0.011211756439192583 0.03219854600931304 
0.011326064481644483 0.034232104172684054 
0.011441537937262481 0.03636382700408775 
0.011558188687868854 0.0385993116871153 
0.011676028736425523 0.040944220596610986 
0.011795070208269079 0.04340416102328974 
0.011915325352358445 0.04598455770815648 
0.012036806542535253 0.04869052270554568 
0.01215952627879707 0.05152672754423926 
0.012283497188583606 0.05449728292643818 
0.01240873202807603 0.057605631268407294 
0.01253524368350954 0.060854457225826185 
0.012663045172499318 0.06424562095159336 
0.012792149645379999 0.06778011820453946 
0.012922570386558753 0.07145807057561054 
0.01305432081588228 0.07527874804637112 
0.013187414490017613 0.07924062487699111 
0.013321865103847065 0.08334146848150796 
0.013457686491877388 0.08757845954030248 
0.013594892629663296 0.09194834018358168 
0.013733497635245501 0.09644758571991871 
0.013873515770603405 0.1010725941465818 
0.014014961443122623 0.1058198866277623 
0.014157849207077437 0.11068631132164411 
0.014302193765128394 0.11566924242760288 
0.014448009969835167 0.12076676614860696 
0.014595312825184774 0.12597784544432242 
0.014744117488135528 0.1313024559939224 
0.014894439270176574 0.1367416866824051 
0.01504629363890341 0.1422977991405469 
0.015199696219609435 0.147974242359034 
0.015354662796893757 0.15377562009908918 
0.015511209316285357 0.1597076106597147 
0.015669351885883843 0.16577684045144783 
0.015829106778016907 0.17199071468007288 
0.0159904904309147 0.17835721017340397 
0.01615351945040126 0.18488463690821091 
0.016318210611603226 0.1915813760409729 
0.016484580860675866 0.19845560315859143 
0.01665264731654686 0.20551500600432468 
0.016822427272677756 0.2127665060811573 
0.016993938198843376 0.22021599329170832 
0.01716719774292943 0.22786808216331197 
0.017342223732748407 0.23572589727071844 
0.017519034177874 0.24379089426435513 
0.01769764727149423 0.25206272150860964 
0.017878081392283463 0.2605391258085214 
0.018060355106293512 0.269215904133038 
0.018244487168864027 0.2780869017040877 
0.018430496526552303 0.2871440553805901 
0.01861840231908293 0.2963774799813839 
0.01880822388131708 0.30577559410193367 
0.018999980745242076 0.31532528111189967 
0.019193692641981144 0.32501208038244206 
0.01938937950382367 0.334820403376402 
0.019587061466276177 0.3447337690205852 
0.019786758870134185 0.3547350527364024 
0.01998849226357524 0.3648067435959458 
0.020192282404273197 0.37493120425572796 
0.020398150261534166 0.3850909285624451 
0.02060611701845416 0.3952687919924239 
0.020816204074098763 0.40544829035561214 
0.02102843304570501 0.41561376245340353 
0.021242825770905745 0.42575059262548953 
0.021459404309976643 0.4358453893634133 
0.021678190948106107 0.4458861364254843 
0.02189920819768837 0.4558623131834002 
0.022122478800639913 0.4657649812925507 
0.02234802573073957 0.4755868352316798 
0.02257587219599239 0.48532221482521987 
0.022806041641017724 0.49496707855660566 
0.02303855774946157 0.5045189373063343 
0.02327344444643353 0.5139767490946693 
0.02351072590096864 0.5233407764532129 
0.023750426528514248 0.5326124091567089 
0.02399257099344232 0.541793956170728 
0.024237184211587305 0.5508884117583984 
0.02448429135280988 0.5598992016820951 
0.02473391784358685 0.5688299162758788 
0.024986089369627436 0.5776840377971063 
0.025240831878516275 0.5864646698454019 
0.025498171582383274 0.5951742767294615 
0.02575813496060083 0.6038144404474997 
0.02602074876250841 0.6123856424218455 
0.026286040010165 0.6208870763057466 
0.026554036001129527 0.6293164970908277 
0.026824764311269757 0.637670110431793 
0.027098252797599708 0.6459425046284095 
0.02737452960114606 0.6541266261306509 
0.02765362314984377 0.6622137978337385 
0.027935562161461196 0.670193777880698 
0.028220375646555072 0.6780548552632537 
0.02850809291145557 0.685783977274849 
0.02879874356128186 0.693366902879813 
0.029092357502988348 0.7007883753665118 
0.029388964948442016 0.7080323072815952 
0.029688596417531073 0.7150819706133584 
0.029991282741305414 0.721920185504944 
0.030297055065148994 0.7285295014153769 
0.030605944851984576 0.7348923655758024 
0.030917983885511167 0.7409912747616613 
0.03123320427347446 0.7468089077582295 
0.03155163845097059 0.7523282373654283 
0.031873319183783624 0.7575326222890977 
0.032198279571757 0.7624058807167043 
0.032526553052199425 0.7669323486926676 
0.032858173403325495 0.7710969275126234 
0.03319317474773124 0.7748851251763109 
0.03353159155590535 0.7782830974172331 
0.03387345864977599 0.7812776939221984 
0.03421881120629391 0.7838565150440926 
0.03456768476105196 0.7860079835979505 
0.034920115211941674 0.7877214352388967 
0.035276138822846956 0.7889872295007021 
0.03563579222737557 0.7897968818977958 
0.03599911243262857 0.7901432156544739 
0.03636613682300822 0.7900205297307528 
0.03673690316406473 0.7894247779829242 
0.03711144960638218 0.7883537526494607 
0.03748981468950411 0.786807264005897 
0.03787203734589909 0.7847873070897701 
0.03825815690496675 0.7822982059429499 
0.03864821309708462 0.7793467259116417 
0.03904224605769626 0.7759421452099364 
0.03944029633144107 0.7720962781825886 
0.039842404876326176 0.767823444451284 
0.0402486130679409 0.7631403803165594 
0.04065896270371409 0.7580660913032541 
0.04107349600721502 0.7526216474450507 
0.04149225563249806 0.7468299256494962 
0.04191528466849149 0.7407153061078421 
0.042342626643431365 0.7343033320553266 
0.04277432552934036 0.7276203441014514 
0.043210425746552296 0.720693101713461 
0.043650972168282925 0.7135484051579764 
0.044096010125247165 0.7062127312321005 
0.044545585410323475 0.6987118954344824 
0.04499974428326587 0.6910707518708183 
0.045458533475463726 0.6833129402305496 
0.045922000194750456 0.6754606867233839 
0.046390192130260965 0.6675346630671262 
0.04686315745733862 0.6595539046355348 
0.04734094484249247 0.6515357858806705 
0.04782360344840475 0.6434960483127999 
0.04831118293898962 0.6354488738157057 
0.04880373348450337 0.627406994037907 
0.049301305766706785 0.6193818251430917 
0.04980395098408013 0.6113836164010683 
0.05031172085709127 0.6034216009885066 
0.05082466763351759 0.5955041379391565 
0.05134284409382199 0.587638835387914 
0.051866303556583976 0.5798326470071615 
0.05239509988398586 0.57209193572176 
0.052929287487354953 0.5644225012729538 
0.053468921332762424 0.5568295708298722 
0.05401405694667904 0.549317754464832 
0.05456475042168865 0.5418909697658488 
0.05512105842225997 0.5345523420209658 
0.05568303819057709 0.5273040881607094 
0.05625074755242956 0.5201473939004593 
0.05682424492316246 0.5130822942283293 
0.057403589313687046 0.506107567513047 
0.05798884033655291 0.4992206530691181 
0.05858005821208187 0.4924176010515963 
0.059177303774564295 0.48569306212393354 
0.05978063847851895 0.47904032253402945 
0.060390124405016336 0.4724513881445743 
0.06100582426806664 0.46591711870128816 
0.06162780142107279 0.45942741129612313 
0.06225611986334932 0.45297142969798315 
0.06289084424670766 0.4465378740790556 
0.06353203988210862 0.4401152837464023 
0.06417977274638256 0.4336923638676282 
0.06483410948901833 0.4272583259114214 
0.06549511743902121 0.42080323064728153 
0.06616286461184073 0.4143183220859939 
0.06683741971636942 0.4077963407003154 
0.06751885216201256 0.40123180463692065 
0.06820723206583028 0.3946212483968749 
0.06890263025975225 0.38796340959311654 
0.06960511829786617 0.38125935585165394 
0.07031476846378032 0.3745125456627939 
0.0710316537780614 0.3677288189583872 
0.07175584800574804 0.36091631533419377 
0.0724874256639409 0.35408532009245974 
0.07322646202947039 0.34724804058418063 
0.07397303314664232 0.34041831761658137 
0.07472721583506248 0.33361127889011943 
0.07548908769754131 0.3268429434714928 
0.07625872712807887 0.32012978812631115 
0.07703621331993127 0.31348828786151894 
0.07782162627375945 0.3069344442029616 
0.07861504680586098 0.3004833155045052 
0.07941655655648572 0.29414856390933813 
0.0802262379982364 0.28794203343146846 
0.08104417444455464 0.28187337298166176 
0.08187045005829377 0.27594971702977 
0.08270514986037882 0.27017543499621904 
0.08354835973855489 0.2645519584401092 
0.08440016645622465 0.25907769271967845 
0.08526065766137614 0.253748017120231 
0.08612992189560129 0.2485553745675564 
0.08700804860320664 0.24348944907588002 
0.08789512814041685 0.23853742613061932 
0.08879125178467201 0.23368432839265088 
0.0896965117440197 0.22891341654500497 
0.0906110011666031 0.2242066428895667 
0.0915348141502454 0.21954514353235907 
0.09246804575213229 0.21490975374520263 
0.09341079199859287 0.21028153041156544 
0.09436314989498062 0.20564226538304273 
0.09532521743565468 0.2009749740918871 
0.09629709361406338 0.19626434485952637 
0.09727887843293016 0.19149713596072387 
0.09827067291454357 0.18666250957456262 
0.09927257911115209 0.1817522941837913 
0.10028470011546504 0.17676116966550015 
0.10130714007126025 0.17168677213119138 
0.1023400041841004 0.16652971840211137 
0.10338339873215806 0.16129355272750365 
0.10443743107715149 0.15598462085849885 
0.10550220967539178 0.15061187878141913 
0.10657784408894248 0.1451866452116149 
0.10766444499689337 0.13972230829418048 
0.10876212420674888 0.1342339978158514 
0.10987099466593266 0.12873823459226666 
0.11099117047340948 0.1232525685696662 
0.11212276689142577 0.1177952166053794 
0.11326590035736936 0.11238470992206623 
0.11442068849575096 0.10703955993752279 
0.11558725013030695 0.10177794963737659 
0.11676570529622608 0.09661745597151605 
0.1179561752525007 0.09157480700784987 
0.11915878249440386 0.08666567585737815 
0.1203736507660935 0.08190451177373209 
0.12160090507334564 0.07730440739839187 
0.12284067169641677 0.07287699992573944 
0.12409307820303771 0.06863240303967899 
0.12535825346154003 0.0645791658481217 
0.12663632765411587 0.06072425471787951 
0.12792743229021356 0.05707305387826688 
0.1292317002200693 0.05362938088952933 
0.13054926564837707 0.050395513521642794 
0.13188026414809775 0.047372225209620554 
0.13322483267440932 0.0445588269859715 
0.13458310957879868 0.04195321457892632 
0.13595523462329798 0.03955192014631672 
0.13734134899486536 0.037350168833072676 
0.1387415953199128 0.03534194094539356 
0.14015611767898176 0.03352004098625486 
0.14158506162156861 0.03187617506577268 
0.14302857418110107 0.030401038269361816 
0.14448680389006768 0.02908441343303728 
0.1459599007953011 0.027915282448078574 
0.14744801647341746 0.02688195071818898 
0.14895130404641316 0.025972184753516564 
0.15046991819742034 0.025173362148336792 
0.15200401518662351 0.024472632399854807 
0.1535537528673382 0.023857086234857057 
0.15511929070225325 0.023313930369649082 
0.15670078977983926 0.022830663985218075 
0.15829841283092394 0.022395252696988253 
0.15991232424543633 0.021996295472393634 
0.16154269008932243 0.02162317982564164 
0.16318967812163243 0.021266220712289317 
0.16485345781178265 0.02091677885952986 
0.16653420035699346 0.020567354792300055 
0.16823207869990475 0.020211655529864387 
0.1699472675463711 0.01984463180145178 
0.17167994338343862 0.01946248462320062 
0.17343028449750472 0.019062641146022845 
0.1751984709926632 0.018643700774958447 
0.1769846848092363 0.018205353623820416 
0.1787891097424957 0.017748274354535114 
0.1806119314615746 0.017273995312747963 
0.18245333752857226 0.01678476357059401 
0.18431351741785365 0.016283386993023556 
0.18619266253554556 0.01577307473459132 
0.18809096623923172 0.015257277638809307 
0.1900086238578485 0.014739533852776765 
0.19194583271178384 0.014223324597395516 
0.19390279213318062 0.013711944469578883 
0.19587970348644743 0.013208389927589673 
0.19787677018897804 0.012715268760954516 
0.19989419773208267 0.012234732414011781 
0.20193219370213186 0.011768432061274769 
0.203990967801917 0.011317498367858201 
0.2060707318722276 0.010882543951630921 
0.20817169991364906 0.010463686733888663 
0.21029408810858283 0.010060591654786667 
0.2124381148434903 0.009672527664008354 
0.21460400073136465 0.009298436493607837 
0.21679196863443081 0.008937009487587019 
0.21900224368707727 0.008586768701983714 
0.2212350533190217 0.008246148592432523 
0.22349062727871263 0.007913574858456998 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k3_train6400.txt <==
err density 
0.005311340798389268 0.0569751202566633 
0.005376390198004779 0.060046600361856654 
0.0054422362748720345 0.06318913497826724 
0.005508888786108663 0.06640215247268204 
0.005576357608330288 0.069685547047504 
0.005644652739114077 0.07303970411328856 
0.005713784298480174 0.07646551182879341 
0.005783762530391292 0.0799643577541022 
0.00585459780427068 0.08353810991622825 
0.005926300616538646 0.08718908197862495 
0.00599888159216796 0.0909199826265295 
0.006072351486258244 0.09473384971791482 
0.00614672118562968 0.09863397019293117 
0.006222001710436229 0.10262378717016137 
0.0062982042157985856 0.1067067960726431 
0.00637533999345718 0.11088643200729792 
0.006453420473445381 0.11516595095557475 
0.006532457225783209 0.11954830760914655 
0.006612461962191777 0.1240360328921201 
0.006693446537828765 0.12863111434192398 
0.006775422953045111 0.13333488256840487 
0.006858403355163235 0.13814790697066504 
0.006942400040277033 0.1430699037622546 
0.007027425455073935 0.1480996591387721 
0.00711349219867923 0.1532349701215408 
0.007200613024523061 0.15847260523347345 
0.007288800842230202 0.16380828671744282 
0.007378068719533034 0.16923669550486603 
0.0074684298842079035 0.1747514995958827 
0.007559897726035262 0.18034540593729972 
0.007652485798783745 0.18601023529611052 
0.007746207822218594 0.1917370190413618 
0.007841077684134655 0.19751611618177445 
0.007937109442414263 0.20333734847692486 
0.008034317327110388 0.20919015096090143 
0.008132715742555226 0.2150637348027732 
0.00823231926949465 0.22094725908970037 
0.008333142667248805 0.22683000786547594 
0.00843520087589912 0.23270156859674263 
0.008538509018502182 0.23855200817530772 
0.008643082403330667 0.24437204259920234 
0.008748936526141718 0.25015319660604246 
0.008856087072473139 0.25588794975544177 
0.00896454991996765 0.26156986576587266 
0.009074341140725695 0.26719370229609807 
0.009185477003686993 0.27275549881063105 
0.009297973977041275 0.2782526406695464 
0.00941184873066858 0.28368389812075573 
0.00952711813860935 0.28904943943235406 
0.009643799281564917 0.2943508179680521 
0.00976190944942847 0.29959093356448807 
0.009881466143847113 0.3047739691003419 
0.010002487080815275 0.30990530363981045 
0.01012499019329984 0.31499140397462055 
0.01024899363389752 0.3200396967689908 
0.010374515777524681 0.32505842382238714 
0.010501575224140183 0.3300564831998213 
0.01063019080150148 0.3350432591356597 
0.010760381567954594 0.3400284436940283 
0.010892166815258161 0.3450218531693315 
0.0110255660714421 0.35003324213914155 
0.011160599103701289 0.3550721179462619 
0.011297285921324703 0.3601475581967507 
0.01143564677866035 0.3652680336275648 
0.011575702178116641 0.3704412384339463 
0.011717472873200414 0.37567392986629616 
0.01186097987159222 0.3809717786226953 
0.012006244438259211 0.38633923128988246 
0.01215328809860627 0.39177938583449917 
0.012302132641665608 0.3972938809285747 
0.012452800123325496 0.4028827997169334 
0.012605312869598515 0.4085445885054297 
0.012759693479929862 0.4142759907704046 
0.012915964830546094 0.42007199686129815 
0.013074150077845018 0.4259258097860824 
0.01323427266182698 0.431828827526297 
0.013396356309568234 0.4377706424148545 
0.013560425038736798 0.44373905821289655 
0.013726503161151477 0.4497201256270364 
0.013894615286384356 0.45569819709923487 
0.014064786325407478 0.4616560017616592 
0.014237041494284182 0.46757474146163197 
0.014411406317905584 0.4734342087122176 
0.01458790663377295 0.4792129272988223 
0.014766568595826268 0.4848883160616865 
0.014947418678319774 0.4904368760718577 
0.015130483679744884 0.49583440102266274 
0.015315790726801282 0.5010562101728662 
0.015503367278416528 0.5060774026100613 
0.015693241129814954 0.5108731309668788 
0.01588544041663637 0.5154188920368299 
0.016079993619105247 0.5196908310238332 
0.016276929566250882 0.5236660554464364 
0.016476277440179377 0.5273229540335088 
0.016678066780397818 0.5306415153238095 
0.01688232748819148 0.5336036401482438 
0.01708908983105457 0.5361934417608205 
0.017298384447175373 0.5383975271197149 
0.01751024234997617 0.5402052527267897 
0.01772469493270885 0.5416089485308345 
0.017941773973106794 0.5426041036984082 
0.018161511638093725 0.5431895085615122 
0.018383940488550164 0.543367347760242 
0.01860909348413842 0.5431432405001791 
0.01883700398818652 0.5425262249196022 
0.019067705772632015 0.5415286847841154 
0.019301233023026325 0.5401662180626922 
0.019537620343600386 0.5384574483504945 
0.019776902762392343 0.5364237815465985 
0.020019115736438012 0.5340891116229993 
0.020264295157024933 0.5314794806874829 
0.020512477355010758 0.5286226998010056 
0.020763699106206776 0.5255479381159195 
0.02101799763682742 0.5222852888156088 
0.021275410629006442 0.5188653210250704 
0.021535976226380656 0.5153186272997424 
0.021799733039742145 0.5116753764687733 
0.022066720152759574 0.5079648815005227 
0.02233697712776969 0.5042151916736732 
0.02261054401163968 0.5004527176878217 
0.022887461341701287 0.49670189745303894 
0.023167770151757767 0.49298490918726673 
0.023451511978164204 0.48932143715978504 
0.023738728865982467 0.485728493990466 
0.024029463375211457 0.48222030189460224 
0.024323758587093642 0.4788082337011462 
0.024621658110498903 0.47550081291791013 
0.024923206088386527 0.4723037706196833 
0.025228447204346333 0.46922015554010227 
0.025537426689219923 0.46625049249686074 
0.025850190327802995 0.46339298320785255 
0.026166784465629776 0.4606437426912944 
0.02648725601584058 0.45799706380613814 
0.02681165246613337 0.4554457020918738 
0.027140021885800565 0.45298117291236245 
0.027472412932851926 0.4505940529914545 
0.02780887486122477 0.44827427873562015 
0.028149457528082473 0.44601143425054796 
0.028494211401202306 0.4437950226483575 
0.028843187566453803 0.4416147150787532 
0.029196437735368674 0.439460572866755 
0.02955401425280347 0.43732323916515 
0.02991597010469611 0.43519409759472677 
0.030282358925917335 0.43306539641363867 
0.030653235008218396 0.43093033779505135 
0.031028653308275988 0.42878313276897123 
0.03140866945583581 0.4266190232733789 
0.03179333976195583 0.42443427353992336 
0.032182721227350476 0.42222613369422474 
0.03257687155083705 0.4199927789695421 
0.03297584913788556 0.41773322830994886 
0.033379713109273276 0.41544724637529434 
0.033788523309845366 0.413135233060002 
0.034202340317382667 0.4107981046103637 
0.03462122545157813 0.4084371702831099 
0.03504524078312331 0.4060540082472709 
0.035474449142905935 0.4036503441090565 
0.03590891413132031 0.4012279350543437 
0.036348700127691654 0.3987884621741015 
0.03679387229981581 0.39633343308328595 
0.03724449661361595 0.393864096480519 
0.03770063984291737 0.39138136984003175 
0.03816236957934214 0.3888857809923237 
0.03862975424232486 0.38637742394693775 
0.03910286308925106 0.3838559289482245 
0.03958176622571986 0.3813204464388395 
0.04006653461593225 0.3787696443393716 
0.040557240093206624 0.37620171783677314 
0.04105395537062309 0.37361441070801327 
0.041556754051798074 0.37100504708548104 
0.0420657106417911 0.36837057249258104 
0.04258090055814483 0.3657076029361493 
0.04310240014206066 0.3630124808303791 
0.04363028666971086 0.3602813365384643 
0.04416463836368953 0.35751015434653477 
0.04470553440460362 0.3546948417237082 
0.045253054942805945 0.3518313007667748 
0.04580728111027199 0.34891550077370886 
0.04636829503262203 0.345943550933364 
0.046936179841290615 0.3429117721571318 
0.04751101968584504 0.3398167671107056 
0.048092899746454636 0.33665548753047625 
0.048681906246512904 0.33342529793034786 
0.04927812646541405 0.3301240348227299 
0.04988164875148624 0.32675006059477324 
0.05049256253508305 0.3233023112005259 
0.05111095834183525 0.31978033685500196 
0.051736927806065106 0.3161843349506707 
0.05237056368436464 0.31251517446385946 
0.05301195986934058 0.3087744111810726 
0.05366121140352719 0.30496429315574397 
0.05431841449346994 0.3010877559063296 
0.0549836665239814 0.2971484069879387 
0.055657066072571676 0.2931504997120888 
0.0563387129240559 0.28909889595184934 
0.0570287080853402 0.28499901815091716 
0.05772715380038914 0.28085679085227117 
0.058434153565376255 0.27667857227137543 
0.05914981214402009 0.27247107665600995 
0.059874235583108344 0.26824128839442024 
0.06060753122821174 0.2639963690498431 
0.06134980773959077 0.2597435587063187 
0.062101175108296956 0.2554900732015494 
0.06286174467247131 0.25124299899087066 
0.06363162913384274 0.24700918752579473 
0.06441094257442793 0.24279515113510464 
0.06519980047343647 0.23860696246076304 
0.06599831972438239 0.23445015952046447 
0.06680661865240553 0.2303296584400604 
0.06762481703180521 0.22624967582010422 
0.06845303610378826 0.2222136625706294 
0.06929139859443487 0.2182242508676508 
0.07014002873288389 0.21428321565611438 
0.07099905226974156 0.21039145185096128 
0.0718685964957151 0.20654896807612125 
0.07274879026047473 0.20275489743751893 
0.07363976399174686 0.19900752545876904 
0.07454164971464074 0.19530433492651653 
0.07545458107121225 0.1916420670064038 
0.07637869334026696 0.18801679761108978 
0.0773141234574058 0.1844240276393337 
0.07826101003531644 0.1808587853704217 
0.07921949338431274 0.17731573900113257 
0.08018971553312632 0.17378931706190853 
0.08117182024995234 0.17027383425264137 
0.08216595306375311 0.1667636201025256 
0.08317226128582286 0.16325314778700817 
0.08419089403161614 0.15973716043017622 
0.08522200224284424 0.1562107922830998 
0.0862657387098414 0.15266968229566796 
0.0873222580942058 0.14911007778728705 
0.08839171695171719 0.14552892616454371 
0.08947427375553536 0.14192395292398854 
0.09057008891968311 0.13829372450663338 
0.09167932482281618 0.13463769492766192 
0.09280214583228485 0.13095623547960736 
0.09393871832848999 0.12725064718908835 
0.0950892107295372 0.12352315608538796 
0.09625379351619348 0.11977689170363184 
0.09743263925714886 0.11601584958675328 
0.098625922634588 0.1122448388607335 
0.09983382047007458 0.10846941623003498 
0.1010565117507528 0.10469580796951321 
0.10229417765587002 0.10093082167183705 
0.10354700158362377 0.09718174964367673 
0.10481516917833804 0.09345626592927599 
0.10609886835797212 0.08976231897770928 
0.10739828934196627 0.08610802196256791 
0.10871362467942884 0.08250154271360594 
0.11004506927766802 0.07895099513343769 
0.11139282043107372 0.07546433385375502 
0.11275707785035234 0.07204925374015893 
0.11413804369212042 0.06871309568811453 
0.11553592258886027 0.0654627599702423 
0.11695092167924223 0.062304628202341054 
0.1183832506388192 0.05924449479704296 
0.11983312171109592 0.05628750857413453 
0.12130074973897981 0.05343812499907679 
0.12278635219661634 0.0507000693293105 
0.12429014922161438 0.04807631076409844 
0.12581236364766674 0.04556904752001244 
0.1273532210375693 0.04317970259229325 
0.12891294971664552 0.04090892981338135 
0.13049178080657967 0.03875662968483249 
0.13208994825966439 0.03672197433821952 
0.1337076888934684 0.034803440874985825 
0.13534524242592771 0.03299885224493366 
0.13700285151086775 0.03130542474842398 
0.13868076177395944 0.029719821188724675 
0.14037922184911664 0.028238208658500057 
0.14209848341533873 0.02685631991838767 
0.14383880123400433 0.025569517316040867 
0.1456004331866225 0.024372858200903336 
0.14738364031304535 0.023261160813106738 
0.14918868685014938 0.0222290696637996 
0.15101584027099033 0.021271119478215087 
0.15286537132443712 0.020381796840839003 
0.1547375540752922 0.01955559876280612 
0.156632665944902 0.018787087483456616 
0.1585509877522661 0.018070940918839897 
0.16049280375564876 0.017401998277609274 
0.1624584016947004 0.01677530047673175 
0.16444807283309562 0.016186125103129622 
0.16646211200169214 0.015630015780102084 
0.16850081764221964 0.015102805906503088 
0.17056449185150283 0.014600636839673577 
0.1726534404262261 0.014119970687756129 
0.17476797290824736 0.013657597961288502 
0.17690840263046534 0.013210640406293401 
0.17907504676325026 0.012776549400305677 
0.18126822636144166 0.012353100338237794 
0.1834882664119231 0.011938383466493863 
0.18573549588177873 0.011530791641602981 
0.1880102477670396 0.011129005494595962 
0.19031285914202775 0.010731976475538793 
0.1926436712093036 0.010338908235527968 
0.195003029350226 0.00994923677775909 
0.197391283176131 0.00956260977686975 
0.19980878658013712 0.009178865428558544 
0.2022558977895861 0.008798011151396803 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k4_train100.txt <==
err density 
0.02945443783943048 0.06200694764498099 
0.029716995445409 0.0646981936164743 
0.029981893496546688 0.06740904671521199 
0.030249152855631047 0.07013947978307994 
0.030518794571421013 0.0728902986228214 
0.030790839880304666 0.07566314359474195 
0.031065310207971836 0.0784604726150475 
0.03134222717110145 0.08128552566304653 
0.03162161257906409 0.08414227139073605 
0.031903488435639595 0.08703533690630241 
0.032187876940750065 0.08996992225849398 
0.032474800492208286 0.09295170156796227 
0.03276428168748168 0.0959867131218819 
0.0330563433254721 0.09908124105827175 
0.03335100840831138 0.10224169150711243 
0.03364830014317291 0.10547446621932903 
0.03394824194409947 0.10878583679705355 
0.03425085743384717 0.1121818226367782 
0.03455617044574597 0.1156680756110272 
0.03486420502557675 0.11924977434637407 
0.03517498543346509 0.12293153071072459 
0.03548853614579192 0.12671731080759335 
0.035804881857121294 0.13061037239832488 
0.0361240474821452 0.13461322024519098 
0.03644605815764584 0.1387275804006241 
0.0367709392444753 0.1429543939730884 
0.03709871632955301 0.14729383039138727 
0.03742941522788079 0.15174531967994032 
0.03776306198457606 0.1563076027610345 
0.03809968287692308 0.16097879832903506 
0.03843930441644248 0.1657564844082193 
0.03878195335097926 0.1706377923212033 
0.039127656666809396 0.1756195104687357 
0.039476441590765216 0.1806981950621607 
0.03982833559237968 0.18587028476368975 
0.04018336638604994 0.19113221608160255 
0.04054156193321993 0.19648053634043136 
0.0409029504445826 0.20191201110101675 
0.04126756038230176 0.20742372304094292 
0.041635420462253665 0.2130131595192279 
0.04200655965628861 0.218678286335286 
0.042381007194512696 0.22441760554438733 
0.042758792567589944 0.23023019560164373 
0.04313994552906487 0.23611573256413257 
0.04352449609770591 0.2420744915749075 
0.04391247455986949 0.24810732837117877 
0.044303911471885435 0.2542156410888956 
0.04469883766246343 0.2604013131638655 
0.045097284235121084 0.2666666386417813 
0.04549928257063354 0.2730142316925664 
0.04590486432950499 0.279446922565264 
0.046314061454462124 0.2859676426059935 
0.04672690617296993 0.2925793012820884 
0.04714343099976986 0.2992846584006767 
0.04756366873944055 0.3060861948715249 
0.047987652488981514 0.3129859854358864 
0.04841541564041974 0.3199855767613962 
0.04884699188343961 0.32708587418625484 
0.049282415208036195 0.33428704018505206 
0.04972171990719224 0.3415884073272747 
0.05016494057957902 0.3489884081141598 
0.05061211213228122 0.35648452361911087 
0.051063269783546236 0.36407325233290166 
0.05151844906555768 0.3717501000411904 
0.051977685827234096 0.3795095909544518 
0.0524410162370521 0.38734529968677206 
0.05290847678589507 0.3952499030590562 
0.05338010428992702 0.40321525010348397 
0.0538559358934922 0.41123244808930776 
0.054336009072040475 0.41929196189440787 
0.054820361635078814 0.427383723630435 
0.055309031729149166 0.43549724910791626 
0.055802057840832565 0.4436217575149905 
0.056299478799780575 0.4517462905897915 
0.056801333781773156 0.45985982759863187 
0.05730766231180419 0.46795139259262347 
0.05781850426719436 0.47601015070216923 
0.058333899880731795 0.48402549063548644 
0.05885388974384072 0.4919870910627569 
0.059378514809778335 0.4998849691762069 
0.059907816396860235 0.5077095103988974 
0.060441836191714476 0.5154514789483863 
0.06098061625256487 0.5231020097201158 
0.061524199012543225 0.5306525827120924 
0.06207262728303137 0.5380949819390095 
0.0626259442570329 0.5454212414525892 
0.06318419351257493 0.5526235816691987 
0.0637474190161402 0.559694339681675 
0.06431566512612982 0.5666258975794777 
0.0648889765963568 0.5734106130034227 
0.06546739857957073 0.5800407562077032 
0.0660509766310141 0.5865084577871116 
0.06663975671200977 0.5928056709521662 
0.06723378519358117 0.5989241518060333 
0.06783310886010416 0.6048554605071674 
0.06843777491299169 0.6105909855088705 
0.0690478309744113 0.6161219922740847 
0.0696633250910358 0.6214396969978897 
0.07028430573782718 0.6265353649609643 
0.07091082182185447 0.6314004322163105 
0.07154292268614572 0.6360266484112679 
0.07218065811357369 0.6404062376983513 
0.07282407833077721 0.6445320739219064 
0.0734732340121165 0.648397865609317 
0.07412817628366433 0.6519983457685932 
0.0747889567272326 0.6553294611164715 
0.07545562738443477 0.6583885551456131 
0.07612824076078457 0.6611745393928804 
0.07680684982983117 0.6636880473944409 
0.07749150803733147 0.6659315661028153 
0.07818226930545892 0.667909539986074 
0.07887918803705087 0.6696284436153668 
0.07958231911989275 0.6710968192544645 
0.08029171793104119 0.6723252767718845 
0.0810074403411853 0.6733264540770858 
0.08172954271904691 0.6741149372110252 
0.08245808193582006 0.6747071401708603 
0.08319311536965006 0.6751211454923541 
0.08393470091015255 0.6753765075263334 
0.08468289696297249 0.6754940212042114 
0.08543776245438446 0.675495459871817 
0.08619935683593309 0.6754032864633158 
0.08696774008911586 0.6752403428743192 
0.08774297273010663 0.6750295228655047 
0.08852511581452209 0.674793434179027 
0.08931423094223019 0.6745540557771168 
0.09011038026220163 0.6743323962164495 
0.09091362647740478 0.6741481591565908 
0.09172403284974359 0.6740194218725172 
0.09254166320504054 0.6739623324078554 
0.09336658193806276 0.673990830676832 
0.0941988540175943 0.6741163984094218 
0.09503854499155241 0.6743478423470235 
0.09588572099215018 0.6746911145460989 
0.0967404487411049 0.6751491730455997 
0.097602795554893 0.6757218855109537 
0.09847282935005164 0.6764059777924843 
0.09935061864852768 0.6771950286387167 
0.10023623258307453 0.6780795110932015 
0.10112974090269643 0.6790468803853491 
0.10203121397814228 0.6800817074089569 
0.1029407228074475 0.6811658561740056 
0.10385833902152576 0.6822787029257743 
0.10478413488981062 0.6833973939581366 
0.1057181833259471 0.6844971385137981 
0.10666055789353436 0.6855515325721548 
0.10761133281191929 0.6865329087851624 
0.10857058296204211 0.6874127073434161 
0.1095383838923333 0.6881618621490059 
0.11051481182466436 0.6887511963493177 
0.11149994366035008 0.6891518210570954 
0.1124938569862059 0.689335530956101 
0.11349663008065786 0.6892751904769087 
0.11450834191990794 0.6889451043299409 
0.115529072184154 0.6883213664067277 
0.11655890126386514 0.6873821814067514 
0.11759791026611337 0.68610815401374 
0.11864618102096079 0.6844825410264976 
0.1197037960879052 0.6824914625356748 
0.12077083876238144 0.6801240690164476 
0.12184739308232231 0.6773726620613533 
0.12293354383477671 0.674232767387818 
0.12402937656258745 0.6707031596991283 
0.1251349775711284 0.666785839931499 
0.12625043393510174 0.6624859663582237 
0.1273758335053959 0.6578117419192465 
0.12851126491600406 0.6527742609759378 
0.12965681759100536 0.6473873194333607 
0.13081258175160715 0.6416671928052836 
0.13197864842325122 0.6356323873034683 
0.13315510944278225 0.6293033693992376 
0.13434205746568095 0.6227022795236653 
0.13553958597336135 0.6158526356395146 
0.13674778928053313 0.6087790323349661 
0.1379667625426297 0.6015068408632094 
0.1391966017633025 0.5940619151946317 
0.1404374038019818 0.5864703086757607 
0.14168926638150542 0.5787580053207203 
0.14295228809581492 0.5709506691195432 
0.1442265684177209 0.5630734140571694 
0.145512207706737 0.5551505968230634 
0.14680930721698415 0.5472056334789454 
0.1481179691051651 0.5392608406653097 
0.14943829643860992 0.5313373012881802 
0.1507703932033937 0.5234547540549481 
0.15211436431252584 0.5156315057378206 
0.1534703156142131 0.5078843646467788 
0.1548383539001957 0.5002285934981662 
0.15621858691415824 0.4926778796727878 
0.15761112336021532 0.4852443207668476 
0.1590160729114726 0.47793842334443876 
0.16043354621866474 0.47076911289194495 
0.16186365491886973 0.4637437531401151 
0.1633065116443014 0.4568681731435992 
0.16476223003117998 0.45014670077389174 
0.16623092472868184 0.4435822015724769 
0.16771271140796895 0.4371761222092049 
0.169207706771299 0.43092853808010995 
0.17071602856121668 0.42483820484395607 
0.1722377955698265 0.4189026139251084 
0.17377312764814892 0.4131180521915804 
0.17532214571555946 0.4074796661441734 
0.1768849717693119 0.4019815310213906 
0.1784617288941468 0.3966167252343991 
0.1800525412719851 0.3913774104988242 
0.1816575341917086 0.38625491793054423 
0.1832768340590273 0.38123984022816365 
0.1849105684064349 0.3763221298847162 
0.18655886590325313 0.3714912031659604 
0.18822185636576516 0.3667360493737207 
0.18989967076743985 0.3620453446916951 
0.19159244124924688 0.357407569699118 
0.1933003011300639 0.3528111294449621 
0.19502338491717647 0.34824447481088605 
0.19676182831687136 0.34369622376212056 
0.19851576824512476 0.33915528099717074 
0.20028534283838523 0.334610954462773 
0.20207069146445328 0.3300530672009819 
0.2038719547334574 0.32547206303948456 
0.2056892745089284 0.32085910472139967 
0.2075227939189722 0.3162061631922821 
0.20937265736754213 0.31150609691398806 
0.21123901054581234 0.30675272025078015 
0.21312200044365154 0.30194086016518945 
0.21502177536119993 0.29706640066236173 
0.21693848492054899 0.2921263146248273 
0.21887228007752513 0.28711868287823505 
0.22082331313357909 0.28204270051707797 
0.2227917377477804 0.27689867069322516 
0.22477770894891957 0.27168798622594365 
0.22678138314771754 0.2664130995281238 
0.22880291814914447 0.26107748145889437 
0.23084247316484802 0.25568556980831253 
0.23290020882569243 0.2502427081968901 
0.23497628719440977 0.24475507623368378 
0.23707087177836322 0.23922961182452313 
0.23918412754242474 0.23367392655982447 
0.24131622092196742 0.22809621514253908 
0.2434673198359734 0.22250515984405275 
0.24563759370025898 0.21690983100168237 
0.24782721344081732 0.21131958459754413 
0.25003635150728015 0.20574395798582845 
0.25226518188649955 0.20019256486390308 
0.25451388011625115 0.19467499061114243 
0.2567826232990584 0.18920068914610916 
0.2590715901161412 0.18377888247500362 
0.26138096084148854 0.1784184641189473 
0.2637109173560561 0.17312790761097488 
0.26606164316209124 0.16791518124183236 
0.2684333233975848 0.16278767020312304 
0.27082614485085243 0.15775210722371028 
0.2732402959752457 0.1528145127179454 
0.2756759669039938 0.1479801453604202 
0.2781333494651789 0.1432534638708242 
0.2806126371968431 0.13863810063454707 
0.2831140253622316 0.13413684760157737 
0.2856377109651712 0.12975165470103156 
0.2881838927655858 0.12548364078541047 
0.29075277129515026 0.12133311688276223 
0.29334454887308387 0.11729962129248492 
0.29595942962208466 0.1133819658184476 
0.2985976194844053 0.1095782921987409 
0.30125932623807344 0.10588613757213652 
0.30394475951325495 0.10230250762451305 
0.3066541308087643 0.09882395589084203 
0.30938765350872194 0.09544666755585454 
0.3121455428993596 0.09216654600413463 
0.3149280161859761 0.08897930032183102 
0.3177352925100438 0.08588053194965296 
0.3205675929664675 0.08286581873103964 
0.32342514062099775 0.07993079468944617 
0.3263081605277988 0.07707122400209587 
0.3292168797471737 0.07428306781032189 
0.3321515273634464 0.07156254271345236 
0.3351123345030045 0.0689061700275692 
0.33809953435250206 0.06631081514504492 
0.34111336217722493 0.06377371659749016 
0.3441540553396197 0.06129250469531192 
0.34722185331798766 0.058865209883135206 
0.35031699772534597 0.05649026120382365 
0.3534397323284561 0.05416647549729173 
0.35659030306702305 0.05189303816710956 
0.3597689580730642 0.049669476522530925 
0.3629759476904521 0.04749562684172492 
0.366211524494631 0.04537159640076816 
0.36947594331250905 0.04329772177087028 
0.37276946124252786 0.04127452470335938 
0.3760923376749111 0.03930266689951544 
0.3794448343120936 0.03738290490310815 
0.3828272151893321 0.035516046261297944 
0.3862397466955003 0.033702907979193536 
0.38968269759406965 0.03194427815036736 
0.3931563390442753 0.030240881486050676 
0.396660944622473 0.028593349295844044 
0.400196790343685 0.027002194298892543 
0.4037641546833386 0.02546779047262653 
0.4073633185991979 0.023990357981974127 
0.4109945655534918 0.02256995308036542 
0.4146581815352387 0.02120646273904713 
0.41835445508277014 0.019899603646477356 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k4_train1600.txt <==
err density 
0.008198450850286483 0.03826063853815631 
0.008271437330683697 0.04093417479457528 
0.008345073571190235 0.04371405119041273 
0.008419365356277379 0.046602568717131136 
0.0084943185219125 0.04960287274551134 
0.00856993895601751 0.052719083222451654 
0.008646232598931382 0.055956412154872105 
0.008723205443876792 0.05932126342690109 
0.00880086353743091 0.06282131007478595 
0.008879212980000394 0.06646554440201097 
0.0089582599263006 0.0702642967613193 
0.009038010585839073 0.07422921945951157 
0.009118471223403314 0.07837323304570373 
0.009199648159552933 0.08271043320647838 
0.009281547771116136 0.08725595758628794 
0.00936417649169067 0.09202581304543063 
0.009447540812149205 0.09703666512152435 
0.009531647281149224 0.1023055927296092 
0.009616502505647453 0.10784981237385499 
0.009702113151418864 0.11368637730270577 
0.009788485943580305 0.11983185807282605 
0.00987562766711879 0.12630201185270915 
0.009963545167424502 0.13311144845706435 
0.010052245350828489 0.14027330152815903 
0.010141735185145249 0.14779891344887927 
0.01023202170022004 0.15569754247252407 
0.010323111988481131 0.16397610018454575 
0.01041501320549693 0.17263892677958315 
0.01050773257053809 0.1816876107607593 
0.010601277367144626 0.19112085857324793 
0.010695654943698068 0.20093441840375906 
0.010790872713998697 0.21112106095076713 
0.010886938157847956 0.22167061844021374 
0.010983858821636003 0.23257008157365058 
0.01108164231893453 0.243803752497242 
0.01118029633109484 0.255353450317088 
0.011279828607851244 0.26719876420395305 
0.011380246967929856 0.2793173477711033 
0.011481559299662776 0.29168524721179007 
0.011583773561607764 0.3042772546831548 
0.011686897783173415 0.31706727765186926 
0.011790940065249916 0.33002871439951814 
0.011895908580845398 0.34313482564319564 
0.012001811575727972 0.3563590922736006 
0.012108657369073468 0.3696755495572949 
0.012216454354118951 0.3830590887927192 
0.012325210998822042 0.39648571834407265 
0.012434935846526121 0.40993277718787713 
0.01254563751663144 0.4233790955691658 
0.012657324705272227 0.43680509904348375 
0.012770006185999803 0.45019285403324766 
0.012883690810471778 0.46352605499894284 
0.012998387509147408 0.4767899553551894 
0.013114105291989106 0.4899712462795033 
0.013230853249170225 0.5030578894931864 
0.013348640551789137 0.5160389118620144 
0.013467476452589661 0.528904171192538 
0.013587370286687907 0.5416441038150497 
0.013708331472305602 0.5542494653814587 
0.01383036951150992 0.5667110767117314 
0.013953493990959933 0.57901958645749 
0.014077714582659676 0.5911652617953087 
0.014203041044717927 0.6031378173154894 
0.014329483222114772 0.6149262907572688 
0.014457051047474904 0.6265189723041564 
0.014585754541848024 0.6379033918617072 
0.014715603815495845 0.6490663661831355 
0.014846609068686506 0.6599941049925594 
0.014978780592495656 0.6706723725008655 
0.015112128769615013 0.6810866980436647 
0.015246664075167908 0.6912226271243963 
0.015382397077532162 0.7010660020443401 
0.015519338439170286 0.7106032596594452 
0.015657498917467066 0.719821732718128 
0.01579688936557461 0.7287099407773745 
0.015937520733264907 0.737257856910207 
0.016079404067789987 0.7454571373168782 
0.016222550514749738 0.753301302510859 
0.01636697131896743 0.7607858609090626 
0.01651267782537307 0.7679083683204131 
0.016659681479894578 0.7746684198736288 
0.016807993830356943 0.7810675742050371 
0.01695762652738933 0.7871092130736083 
0.017108591325340313 0.7927983428068476 
0.01726090008320123 0.7981413469317935 
0.017414564765537748 0.8031457018442157 
0.017569597443429757 0.8078196692699694 
0.017726010295419595 0.8121719804584979 
0.017883815608468738 0.8162115274391004 
0.018043025778922986 0.8199470762285718 
0.018203653313486272 0.8233870156126469 
0.018365710830203105 0.8265391530898291 
0.01852921105944979 0.8294105668663251 
0.01869416684493445 0.8320075195677801 
0.01886059114470596 0.8343354357638899 
0.01902849703217186 0.8363989416863987 
0.019197897697125352 0.8382019618729537 
0.019368806446781395 0.8397478641026952 
0.01954123670682205 0.8410396411054373 
0.019715202022451164 0.8420801153013229 
0.019890716059458344 0.842872151401904 
0.020067792605292546 0.8434188611716477 
0.020246445570145093 0.8437237850535483 
0.02042668898804239 0.8437910366912391 
0.02060853701794839 0.8436253985646354 
0.020792003944876805 0.8432323598761109 
0.020977104181013312 0.842618091314033 
0.02116385226684764 0.8417893551781382 
0.02135226287231585 0.8407533533516036 
0.021542350797952674 0.8395175195117776 
0.021734130976054217 0.8380892655539143 
0.02192761847185092 0.8364756952465761 
0.022122828484691014 0.8346833004616253 
0.022319776349234533 0.8327176567865604 
0.02251847753665785 0.8305831358439207 
0.02271894765586908 0.8282826511794712 
0.02292120245473422 0.8258174531639804 
0.023125257821314187 0.8231869860644518 
0.023331129785112918 0.8203888174130413 
0.023538834518336573 0.8174186462102682 
0.02374838833716392 0.8142703925504361 
0.023959807703028052 0.8109363671758434 
0.02417310922390952 0.8074075154820498 
0.024388309655640955 0.803673726829094 
0.024605425903223316 0.7997241968609969 
0.02482447502215387 0.7955478280620615 
0.02504547421976597 0.7911336521048815 
0.025268440856580778 0.7864712567437336 
0.025493392447671008 0.7815512000988364 
0.025720346664036824 0.7763653961305076 
0.025949321333993976 0.7709074568383643 
0.026180334444574297 0.7651729791181412 
0.026413404142938673 0.759159767113412 
0.02664854873780258 0.7528679841342227 
0.026885786700874333 0.7463002315911837 
0.027125136668306103 0.7394615557237447 
0.027366617442157896 0.7323593860082306 
0.02761024799187453 0.7250034118593732 
0.02785604745577578 0.7174054064621257 
0.02810403514255978 0.7095790081977997 
0.028354230532819803 0.7015394711077448 
0.02860665328057457 0.6933033961569334 
0.02886132321481216 0.6848884547445869 
0.029118260341047652 0.6763131150203815 
0.02937748484289469 0.6675963801919935 
0.02963901708365094 0.6587575462647621 
0.029902877607897782 0.6498159846625181 
0.030169087143114167 0.6407909530722457 
0.03043766660130483 0.6317014357637513 
0.030708637080643066 0.6225660126796115 
0.03098201986712805 0.6134027548753057 
0.031257836436256986 0.6042291424989799 
0.03153610845471209 0.5950620004956164 
0.03181685778206261 0.585917446636289 
0.032100106472482015 0.5768108463189727 
0.03238587677648042 0.567756768847494 
0.03267419114265249 0.5587689405319726 
0.03296507221944088 0.5498601909109516 
0.03325854285691539 0.541042389601294 
0.0335546261085679 0.5323263726554412 
0.033853345233123396 0.5237218587600304 
0.03415472369636699 0.5152373570575282 
0.034458785172987304 0.506880069729031 
0.034765553548436204 0.49865579366462975 
0.035075052920805136 0.49056882650074085 
0.03538730760271814 0.48262188296771485 
0.0357023421232417 0.4748160278266319 
0.03602018122981164 0.4671506316583672 
0.036340849890177135 0.4596233553942133 
0.03666437329436206 0.452230168755642 
0.03699077685664378 0.4449654067272002 
0.03732008621754954 0.4378218668619284 
0.037652327245870684 0.4307909486671629 
0.03798752604069473 0.4238628346054619 
0.03832570893345562 0.4170267104444772 
0.038666902490002125 0.4102710208809112 
0.03901113351268477 0.4035837546295436 
0.03935842904246125 0.3969527515906919 
0.03970881636102063 0.3903660233661057 
0.040062322992926454 0.38381207735427697 
0.04041897670777893 0.37728023398069477 
0.04077880552239634 0.3707609263517844 
0.04114183770301595 0.3642459717915438 
0.041508101767514384 0.3577288053371124 
0.04187762648764787 0.351204666323433 
0.042250440891312406 0.34467073064735887 
0.04262657426482402 0.33812618311792036 
0.04300605615521937 0.3315722264036583 
0.04338891637257674 0.3250120253961954 
0.04377518499235785 0.31845058822579214 
0.044164892357770366 0.31189458758580424 
0.044558069082151514 0.3053521283423161 
0.0449547460513729 0.29883246951832315 
0.045354954426266754 0.29234571055185565 
0.04575872564507373 0.28590245314979734 
0.046166091425912555 0.279513451026287 
0.04657708376927162 0.27318926027934975 
0.04699173496052277 0.26693990309791565 
0.047410077572457514 0.26077455690433227 
0.04783214446784564 0.2547012799504706 
0.04825796880201691 0.2487267828476912 
0.048687584025465455 0.2428562535927811 
0.049121023886477516 0.23709324144150834 
0.049558322433782484 0.2314396025799873 
0.049999514019227635 0.22589550806075495 
0.05044463330047661 0.22045951201700045 
0.050893715243731937 0.21512867585306186 
0.05134679512648176 0.20989874203190095 
0.05180390854027112 0.20476434932695825 
0.05226509139349777 0.19971928004543427 
0.05273037991423298 0.19475672881079223 
0.05319981065306742 0.18986958204018403 
0.053673420485982365 0.1850506972704934 
0.054151246617246504 0.18029317195557973 
0.05463332658233848 0.1755905922372899 
0.05511969825089548 0.17093725342647323 
0.05561039982968811 0.16632834544603667 
0.056105469865621656 0.16176009820466206 
0.05660494724876418 0.15722988370039484 
0.05710887121540147 0.15273627351047409 
0.05761728135111928 0.14827905212358322 
0.05813021759391292 0.14385918823699523 
0.058647720237324584 0.13947876760852776 
0.059169829933608635 0.1351408922701622 
0.05969658769692497 0.1308495518401499 
0.06022803490656091 0.12660947329321892 
0.06076421331018177 0.12242595585984739 
0.061305165027110184 0.1183046977365335 
0.06185093255163499 0.1142516210240857 
0.06240155875634921 0.11027270080615223 
0.06295708689551793 0.10637380358005553 
0.06351756060847613 0.10256053940692139 
0.06408302392305677 0.09883813121114879 
0.06465352125904933 0.0952113036833557 
0.06522909743168925 0.09168419327591966 
0.06580979765517837 0.08826027987067483 
0.0663956675462367 0.08494233988144496 
0.06698675312768577 0.08173241985845059 
0.0675831008320641 0.07863182910626544 
0.0681847575052745 0.07564114942116955 
0.06879177041026419 0.07276025979730437 
0.06940418723073741 0.06998837383517056 
0.07002205607490126 0.06732408759456897 
0.07064542547924488 0.06476543574517656 
0.07127434441235204 0.062309954055714 
0.07190886227874807 0.05995474649930263 
0.07254902892278066 0.05769655551027915 
0.07319489463253538 0.05553183418040144 
0.07384651014378614 0.05345681940741274 
0.07450392664398066 0.051467605188468206 
0.07516719577626146 0.049560215372735084 
0.07583636964352274 0.04773067524559367 
0.0765115008125032 0.04597508131160744 
0.07719264231791555 0.04428966858114873 
0.07787984766661246 0.042670874557940844 
0.07857317084178995 0.04111539898777302 
0.0792726663072279 0.03962025828125781 
0.07997838901156847 0.03818283338631221 
0.08069039439263256 0.036800909779674956 
0.0814087383817748 0.03547270819042646 
0.08213347740827708 0.034196904678512906 
0.0828646684037814 0.03297263878005278 
0.08360236880676215 0.03179950860614019 
0.08434663656703813 0.030677552044826587 
0.08509753015032477 0.029607213563024832 
0.08585510854282694 0.028589296526582784 
0.0866194312558725 0.027624901437766875 
0.08739055833058734 0.026715351010394208 
0.08816855034261169 0.02586210354081956 
0.08895346840685878 0.02506665656255921 
0.08974537418231568 0.02433044326716915 
0.09054432987688685 0.023654724608139693 
0.09135039825228088 0.023040480353880333 
0.09216364262894075 0.022488302599270957 
0.09298412689101788 0.021998295365911625 
0.09381191549139062 0.02156998390741344 
0.09464707345672724 0.021202237181978476 
0.0954896663925941 0.02089320666047317 
0.09633976048860933 0.020640284210884645 
0.09719742252364226 0.020440081252256385 
0.09806271987105926 0.020288430721340657 
0.09893572050401621 0.020180412666563466 
0.09981649300079813 0.02011040350363806 
0.10070510655020629 0.020072148165171756 
0.10160163095699334 0.02005885358419858 
0.10250613664734684 0.020063301200111194 
0.10341869467442147 0.020077975495018923 
0.10433937672392066 0.02009520498655323 
0.10526825511972786 0.02010731164315757 
0.10620540282958776 0.020106764368635868 
0.10715089347083849 0.020086332037172697 
0.10810480131619442 0.020039231554879976 
0.10906720129958072 0.019959266579287812 
0.11003816902201974 0.019840952837632337 
0.1110177807575698 0.019679626435580994 
0.11200611345931691 0.019471532121775322 
0.1130032447654198 0.01921388914702325 
0.11400925300520874 0.018904933103119016 
0.11502421720533869 0.018543932915534016 
0.11604821709599718 0.018131182965805563 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k4_train400.txt <==
err density 
0.008074529924013984 0.006072904100009619 
0.008157130529064046 0.0061158229608086435 
0.008240576119521174 0.006139577587027397 
0.008324875339393922 0.006147308368275276 
0.008410036921117116 0.006142989608725649 
0.008496069686456388 0.006131420258897629 
0.008582982547422045 0.006118200889978983 
0.008670784507192199 0.006109697976844383 
0.008759484661045458 0.006112996873608685 
0.008849092197303059 0.006135845097018645 
0.00893961639828065 0.006186587669722649 
0.009031066641249886 0.0062740963143509704 
0.009123452399409775 0.006407694232604031 
0.009216783242867973 0.0065970780583550935 
0.009311068839632189 0.006852238351635956 
0.00940631895661164 0.007183379716339864 
0.009502543460628812 0.00760084129625122 
0.009599752319441518 0.008115018051042594 
0.009697955602775494 0.008736282856508647 
0.009797163483367476 0.009474909131983893 
0.009897386238018962 0.010340993392544939 
0.009998634248660815 0.01134437687306306 
0.010100918003428683 0.012494565192744698 
0.010204248097749466 0.013800644937793793 
0.010308635235438846 0.015271196049165247 
0.010414090229810127 0.016914199022056903 
0.010520624004794357 0.018736936160324874 
0.010628247596071881 0.02074588648475692 
0.010736972152215578 0.022946614366513445 
0.010846808935845675 0.025343652537707963 
0.010957769324796461 0.027940380805321977 
0.01106986481329485 0.030738902540607186 
0.011183107013151112 0.03373992180480254 
0.011297507654961694 0.0369426247671857 
0.011413078589324353 0.040344569830650344 
0.011529831788065794 0.04394159155541581 
0.011647779345481783 0.04772772401231721 
0.011766933479589955 0.05169514955192069 
0.011887306533395519 0.055834179095466556 
0.012008910976169806 0.06013326989522943 
0.012131759404741971 0.06457908624165762 
0.012255864544803837 0.06915660779177685 
0.012381239252228187 0.07384928905288164 
0.01250789651440046 0.07863927209078744 
0.01263584945156407 0.08350765277572589 
0.012765111318179563 0.08843479888396152 
0.012895695504297602 0.09340071621081722 
0.013027615536945996 0.09838545660875678 
0.013160885081531 0.1033695596430217 
0.013295517943252861 0.10833451746554122 
0.013431528068535894 0.11326325065646337 
0.013568929546473131 0.11814058127902034 
0.013707736610285853 0.12295368833503686 
0.013847963638797966 0.12769253027685798 
0.013989625157925428 0.13235021928726567 
0.01413273584218106 0.13692333271693408 
0.014277310516194595 0.1414121483753661 
0.014423364156248373 0.14582079228216038 
0.014570911891828657 0.15015728994668956 
0.01471996900719295 0.15443351517337595 
0.01487055094295324 0.15866503367897306 
0.015022673297675421 0.16287084232960408 
0.015176351829495208 0.16707300841606063 
0.01533160245775045 0.17129621693568725 
0.015488441264630216 0.1755672371872004 
0.015646884496840673 0.17991432296695625 
0.015806948567288127 0.18436656315167194 
0.015968650056779207 0.18895320135394464 
0.016132005715738355 0.19370294455985643 
0.016297032465943107 0.19864328114943378 
0.016463747402276914 0.20379982844061525 
0.016632167794500014 0.2091957288995104 
0.01680231108903832 0.21485111247093489 
0.016974194910790757 0.2207826401808955 
0.01714783706495496 0.22700314135059088 
0.01732325553887165 0.23352135356405074 
0.017500468503887985 0.24034177108735422 
0.017679494317239867 0.24746460389174463 
0.017860351523953558 0.2548858459305259 
0.018043058858766677 0.26259744799688334 
0.018227635248069012 0.2705875874686226 
0.018414099811862948 0.27884102462794064 
0.018602471865744194 0.2873395331075062 
0.018792770922902616 0.29606239040918825 
0.01898501669614353 0.30498691339282763 
0.019179229099929817 0.31408902313712644 
0.019375428252444746 0.3233438236073082 
0.019573634477676058 0.3327261790788535 
0.01977386830752124 0.3422112762024554 
0.019976150483914434 0.35177515788073754 
0.020180501960975063 0.3613952176852671 
0.0203869439071784 0.371050645294633 
0.020595497707548434 0.380722815305195 
0.020806184965873064 0.3903956136847176 
0.02101902750694205 0.4000556980420997 
0.02123404737880777 0.4096926897175483 
0.021451266855069154 0.41929929740880767 
0.021670708437179026 0.4288713735994184 
0.02189239485677492 0.43840790641015603 
0.02211634907803385 0.4479109506266737 
0.022342594300051165 0.4573855025425203 
0.022571153959243678 0.466839323881282 
0.022802051731777403 0.47628272041556713 
0.02303531153602014 0.48572828098378684 
0.023270957535019194 0.49519058242820185 
0.023509014139004313 0.5046858655616486 
0.02374950600791634 0.5142316866515569 
0.02399245805396174 0.5238465481380551 
0.024237895444193178 0.5335495114420974 
0.024485843603116498 0.5433597938455216 
0.024736328215324507 0.5532963506227956 
0.02498937522815756 0.5633774429633336 
0.02524501085439137 0.573620191831624 
0.025503261574952387 0.5840401178497143 
0.025764154141660958 0.5946506676167751 
0.026027715580002428 0.6054627276452661 
0.026293973191926712 0.6164841283049648 
0.026562954558676494 0.6277191418037533 
0.026834687543644285 0.6391679802400191 
0.02710920029525876 0.6508263020412484 
0.027386521249900604 0.6626847375283854 
0.027666679134848257 0.6747284467580507 
0.02794970297125364 0.6869367250163712 
0.028235622077148463 0.6992826731797632 
0.02852446607048126 0.7117329514317235 
0.028816264872185443 0.7242476353570718 
0.02911104870927874 0.736780193079794 
0.029408848117994397 0.7492776007606513 
0.02970969394694443 0.7616806113687584 
0.030013617360315097 0.773924188187217 
0.030320649841095185 0.7859381100686215 
0.030630823194337353 0.7976477501459562 
0.03094416955045267 0.8089750237123119 
0.031260721368539 0.8198394945448907 
0.031580511439743435 0.8301596223436327 
0.031903572890659024 0.8398541274886743 
0.03222993918675633 0.8488434433131004 
0.03255964413585006 0.8570512208520895 
0.03289272189160121 0.86440584685892 
0.03322920695705492 0.8708419330247862 
0.03356913418821465 0.8763017330017917 
0.03391253879765287 0.8807364441380334 
0.03425945635815867 0.8841073528457757 
0.03460992280642263 0.8863867862124469 
0.03496397444675952 0.8875588377210435 
0.03532164795486904 0.8876198415850799 
0.035682980381634914 0.886578577965474 
0.03604800915696297 0.884456199906817 
0.0364167720936585 0.8812858818482123 
0.036789307391343215 0.8771121986441375 
0.03716565364041217 0.8719902527818089 
0.03754584982603148 0.865984575526219 
0.03792993533217663 0.8591678347182266 
0.0383179499457122 0.8516193876030231 
0.03870993386051333 0.8434237211505702 
0.03910592768162941 0.8346688246998302 
0.039505972429490215 0.8254445403543093 
0.039910109544155185 0.8158409354055991 
0.04031838088960618 0.8059467382784995 
0.04073082875808407 0.7958478752682973 
0.0411474958744697 0.7856261399371681 
0.04156842540070973 0.7753580207615095 
0.04199366094028777 0.765113705816668 
0.042423246542741114 0.7549562763016623 
0.04285722670822379 0.7449410938863569 
0.04329564639211632 0.7351153805191103 
0.043738551009682575 0.7255179837290184 
0.04418598644077412 0.716179315796279 
0.0446379990345831 0.7071214515792147 
0.04509463561444333 0.69835836733287 
0.04555594348268065 0.6898963015134257 
0.046021970425512905 0.6817342182469363 
0.0464927647180002 0.6738643547044063 
0.04696837512904541 0.6662728348776898 
0.04744885092644624 0.6589403339754991 
0.047934241881998775 0.6518427796300743 
0.04842459827665327 0.6449520781065733 
0.048919970905722615 0.6382368555481465 
0.049420411084144224 0.6316632058185667 
0.04992597065179569 0.6251954376188598 
0.050436701978864705 0.6187968142064058 
0.05095265797127409 0.612430279241549 
0.05147389207616225 0.6060591620855027 
0.052000458287419685 0.5996478553749083 
0.05253241115128205 0.593162457034809 
0.053069805771980595 0.5865713682126376 
0.0536126978174504 0.5798458380741672 
0.05416114352509678 0.5729604461399367 
0.05471519970762094 0.5658935129752491 
0.05527492375890512 0.5586274306620814 
0.05584037365995798 0.5511489056189561 
0.05641160798492054 0.5434491079923288 
0.05698868590713412 0.5355237239729527 
0.05757166720526985 0.5273729099052274 
0.05816061226952101 0.5190011498359134 
0.058755582107858834 0.5104170210461653 
0.0593566383523523 0.5016328749707164 
0.05996384326555235 0.4926644435724963 
0.060577259746941725 0.4835303835628027 
0.06119695133945056 0.4742517727098925 
0.061822982236038646 0.464851573764649 
0.06245541728634529 0.4553540821874628 
0.06309432200340673 0.445784373859623 
0.06373976257044277 0.43616776831696663 
0.06439180584771244 0.42652932180026315 
0.06505051937944001 0.4168933626536798 
0.0657159714008119 0.4072830794222814 
0.0663882308450448 0.39772016952189254 
0.06706736735052674 0.3882245537095013 
0.06775345126803042 0.37881415890132375 
0.06844655366800115 0.36950476929465537 
0.06914674634791856 0.3603099433630704 
0.06985410183973424 0.3512409922092695 
0.07056869341738518 0.34230701305198963 
0.07129059510438404 0.3335149703449049 
0.07201988168148722 0.3248698162037329 
0.07275662869444123 0.31637464145519667 
0.07350091246180833 0.30803084869680414 
0.07425281008287248 0.2998383392272461 
0.07501239944562557 0.2917957065128152 
0.07577975923483617 0.2839004299208189 
0.07655496894019989 0.2761490636918711 
0.0773381088645741 0.2685374174495898 
0.07812926013229594 0.26106072586914997 
0.07892850469758615 0.25371380636097646 
0.07973592535303858 0.24649120469812624 
0.08055160573819635 0.23938732936519913 
0.08137563034821622 0.2323965759902845 
0.0822080845426211 0.22551344351690206 
0.08304905455414241 0.21873264377908389 
0.0838986274976529 0.21204920588005494 
0.08475689137919053 0.20545857628371814 
0.08562393510507514 0.19895671486580338 
0.08649984849111791 0.19254018640842002 
0.08738472227192536 0.1862062462359428 
0.08827864811029847 0.1799529179616399 
0.08918171860672773 0.17377906071871665 
0.0900940273089857 0.1676844228518604 
0.09101566872181728 0.16166967889560882 
0.09194673831672953 0.1557364467937488 
0.09288733254188121 0.14988728272701224 
0.0938375488320738 0.1441256515984489 
0.09479748561884482 0.1384558721386081 
0.09576724234066382 0.13288303667775575 
0.09674691945323347 0.12741290681621772 
0.09773661843989527 0.1220517874233572 
0.09873644182214229 0.1168063825242227 
0.09974649317023926 0.11168363760794726 
0.10076687711395098 0.10669057364104363 
0.10179769935338115 0.10183411853540207 
0.1028390666699213 0.0971209419691073 
0.10389108693731251 0.09255729927532098 
0.10495386913281958 0.08814888961183494 
0.10602752334851989 0.08390073283590847 
0.10711216080270794 0.07981706849031336 
0.10820789385141588 0.07590127912751608 
0.10931483600005269 0.07215583894013447 
0.11043310191516176 0.0685822874115779 
0.11156280743629914 0.06518122653271546 
0.11270406958803333 0.0619523391214863 
0.11385700659206738 0.058894424991478136 
0.11502173787948564 0.05600545118365834 
0.11619838410312519 0.05328261222337905 
0.11738706715007419 0.05072239639206624 
0.11858791015429809 0.048320654289236334 
0.1198010375093947 0.046072666467542024 
0.12102657488148018 0.0439732075994716 
0.1222646492222063 0.042016605417920905 
0.12351538878191158 0.04019679349874749 
0.12477892312290616 0.03850735775730745 
0.12605538313289316 0.03694157725434574 
0.12734490103852733 0.035492460500826585 
0.12864761041911177 0.03415277888063673 
0.12996364622043569 0.032915099053606865 
0.13129314476875292 0.03177181625340033 
0.13263624378490388 0.03071519026464458 
0.13399308239858193 0.029737385573384744 
0.13536380116274543 0.028830516767066675 
0.13674854206817777 0.027986699754554655 
0.1381474485581955 0.02719810882657303 
0.13956066554350788 0.02645703902597904 
0.14098833941722771 0.025755972785874763 
0.14243061807003593 0.025087649356308674 
0.14388765090550176 0.024445135203849343 
0.14535958885555872 0.023821893350056647 
0.1468465843961399 0.023211849522590266 
0.14834879156297232 0.02260945302481424 
0.14986636596753353 0.02200973037638118 
0.15139946481317124 0.021408330021766123 
0.1529482469113874 0.02080155672457225 
0.1545128726982898 0.02018639463839998 
0.15609350425121096 0.019560518445228707 
0.1576903053054976 0.018922292355862944 
0.15930344127147203 0.018270757153055626 
0.16093307925156627 0.017605605809338305 
0.16257938805763253 0.016927148515812968 
0.16424253822842952 0.01623626820740979 
0.16592270204728904 0.015534367861132922 
0.16762005355996198 0.014823310977311674 
0.1693347685926476 0.01410535673367802 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k4_train6400.txt <==
err density 
0.005993110378309693 0.051963958102011445 
0.006054882818143866 0.05584497754547457 
0.0061172919614729225 0.05989940011152571 
0.006180344370953946 0.06412633529622996 
0.006244046676886929 0.06852425168194937 
0.006308405577911968 0.07309096668183958 
0.006373427841713668 0.07782364516768367 
0.006439120305732783 0.08271880900068836 
0.0065054898778852425 0.087772359490468 
0.00657254353728853 0.09297961471104488 
0.00664028833499559 0.09833536339465632 
0.006708731394736258 0.10383393679925793 
0.006777879913666399 0.10946929950427577 
0.006847741163124696 0.11523515953755353 
0.00691832248939729 0.12112509758686726 
0.006989631314490251 0.12713271432009882 
0.007061675136910084 0.13325179405294874 
0.0071344615324522125 0.13947648219046385 
0.0072079981549976035 0.14580147306108776 
0.007282292737317644 0.15222220399409145 
0.007357353091887262 0.15873505079904557 
0.007433187111706465 0.16533751922463152 
0.007509802771130301 0.17202842653655506 
0.007587208126707448 0.17880806708977837 
0.007665411318027373 0.18567835570243452 
0.007744420568576271 0.1926429427847498 
0.00782424418660178 0.1997072955452516 
0.007904890565986679 0.20687874018926503 
0.00798636818713152 0.21416646083282115 
0.008068685617846405 0.22158145186134057 
0.008151851514251912 0.2291364216407224 
0.008235874621689366 0.23684564680464756 
0.008320763775640444 0.2447247777549225 
0.008406527902656252 0.2527905974748717 
0.008493176021296041 0.26106073721833295 
0.008580717243075527 0.2695533540458759 
0.008669160773425033 0.27828677648238076 
0.008758515912657461 0.2872791257146933 
0.008848792056946308 0.29654792068761326 
0.008939998699313704 0.3061096761492794 
0.009032145430628661 0.31597950310970263 
0.009125241940615578 0.3261707212844174 
0.009219298018873215 0.33669449288569914 
0.009314323555904083 0.3475594865949731 
0.009410328544154512 0.3587715797131563 
0.00950732307906537 0.37033360536426685 
0.0096053173601337 0.3822451502582107 
0.009704321691985233 0.3945024069487475 
0.009804346485457948 0.4070980828103843 
0.009905402258696877 0.42002136616956903 
0.01000749963826011 0.4332579482329918 
0.010110649360236252 0.4467900977341452 
0.01021486227137335 0.46059678364314505 
0.010320149330219535 0.474653839925009 
0.010426521608275344 0.4889341652516722 
0.010533990291157928 0.5034079498257897 
0.010642566679777327 0.5180429210985087 
0.010752262191524791 0.5328046001811851 
0.010863088361473382 0.5476565611660169 
0.010975056843590967 0.5625606863664825 
0.011088179411965646 0.5774774116293383 
0.011202467962043935 0.592365957300396 
0.011317934511881591 0.6071845420741333 
0.011434591203407351 0.6218905787361853 
0.011552450303699786 0.6364408526213341 
0.011671524206277206 0.6507916853562797 
0.01179182543240092 0.6648990880345085 
0.011913366632391882 0.6787189092838367 
0.012036160586961 0.6922069846509855 
0.01216022020855306 0.7053192942727513 
0.012285558542704515 0.7180121358824834 
0.01241218876941535 0.7302423197893214 
0.012540124204534995 0.7419673915687481 
0.012669378301162557 0.7531458868459568 
0.01279996465106151 0.763737620794239 
0.012931896986088893 0.7737040128890669 
0.013065189179639346 0.7830084451554435 
0.013199855248103957 0.791616649737037 
0.01333590935234411 0.7994971192265797 
0.013473365799180653 0.806621530956098 
0.013612239042898287 0.812965174477662 
0.013752543686765541 0.8185073698844137 
0.01389429448457033 0.8232318635245146 
0.014037506342171468 0.8271271871222187 
0.01418219431906607 0.8301869663882521 
0.014328373629973096 0.8324101658946648 
0.014476059646433333 0.8338012582948081 
0.014625267898425748 0.8343703078445096 
0.014776014076000567 0.834132960554267 
0.01492831403092917 0.8331103360785744 
0.015082183778370948 0.8313288195105596 
0.015237639498557453 0.8288197544676299 
0.015394697538493806 0.825619042088023 
0.015553374413677623 0.8217666536699394 
0.0157136868098358 0.8173060675407601 
0.01587565158467904 0.8122836432228818 
0.01603928576967457 0.8067479479623075 
0.01620460657183703 0.800749052126425 
0.01637163137553797 0.794337810805257 
0.016540377744333864 0.7875651491411185 
0.01671086342281298 0.7804813684694564 
0.016883106338461386 0.7731354893115207 
0.017057124603548086 0.7655746456762659 
0.017232936517029618 0.7578435430857744 
0.017410560566474317 0.7499839903352296 
0.017590015430006312 0.742034512346823 
0.01777131997826973 0.734030048696385 
0.017954493276412988 0.7260017396018285 
0.01813955458609357 0.7179767984788261 
0.018326523367503567 0.7099784676966623 
0.01851541928141597 0.7020260519956136 
0.01870626219125211 0.6941350222280461 
0.018899072165170408 0.6863171807082972 
0.01909386947817667 0.6785808785285258 
0.019290674614256098 0.6709312747225806 
0.01948950826852727 0.6633706271192491 
0.019690391349418357 0.655898605081245 
0.01989334498086579 0.6485126150211364 
0.020098390504535525 0.6412081305509595 
0.02030554948206721 0.6339790202804111 
0.020514843697341547 0.6268178675469462 
0.020726295158770988 0.6197162776580267 
0.020939926101614003 0.6126651694745633 
0.02115575899031324 0.6056550492976149 
0.021373816520857833 0.5986762659831267 
0.02159412162316996 0.5917192469620371 
0.021816697463516048 0.5847747153630598 
0.02204156744694283 0.577833888717653 
0.02226875521973856 0.5708886597831242 
0.02249828467191949 0.5639317598781003 
0.022730179939742048 0.5569569048256512 
0.022964465408240903 0.54995892319412 
0.02320116571379319 0.5429338660717735 
0.02344030574670916 0.5358790971685014 
0.023681910653849492 0.5287933616640226 
0.023926005841269644 0.5216768319697879 
0.02417261697689148 0.5145311284837973 
0.024421769993202308 0.5073593135243925 
0.02467349108998187 0.5001658569465595 
0.024927806737057398 0.49295657247241886 
0.02518474367708705 0.4857385244900731 
0.025444328928372003 0.4785199059604328 
0.025706589787697617 0.47130988907487315 
0.025971553833203844 0.4641184513717912 
0.026239248927285214 0.4569561810841 
0.02650970321952066 0.44983406648573754 
0.026782945149633666 0.4427632748678269 
0.027059003450482833 0.4357549274436336 
0.027337907151083307 0.4288198769047667 
0.027619685579659298 0.42196849449071244 
0.02790436836672812 0.4152104732668179 
0.028191985448216033 0.4085546538268764 
0.028482567068606118 0.40200887785793804 
0.028776143784118656 0.3955798739574466 
0.029072746465924313 0.38927317882292367 
0.02937240630339039 0.3830930955026137 
0.02967515480736052 0.3770426888727199 
0.02998102381346824 0.3711238169701782 
0.030290045485484682 0.3653371953382374 
0.03060225231870077 0.3596824902115934 
0.030917677143344223 0.35415843524706203 
0.03123635312803187 0.3487629656521245 
0.03155831378325753 0.3434933630196613 
0.03188359296491581 0.3383464039680584 
0.03221222487786217 0.3333185058182515 
0.032544244079509815 0.32840586300100866 
0.0328796854834636 0.3236045686484046 
0.03321858436319135 0.3189107168368419 
0.03356097635573302 0.31432048215553043 
0.03390689746544822 0.3098301746052395 
0.03425638406780222 0.3054362692130509 
0.03460947291319097 0.30113541110489994 
0.03496620113080566 0.2969243980371694 
0.03532660623253707 0.29280014348784894 
0.035690726116920125 0.28875962429384666 
0.036058599073119084 0.28479981745519695 
0.03643026378495392 0.28091763108587336 
0.036805759334968095 0.2771098345680389 
0.037185125208538373 0.2733729927713131 
0.03756840129802673 0.26970340875559884 
0.03795562790697548 0.26609707872248295 
0.038346845754345285 0.262549662163778 
0.038742095978796985 0.2590564692304043 
0.039141420143017525 0.2556124663677727 
0.03954486023809059 0.2522123002917338 
0.03995245868791211 0.24885033946454357 
0.04036425835365137 0.24552073141876316 
0.04078030253825809 0.242217473604658 
0.04120063499101602 0.23893449492858157 
0.041625299912143365 0.2356657448192087 
0.04205434195744065 0.23240528650664988 
0.042487806242986544 0.22914739121674482 
0.042925738349882135 0.22588663015001093 
0.04336818432904388 0.22261796140521992 
0.04381519070604619 0.21933680938989228 
0.04426680448601388 0.21603913470037914 
0.04472307315856497 0.21272149291928613 
0.04518404470280439 0.20938108123727617 
0.04564976759236944 0.2060157722341109 
0.04612029080052683 0.20262413453095351 
0.046595663805322665 0.19920544034052307 
0.04707593659478521 0.19575966018937555 
0.04756115967218144 0.1922874452701768 
0.04805138406132778 0.18879009801047067 
0.0485466613119554 0.185269531531858 
0.04904704350513113 0.18172821873647416 
0.04955258325873388 0.17816913181390426 
0.05006333373298785 0.17459567302783127 
0.050579348636052485 0.17101159773164998 
0.051100682229670284 0.167420930685331 
0.051627389334872605 0.16382787690601644 
0.052159525337744525 0.1602367284799457 
0.05269714619524883 0.15665176898520713 
0.053240308441110364 0.15307717740970223 
0.05378906919176068 0.14951693367832802 
0.05434348615234423 0.14597472810643047 
0.05490361762278643 0.14245387725041386 
0.05546952250392405 0.13895724870901785 
0.056041260303699145 0.13548719742068083 
0.05661889114341644 0.13204551588838134 
0.0572024757640656 0.12863340053388925 
0.057792075532708286 0.12525143603587868 
0.058387752448931414 0.12189959904555309 
0.05898956915136656 0.11857728211166826 
0.05959758892427694 0.11528333800337302 
0.060211875704211895 0.11201614391954395 
0.060832494086730374 0.10877368434735424 
0.061459509333193274 0.10555365061378703 
0.06209298737762625 0.10235355449578505 
0.06273299483365286 0.09917085265098732 
0.06337959900149938 0.09600307813178664 
0.06403286787507191 0.09284797487649858 
0.06469287014910612 0.08970363085227631 
0.06535967522639102 0.08656860546741475 
0.0660333532250669 0.08344204698041076 
0.06671397498599879 0.0803237959060131 
0.06740161208022555 0.07721447084333406 
0.06809633681648619 0.07411553370957984 
0.0687982222488233 0.07102933203094348 
0.0695073421842653 0.06795911669093584 
0.07022377119058734 0.06490903433425024 
0.07094758460415289 0.06188409443818272 
0.07167885853783541 0.0588901118611601 
0.07241766988902221 0.05593362642844396 
0.07316409634770066 0.05302180179143331 
0.07391821640462753 0.05016230637646727 
0.07468010935958296 0.047363179704263354 
0.07544985532970898 0.0446326877006193 
0.07622753525793452 0.04197917082718853 
0.07701323092148679 0.03941088893832481 
0.07780702494049078 0.03693586672183461 
0.078609000786657 0.03456174341833536 
0.0794192427920592 0.03229563024990691 
0.08023783615800213 0.030143978640813158 
0.08106486696398113 0.02811246189986975 
0.08190042217673363 0.026205872574937564 
0.08274458965938439 0.02442803720404586 
0.08359745818068458 0.022781749692717485 
0.08445911742434639 0.021268724059227733 
0.08532965799847385 0.01988956682247455 
0.08620917144509052 0.01864376887188979 
0.08709775024976588 0.017529716263598814 
0.08799548785134045 0.016544719037326582 
0.08890247865175167 0.015685056847323294 
0.0898188180259604 0.01494603994864001 
0.0907446023319805 0.014322083876478606 
0.0916799289210111 0.013806795998855238 
0.09262489614767377 0.01339307200843537 
0.09357960338035491 0.013073200344754298 
0.09454415101165506 0.012838972499768073 
0.09551864046894544 0.012681797154732442 
0.09650317422503393 0.012592816122186908 
0.09749785580894031 0.012563020121278606 
0.09850278981678304 0.01258336249623392 
0.09951808192277822 0.012644869095279019 
0.10054383889035153 0.012738742659686374 
0.10158016858336529 0.012856460228764022 
0.10262717997746058 0.012989862245053111 
0.10368498317151702 0.013131232242731541 
0.10475368939922981 0.01327336621845488 
0.105833411040807 0.013409631013945279 
0.10692426163478644 0.013534011279008745 
0.1080263558899754 0.01364114482693157 
0.1091398096975124 0.013726346435316537 
0.11026474014305417 0.01378562037788204 
0.11140126551908751 0.01381566218996289 
0.11254950533736854 0.013813850366064081 
0.11370958034149015 0.01377822885608357 
0.11488161251957842 0.013707481362957978 
0.11606572511712082 0.01360089854498845 
0.11726204264992574 0.013458339288970961 
0.11847069091721629 0.013280187245133773 
0.11969179701485846 0.01306730380310597 
0.12092548934872634 0.012820978642648808 
0.1221718976482042 0.012542878918052345 
0.1234311529798287 0.012234998036468254 
0.12470338776107089 0.011899604874368818 
0.12598873577426087 0.011539194149563557 
0.12728733218065544 0.011156438535555702 
0.12859931353465143 0.010754142976876551 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k5_train100.txt <==
err density 
0.02972752122082012 0.06253201323201907 
0.029991606303170586 0.06513963966272342 
0.030258037391102954 0.06776537453249827 
0.03052683532540891 0.07040996794559472 
0.03079802113201978 0.07307495929217313 
0.031071616023651192 0.07576265767902893 
0.031347641401462414 0.07847610487269975 
0.03162611885673037 0.08121902152991743 
0.03190707017253856 0.08399573796156944 
0.032190517325480984 0.08681111111792046 
0.0324764824873812 0.08967042988044412 
0.032764988027026626 0.09257931108618891 
0.03305605651191831 0.09554358898292678 
0.033349710710036166 0.09856920100835094 
0.033645973591619985 0.10166207289776948 
0.033944868330966146 0.10482800614830809 
0.03424641830824043 0.10807257080262629 
0.0345506471113068 0.11140100636350114 
0.03485757853757254 0.11481813341702232 
0.035167236595849714 0.118328278233837 
0.0354796455082332 0.12193521224439778 
0.03579482971199537 0.12564210785703317 
0.036112813861497645 0.12945151161980611 
0.036433622830119 0.13336533523264676 
0.03675728171220161 0.13738486440975387 
0.037083815825013806 0.14151078508850642 
0.03741325071073039 0.1457432259944713 
0.03774561213843067 0.15008181611615706 
0.038080926106114084 0.1545257552303393 
0.038419218842733915 0.15907389525998597 
0.038760516810248884 0.1637248299512023 
0.039104846705693114 0.1684769901303669 
0.03945223546326442 0.1733287416528237 
0.039802710256431145 0.17827848308312153 
0.04015629850005772 0.18332474015465464 
0.04051302785254912 0.1884662541423919 
0.04087292621801439 0.19370206144308874 
0.04123602174844931 0.19903156188790855 
0.04160234284593853 0.20445457360628197 
0.04197191816487724 0.2099713726091438 
0.04234477661421259 0.2155827156554419 
0.042720947359704976 0.22128984539804644 
0.043100459826209456 0.2270944772633428 
0.04348334369997744 0.23299876799190553 
0.043869628930978795 0.2390052662445073 
0.0442593457352446 0.24511684614713813 
0.04465252459723071 0.2513366250997653 
0.04504919627220229 0.257667867595652 
0.04544939178863959 0.26411387718116974 
0.04585314245066503 0.2706778790209538 
0.0462604798404919 0.27736289581156887 
0.046671435820894745 0.28417162000124835 
0.047086042537701774 0.29110628541768324 
0.047504332422309364 0.298168541475462 
0.04792633819421891 0.3053593331263679 
0.0483520928635962 0.3126787896277152 
0.048781629733853554 0.3201261250363845 
0.04921498240425489 0.3276995530912066 
0.049652184772543906 0.3353962188278121 
0.050093271037595644 0.34321214888396173 
0.05053827570209161 0.35114222200759293 
0.05098723357521862 0.35918016078428433 
0.05144017977539167 0.3673185450671795 
0.051897149733000955 0.37554884703397656 
0.0523581791931833 0.3838614872270025 
0.052823304218618264 0.39224591036949313 
0.05329256119234898 0.4006906792102197 
0.05376598682062814 0.4091835841462531 
0.054243618135789234 0.4177117659260827 
0.054725492499143304 0.42626184835790143 
0.0552116476039014 0.4348200776546212 
0.05570212147812302 0.4433724648499215 
0.0561969524876908 0.4519049276278806 
0.05669617933931148 0.46040342792880623 
0.057199841083543715 0.468854101828834 
0.05770797711785262 0.47724337843987097 
0.05822062718969156 0.48555808493510616 
0.058737831399611265 0.4937855352648408 
0.059259630204396584 0.50191360067568 
0.0597860644202311 0.509930760767127 
0.06031717522588984 0.5178261344944123 
0.06085300416596036 0.5255894912332845 
0.061393593154092534 0.5332112427380368 
0.06193898447627699 0.5406824175236046 
0.0624892207941529 0.5479946198612845 
0.06304434514834503 0.555139976171285 
0.06360440096183047 0.562111072101281 
0.06416943204333528 0.5689008839782257 
0.06473948259076129 0.5755027085939658 
0.06531459719464336 0.5819100954207114 
0.06589482084163734 0.5881167853418364 
0.06648019891803898 0.5941166598233185 
0.06707077721333425 0.599903704143308 
0.06766660192378095 0.6054719878487524 
0.06826771965602237 0.6108156650310732 
0.06887417743073293 0.6159289963244468 
0.06948602268629621 0.6208063937514254 
0.07010330328251575 0.6254424886963862 
0.07072606750435868 0.6298322224048454 
0.07135436406573266 0.6339709575154112 
0.07198824211329644 0.6378546082609792 
0.07262775123030417 0.6414797861564429 
0.07327294144048394 0.6448439572500472 
0.07392386321195066 0.6479456063806028 
0.07458056746115392 0.6507844033759651 
0.07524310555686065 0.6533613657681876 
0.07591152932417333 0.6556790124016966 
0.07658589104858392 0.6577415022816631 
0.07726624348006361 0.6595547531538924 
0.07795263983718918 0.6611265346228724 
0.07864513381130575 0.6624665310936487 
0.07934377957072669 0.6635863704529943 
0.08004863176497079 0.6644996151685559 
0.08075974552903696 0.6652217133596224 
0.08147717648771714 0.6657699083549624 
0.0822009807599473 0.666163106274357 
0.0829312149631972 0.666421702222141 
0.08366793621789911 0.6665673667335691 
0.08441120215191593 0.6666227951391381 
0.08516107090504892 0.6666114234799699 
0.08591760113358551 0.6665571154936194 
0.08668085201488761 0.6664838259708976 
0.08745088325202043 0.6664152464415339 
0.0882277550784227 0.6663744396640294 
0.08901152826261823 0.6663834697618748 
0.0898022641129693 0.6664630350577126 
0.09060002448247237 0.6666321107065569 
0.09140487177359635 0.6669076081209165 
0.09221686894316387 0.6673040579203138 
0.09303607950727581 0.6678333227346871 
0.09386256754627975 0.6685043456578321 
0.09469639770978243 0.6693229394982961 
0.09553763522170676 0.6702916212276209 
0.09638634588539381 0.6714094951975967 
0.09724259608875008 0.6726721878079899 
0.09810645280944044 0.6740718353729888 
0.09897798362012734 0.6755971259770747 
0.09985725669375643 0.6772333951475228 
0.10074434080888922 0.6789627742182816 
0.10163930535508306 0.6807643893351988 
0.10254222033831896 0.6826146081701806 
0.10345315638647756 0.6844873305861023 
0.10437218475486383 0.6863543187374334 
0.10529937733178081 0.6881855614153048 
0.10623480664415283 0.6899496668600696 
0.10717854586319872 0.6916142777785756 
0.10813066881015547 0.6931465019250164 
0.10909124996205258 0.6945133513401294 
0.11006036445753789 0.6956821831988375 
0.11103808810275506 0.6966211351950378 
0.1120244973772733 0.6972995484963265 
0.11301966944006969 0.6976883715311732 
0.1140236821355648 0.697760538224784 
0.11503661399971177 0.6974913147733978 
0.11605854426613964 0.6968586096334551 
0.11708955287235108 0.6958432420928 
0.11812972046597534 0.6944291655737568 
0.11917912841107658 0.6926036426781446 
0.12023785879451848 0.6903573699048011 
0.12130599443238511 0.6876845509318045 
0.12238361887645903 0.6845829183370068 
0.12347081642075683 0.681053704609401 
0.124567672108123 0.6771015642568019 
0.1256742717368818 0.6727344497193193 
0.12679070186754893 0.6679634446304672 
0.12791704982960217 0.6628025587075966 
0.12905340372831273 0.6572684891818298 
0.13019985245163682 0.6513803541791643 
0.13135648567716887 0.6451594038266619 
0.13252339387915604 0.6386287150726637 
0.13370066833557556 0.6318128762742006 
0.13488840113527445 0.6247376675193036 
0.1360866851851731 0.6174297424225544 
0.13729561421753247 0.6099163167692916 
0.13851528279728617 0.6022248689017953 
0.13974578632943738 0.5943828561576218 
0.1409872210665218 0.5864174510071349 
0.14223968411613658 0.5783552998172624 
0.14350327344853628 0.5702223064162207 
0.14477808790429644 0.5620434418741402 
0.14606422720204496 0.553842581171513 
0.1473617919462623 0.5456423667240462 
0.1486708836351511 0.5374640980893046 
0.14999160466857545 0.5293276466151083 
0.15132405835607085 0.5212513933159317 
0.15266834892492534 0.5132521878915995 
0.15402458152833232 0.5053453265380552 
0.15539286225361587 0.49754454604443527 
0.15677329813052915 0.48986203162126396 
0.15816599713962645 0.4823084359547231 
0.15957106822070966 0.4748929071213936 
0.1609886212813498 0.46762312321360755 
0.16241876720548415 0.4605053318021992 
0.16386161786208991 0.4535443926841521 
0.16531728611393473 0.44674382270973373 
0.16678588582640513 0.4401058418396237 
0.1682675318764133 0.43363141993032994 
0.16976234016138292 0.42732032407040965 
0.17127042760831504 0.42117116657726755 
0.17279191218293422 0.4151814540035649 
0.17432691289891608 0.4093476376854509 
0.17587554982719686 0.4036651664868513 
0.1774379441053656 0.39812854245289286 
0.1790142179471397 0.3927313800823033 
0.1806044946519248 0.38746646986715855 
0.1822088986144595 0.3823258466350134 
0.18382755533454576 0.3773008630717179 
0.1854605914268658 0.3723822686130983 
0.18710813463088605 0.36756029368122506 
0.18877031382084936 0.36282473901769496 
0.19044725901585569 0.35816506964365497 
0.19213910139003246 0.353570512764924 
0.1938459732827954 0.34903015875021143 
0.19556800820920026 0.3445330641491604 
0.19730534087038668 0.34006835559114995 
0.19905810716411487 0.3356253333196599 
0.20082644419539572 0.331193573072782 
0.20261049028721548 0.32676302501808197 
0.2044103849913556 0.3223241084876703 
0.20622626909930897 0.31786780133318754 
0.20805828465329257 0.31338572282536864 
0.2099065749573587 0.3088702091525372 
0.21177128458860422 0.3043143807198662 
0.2136525594084798 0.29971220060913106 
0.21555054657419945 0.29505852371985375 
0.21746539455025163 0.2903491362704588 
0.21939725312001218 0.28558078548651117 
0.22134627339746088 0.28075119943755783 
0.2233126078390018 0.27585909710113465 
0.22529641025538888 0.27090418883019385 
0.22729783582375712 0.2658871674780073 
0.2293170410997611 0.2608096904934536 
0.2313541840298209 0.25567435334160576 
0.23340942396347705 0.25048465463292663 
0.23548292166585527 0.24524495336308463 
0.2375748393302417 0.23996041867883938 
0.2396853405907701 0.23463697259815172 
0.24181459053522164 0.22928122612893367 
0.24396275571793838 0.2239004092544859 
0.2461300041728515 0.21850229528761647 
0.24831650542662523 0.21309512014163773 
0.25052243051191764 0.20768749712566295 
0.2527479519807593 0.20228832794326299 
0.2549932439180501 0.1969067106558568 
0.2572584819551774 0.19155184546206655 
0.2595438432837536 0.18623293923761025 
0.26184950666947654 0.18095910987216535 
0.26417565246611324 0.17573929152444928 
0.26652246262960716 0.17058214198874597 
0.26889012073231144 0.16549595341948453 
0.27127881197734827 0.16048856768989406 
0.27368872321309573 0.15556729766157193 
0.2761200429478035 0.1507388556103644 
0.27857296136433857 0.14600928998787552 
0.28104767033506134 0.14138393159619542 
0.28354436343683465 0.13686735011666926 
0.2860632359661656 0.13246332176378223 
0.2886044849544821 0.12817480863621514 
0.29116830918354497 0.12400395011383396 
0.2937549092009971 0.11995206640810172 
0.2963644873360509 0.1160196741213295 
0.29899724771531455 0.11220651341523362 
0.3016533962787596 0.10851158613958511 
0.30433314079582957 0.10493320403557153 
0.3070366908816926 0.10146904591360292 
0.3097642580136376 0.09811622251882302 
0.31251605554761663 0.0948713476456452 
0.3152922987349341 0.0917306139500751 
0.3180932047390838 0.08868987183882986 
0.32091899265273643 0.0857447097891514 
0.323769883514877 0.08289053447294856 
0.3266461003280953 0.08012264912207064 
0.3295478680760295 0.07743632867515701 
0.3324754137409646 0.07482689038628003 
0.335428966321588 0.07228975874598367 
0.3384087568509016 0.06982052375982874 
0.3414150184142942 0.0674149918411027 
0.3444479861677737 0.06506922879543604 
0.3475078973563615 0.06277959459820931 
0.3505949913326504 0.06054276988354676 
0.35370950957552694 0.05835577426967899 
0.3568516957090609 0.05621597683353791 
0.36002179552156155 0.05412109921266552 
0.3632200569848041 0.052069211950998104 
0.36644673027342645 0.050058724814202954 
0.36970206778449816 0.04808837187859843 
0.3729863241572639 0.046157192245133496 
0.3762997562930615 0.044264507247459894 
0.3796426233754173 0.04240989501285815 
0.3830151868903204 0.040593163199646703 
0.3864177106466761 0.038814320678382114 
0.38985046079694213 0.03707354885083122 
0.3933137058579472 0.035371173214836175 
0.39680771673189513 0.03370763568936472 
0.40033276672755547 0.03208346811667968 
0.403889131581642 0.030499267261820392 
0.4074770894803818 0.028955671537154077 
0.41109692108127527 0.027453339594747425 
0.4147489095350498 0.025992930854181293 
0.4184333405078084 0.02457508796992899 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k5_train1600.txt <==
err density 
0.006255862653332732 0.02600173929672778 
0.006314561161723377 0.027882629696338732 
0.006373810435864207 0.02985765326913118 
0.006433615643568158 0.031929204605889126 
0.006493982001137563 0.03409950554805959 
0.0065549147738191045 0.036370558529227756 
0.006616419276263071 0.038744101077846455 
0.006678500872986882 0.0412215637004902 
0.0067411649788430275 0.04380403347620003 
0.006804417059491341 0.04649222571288892 
0.006868262631875706 0.04928646593835878 
0.006932707264705286 0.052186684316990965 
0.0069977565789402195 0.05519242429828682 
0.007063416248281871 0.05830286691895005 
0.0071296919996677345 0.06151687170395759 
0.0071965896137709245 0.0648330345557819 
0.0072641149255043835 0.06824976239996279 
0.007332273824529792 0.0717653636879923 
0.007401072255771306 0.07537815316617762 
0.007470516219934068 0.0790865686248288 
0.007540611774027578 0.08288929667045497 
0.007611365031894029 0.08678540393977223 
0.007682782164741555 0.09077446962353795 
0.0077548694016824635 0.09485671471492375 
0.007827633030276596 0.09903312306431294 
0.007901079397079711 0.10330554913061407 
0.007975214908197047 0.10767680728612213 
0.008050046029842054 0.11215073767128625 
0.008125579288900424 0.11673224391681877 
0.008201821273499355 0.12142729855726415 
0.008278778633582156 0.12624291265075968 
0.00835645808148831 0.1311870669859246 
0.008434866392538912 0.13626860328382726 
0.008514010405627602 0.14149707496899816 
0.008593897023817106 0.14688255836002015 
0.008674533214941303 0.15243542648226904 
0.008755926012212987 0.15816608909235627 
0.00883808251483728 0.1640847038800518 
0.008921009888630886 0.17020086513017074 
0.00900471536664708 0.17652327733306214 
0.009089206249806563 0.18305942227734445 
0.009174489907534302 0.18981522899349554 
0.009260573778402286 0.19679475649749084 
0.009347465370778303 0.20399989957188291 
0.009435172263480876 0.2114301277882045 
0.009523702106440275 0.21908226760028854 
0.009613062621365763 0.22695033661629396 
0.009703261602419067 0.23502543809377255 
0.009794306916894247 0.24329572231696187 
0.009886206505903869 0.2517464198416515 
0.009978968385071613 0.2603599496766941 
0.010072600645231458 0.2691161033698192 
0.010167111453133355 0.27799230374592154 
0.01026250905215552 0.28696393478221627 
0.010358801763023477 0.29600473687467177 
0.010455997984535777 0.3050872596324301 
0.010554106194296574 0.31418336240810457 
0.010653134949455008 0.3232647511019835 
0.010753092887451635 0.33230353842928423 
0.010853988726771777 0.34127281386146596 
0.010955831267705912 0.35014720888211165 
0.011058629393117334 0.35890344305603855 
0.011162392069216867 0.3675208367029067 
0.011267128346344947 0.3759817766829147 
0.011372847359760957 0.3842721229166827 
0.011479558330440086 0.39238154473440917 
0.011587270565877564 0.40030377792942323 
0.011695993460900441 0.40803679541736115 
0.011805736498487089 0.41558288660684833 
0.011916509250594278 0.4229486428991838 
0.01202832137899204 0.4301448490811757 
0.012141182636106437 0.43718628268657583 
0.012255102865870152 0.4440914256119267 
0.012370092004581066 0.45088209432316023 
0.01248616008176897 0.4575829968292568 
0.012603317221070325 0.46422122618782485 
0.012721573641111279 0.4708257016137428 
0.0128409396563989 0.4774265692657293 
0.012961425678220902 0.48405457547668385 
0.01308304221555369 0.49074042557116127 
0.013205799875978943 0.4975141414851287 
0.013329709366608884 0.5044044311843304 
0.01345478149502013 0.5114380823889512 
0.013581027170196368 0.5186393923794809 
0.013708457403479809 0.5260296447102488 
0.013837083309531675 0.5336266425236219 
0.013966916107301617 0.5414443068707488 
0.014097967121006196 0.5494923470351548 
0.014230247781116687 0.5577760083540432 
0.014363769625356012 0.566295901467854 
0.014498544299705055 0.5750479153293738 
0.014634583559418499 0.5840232146953749 
0.014771899270050121 0.5932083212311132 
0.014910503408487666 0.6025852758042991 
0.01505040806399758 0.6121318780528696 
0.015191625439279396 0.6218219979014131 
0.015334167851530104 0.6316259523959813 
0.015478047733518414 0.6415109400469321 
0.015623277634669253 0.6514415238352554 
0.015769870222158294 0.6613801531695455 
0.015917838282016768 0.6712877143981775 
0.016067194720246775 0.6811240990020684 
0.01621795256394689 0.6908487783338062 
0.016370124962448454 0.7004213737418634 
0.016523725188462412 0.7098022111326724 
0.016678766639237064 0.7189528494825134 
0.01683526283772656 0.7278365735126319 
0.016993227433770325 0.7364188416755174 
0.017152674205283748 0.7446676817504096 
0.01731361705945982 0.7525540276867433 
0.01747607003398217 0.760051992832292 
0.017640047298249428 0.7671390762977196 
0.017805563154611164 0.7737963008944868 
0.017972632039615265 0.7800082827868261 
0.018141268525267217 0.7857632346667317 
0.018311487320301034 0.7910529058382716 
0.0184833032714622 0.7958724640314132 
0.018656731364802573 0.8002203250072961 
0.018831786726987588 0.804097937025367 
0.01900848462661556 0.8075095279861212 
0.019186840475549437 0.8104618235209574 
0.019366869830261056 0.8129637444650442 
0.019548588393188033 0.8150260920257166 
0.019732012014103295 0.8166612285666653 
0.019917156691497566 0.8178827612983636 
0.020104038573974768 0.8187052353398357 
0.02029267396166055 0.8191438416464004 
0.02048307930762392 0.8192141442384532 
0.02067527121931244 0.8189318300757013 
0.020869266460000657 0.8183124838561925 
0.021065081950252255 0.8173713890319133 
0.021262734769395875 0.8161233554665142 
0.021462242157014845 0.8145825734488442 
0.02166362151445079 0.8127624932389034 
0.021866890406321407 0.8106757289672218 
0.02207206656205254 0.8083339855270268 
0.022279167877424517 0.8057480070705543 
0.022488212416133004 0.8029275458148556 
0.022699218411364654 0.7998813500380976 
0.022912204267387375 0.7966171703593343 
0.023127188561155552 0.7931417835961238 
0.023344190043930405 0.7894610336409991 
0.023563227642915498 0.7855798888516876 
0.02378432046290757 0.7815025153831426 
0.024007487787962894 0.7772323656862151 
0.02423274908307929 0.7727722810568495 
0.024460123995893895 0.7681246066545437 
0.024689632358396756 0.7632913168473481 
0.02492129418866076 0.7582741481234113 
0.02515512969258756 0.7530747361863762 
0.025391159265669948 0.7476947532800644 
0.02562940349477081 0.7421360413251409 
0.02586988315991877 0.736400736151885 
0.026112619236120602 0.7304913780261811 
0.02635763289519072 0.7244110038261031 
0.026604945507597844 0.7181632166537583 
0.026854578644328955 0.7117522293636563 
0.027106554078770707 0.70518287943724 
0.02736089378860857 0.6984606137972343 
0.0276176199577438 0.6915914434811481 
0.027876754978228262 0.6845818695121596 
0.028138321452217546 0.6774387827388958 
0.0284023421939424 0.6701693417789836 
0.028668840231698554 0.6627808344105218 
0.0289378388098553 0.6552805287326534 
0.029209361390882958 0.6476755210943 
0.029483431657399247 0.6399725881182585 
0.029760073514234923 0.6321780500956018 
0.030039311090518814 0.6242976525845302 
0.030321168741782423 0.6163364722339502 
0.0306056710520842 0.6082988517033627 
0.03089284283615382 0.6001883671264115 
0.031182709141556623 0.5920078299421532 
0.0314752952508782 0.5837593231850448 
0.03177062668392963 0.5754442705781072 
0.032068729199973396 0.5670635351115029 
0.03236962879997009 0.5586175423035885 
0.032673351728846244 0.5501064221160425 
0.03297992447778351 0.5415301625960092 
0.03328937378652925 0.5328887677944868 
0.03360172664572877 0.5241824123876815 
0.03391701029927952 0.5154115857100174 
0.034235252246707405 0.5065772185746111 
0.0345564802455652 0.4976807872685151 
0.03488072231385371 0.48872439040718896 
0.03520800673246555 0.4797107958417489 
0.03553836204765179 0.47064345645024863 
0.035871817073511836 0.4615264953217314 
0.03620840089450661 0.4523646624703025 
0.0365481428679954 0.4431632667116904 
0.03689107262679641 0.4339280876213474 
0.037237220081771355 0.4246652735079189 
0.037586615424434415 0.41538123203122784 
0.03793928912958551 0.40608252043851695 
0.03829527195796837 0.3967757423735311 
0.038654594958953584 0.3874674578342328 
0.03901728947324674 0.3781641121378192 
0.039383387135621985 0.36887198873219346 
0.039752919877681266 0.35959718942047686 
0.04012591993063955 0.3503456440988442 
0.040502419828135905 0.341123150515199 
0.040882452409071283 0.3319354429085462 
0.041266050820472716 0.32278828676005844 
0.04165324852038451 0.3136875953490914 
0.04204407928078634 0.30463956242964507 
0.042438577190539103 0.29565080418749506 
0.04283677665835813 0.28672850275983663 
0.043238712415814284 0.2778805430417414 
0.04364441952036336 0.2691156342991933 
0.04405393335840394 0.2604434082759845 
0.044467289648363675 0.25187448602606877 
0.04488452444381482 0.24342050661420853 
0.04530567413661886 0.23509411208119227 
0.04573077546010071 0.22690888462621567 
0.04615986549225245 0.2188792337652261 
0.046592981658967615 0.21102023321494182 
0.047030161737305363 0.2033474093523707 
0.047471443858785455 0.19587648522560597 
0.04791686651271416 0.18862308615559792 
0.048366468549541436 0.18160241488115092 
0.04882028918424937 0.174828905873853 
0.04927836799977273 0.16831586980560442 
0.049740744950451325 0.1620751401188665 
0.05020746036551492 0.15611673417241478 
0.05067855495260088 0.15044854147429854 
0.05115406980130464 0.14507605104939944 
0.05163404638676372 0.14000212902348394 
0.052118526573275155 0.13522685606313792 
0.05260755261794697 0.1307474324375161 
0.053101167174384026 0.12655815623004063 
0.05359941329640816 0.12265047771068938 
0.05410233444181357 0.11901313018161626 
0.054609974476157126 0.11563233484018061 
0.055122377676584476 0.11249207447911465 
0.055639588735692 0.10957442827874245 
0.056161652765424834 0.10685995765085217 
0.05668861530101179 0.10432813116738827 
0.05722052230493681 0.10195777513371158 
0.057757420170947996 0.09972753541036418 
0.0582993557281042 0.09761633569118074 
0.05884637624485935 0.09560381762656583 
0.059398529433185486 0.09367074893068603 
0.0599558634527341 0.09179938689696715 
0.06051842691503674 0.0899737865108698 
0.06108626888774511 0.08818004451498487 
0.0616594388989106 0.08640647325457342 
0.06223798694130443 0.08464370080489653 
0.06282196347677792 0.08288469664077538 
0.06341141944066388 0.0811247248375677 
0.06400640624621942 0.07936122937827278 
0.06460697578911007 0.07759365847942135 
0.0652131804519364 0.07582323684749497 
0.06582507310880277 0.07405269636355338 
0.06644270712992909 0.0722859768121868 
0.06706613638630603 0.07052790888944674 
0.06769541525439347 0.06878389183344218 
0.06833059862086356 0.06705957763380857 
0.06897174188738779 0.0653605729265807 
0.06961890097546934 0.06369216842254892 
0.07027213233132068 0.0620591041193798 
0.0709314929307867 0.06046537669242733 
0.07159704028431449 0.05891409343618025 
0.07226883244196927 0.057407375031406416 
0.0729469279984977 0.05594630733530086 
0.07363138609843867 0.05453094042150345 
0.07432226644128179 0.053160331313141844 
0.07501962928667473 0.05183262532248999 
0.07572353545967889 0.05054516968819938 
0.07643404635607483 0.049294652321734626 
0.07715122394771728 0.04807725795763426 
0.07787513078794035 0.0468888338490928 
0.07860583001701366 0.04572505734599424 
0.07934338536764934 0.044581598206658406 
0.08008786117056103 0.0434542692839333 
0.08083932236007496 0.042339160237411015 
0.08159783447979342 0.041232750095817984 
0.0823634636883118 0.040131995762550624 
0.08313627676498886 0.039034394857882376 
0.08391634111577138 0.03793802256118699 
0.08470372477907359 0.0368415432987907 
0.08549849643171122 0.035744199168942246 
0.08630072539489202 0.0346457778659435 
0.08711048164026168 0.03354656353300951 
0.08792783579600709 0.03244727442205957 
0.08875285915301667 0.03134899146443286 
0.08958562367109824 0.03025308186676972 
0.09042620198525575 0.02916112165844906 
0.09127466741202438 0.028074820756996226 
0.09213109395586543 0.026995953618316946 
0.09299555631562119 0.025926297936465056 
0.09386812989103002 0.024867583192075843 
0.09474889078930321 0.02382145015875339 
0.0956379158317628 0.02278942179970428 
0.09653528256054221 0.021772885356040456 
0.09744106924534975 0.020773084871464943 
0.09835535489029505 0.019791122937225986 
0.09927821924078035 0.01882797009107982 
0.10020974279045562 0.01788448007223563 
0.10115000678823957 0.016961409021640346 
0.10209909324540635 0.016059436717944624 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k5_train400.txt <==
err density 
0.010194213862296818 0.02060105991962451 
0.010289284681601403 0.02201775206276669 
0.010385242127457603 0.02351819301062667 
0.010482094468508198 0.02510986303936414 
0.010579850050508958 0.026800814832392578 
0.010678517297047862 0.028599565923859607 
0.010778104710270884 0.030514960244130248 
0.010878620871614708 0.03255599962511028 
0.010980074442546105 0.03473164733131886 
0.011082474165308337 0.03705060694169934 
0.011185828863674491 0.03952108116943442 
0.011290147443707764 0.04215051641974316 
0.011395438894528967 0.04494533999307859 
0.011501712289091049 0.047910697787044716 
0.011608976784960976 0.05105020108072491 
0.011717241625108775 0.05436569145079695 
0.011826516138704068 0.05785703302854832 
0.0119368097419199 0.06152194112962724 
0.012048131938744155 0.06535585575574876 
0.012160492321798555 0.06935186757552403 
0.01227390057316517 0.07350070275159354 
0.012388366465220816 0.07779077142073533 
0.012503899861479045 0.08220828279548141 
0.01262051071744018 0.08673742779745712 
0.012738209081449084 0.09136062792385612 
0.012857005095561114 0.09605884676887316 
0.012976908996415988 0.10081195835757105 
0.013097931116119902 0.10559916428965568 
0.013220081883135887 0.11039944972281132 
0.013343371823182341 0.11519206653253565 
0.01346781156014013 0.119957030641795 
0.013593411816967946 0.12467561958086881 
0.013720183416626402 0.12933085586192103 
0.01384813728301056 0.13390796176282277 
0.013977284441891277 0.1383947716205577 
0.014107636021865334 0.142782088726377 
0.0142392032553143 0.14706397536397403 
0.014371997479372518 0.15123796639138948 
0.014506030136903934 0.1553051989741844 
0.014641312777488221 0.15927045355535976 
0.01477785705841592 0.16314210380988944 
0.014915674745692982 0.16693197608540794 
0.015054777715054686 0.17065512157926646 
0.01519517795298888 0.1743295071505083 
0.015336887557768951 0.17797563312236803 
0.015479918740496241 0.18161608861349854 
0.01562428382615237 0.1852750567718909 
0.015769995254661176 0.18897778371508248 
0.01591706558196077 0.19275002595952526 
0.016065507481085387 0.19661749162296907 
0.01621533374325745 0.20060529069534436 
0.01636655727898985 0.20473740920185754 
0.016519191119198324 0.20903622114911877 
0.01667324841632446 0.21352205078875597 
0.016828742445468906 0.21821279600445964 
0.016985686605535417 0.22312362159090632 
0.01714409442038532 0.22826672891903568 
0.017303979540002963 0.2336512060511608 
0.01746535574167186 0.23928295986479703 
0.017628236931161886 0.24516472925063693 
0.017792637143927613 0.2512961760506683 
0.017958570546317613 0.2576740481755192 
0.018126051436795316 0.2642924073568891 
0.018295094247170976 0.2711429123129808 
0.018465713543845325 0.2782151467820118 
0.018637924029064782 0.28549698094752174 
0.018811740542188284 0.29297495426111014 
0.018987178060966038 0.3006346675697743 
0.01916425170283009 0.3084611727672249 
0.019342976726197104 0.3164393488874132 
0.01952336853178305 0.32455425460616816 
0.01970544266393037 0.33279144846317915 
0.019889214811947404 0.3411372697011982 
0.020074700811460327 0.3495790743743568 
0.020261916645777724 0.3581054232299872 
0.020450878447267846 0.36670621974361317 
0.02064160249874877 0.3753727985113628 
0.020834105234891414 0.3840979659085394 
0.02102840324363584 0.39287599644512894 
0.02122451326762048 0.4017025895354267 
0.02142245220562496 0.4105747924081644 
0.021622237114026235 0.4194908955863608 
0.02182388520826832 0.4284503077475323 
0.022027413864345757 0.43745341683345584 
0.022232840620300877 0.4465014440268125 
0.02244018317773512 0.455596296674793 
0.022649459403334286 0.46474042545355543 
0.02286068733040817 0.4739366900782313 
0.02307388516044448 0.4831882367240498 
0.02328907126467724 0.49249838909322263 
0.023506264185669853 0.5018705537997419 
0.0237254826389129 0.5113081395102573 
0.023946745514436877 0.5208144881310727 
0.02417007187843987 0.53039281532141 
0.02439548097493064 0.5400461567869071 
0.02462299222738669 0.5497773162017416 
0.02485262524042812 0.5595888102501381 
0.025084399801506917 0.5694828061848465 
0.025318335882612005 0.5794610474774352 
0.025554453641990292 0.5895247635777858 
0.025792773425883608 0.5996745604926131 
0.026033315770282082 0.6099102898100703 
0.02627610140269356 0.6202308949057393 
0.026521151243929817 0.6306342343236138 
0.026768486409909257 0.6411168836869127 
0.027018128213476465 0.6516739189064633 
0.027270098166238734 0.6622986848647435 
0.02752441798041973 0.6729825551062315 
0.02778110957073043 0.6837146893046933 
0.028040195056257457 0.6944817963527145 
0.028301696762369218 0.7052679117792575 
0.02856563722263949 0.7160541988032804 
0.028832039180789297 0.7268187826385624 
0.029100925592646643 0.7375366276473717 
0.029372319628124647 0.7481794665787999 
0.029646244673218098 0.758715790411849 
0.02992272433201856 0.7691109062556073 
0.030201782428748474 0.7793270693530213 
0.030483443009813906 0.7893236935172895 
0.030767730345876772 0.7990576423398905 
0.031054668933946167 0.8084836012977755 
0.03134428349948929 0.8175545285168808 
0.03163659899856202 0.8262221794921994 
0.03193164061995941 0.8344376986014964 
0.032229433787386165 0.842152267865912 
0.03253000416164738 0.8493178011942946 
0.03283337764285984 0.8558876703859919 
0.03313958037268369 0.8618174475411751 
0.033448638736575144 0.8670656473122567 
0.0337605793660601 0.8715944516856738 
0.034075429141028964 0.8753703997562178 
0.03439321519205291 0.8783650252727705 
0.03471396490272167 0.8805554256014813 
0.03503770591200325 0.8819247471540844 
0.035364466116625505 0.882462574227544 
0.035694273673480034 0.8821652105374617 
0.03602715700204845 0.8810358454233934 
0.036363144786851286 0.8790845996654734 
0.03670226597991974 0.8763284489725363 
0.037044549803290444 0.8727910263693814 
0.03739002575152357 0.8685023078107224 
0.037738723594244294 0.8634981882712716 
0.038090673378708174 0.857819958204242 
0.03844590543239015 0.8515136925378856 
0.038804450365598 0.8446295662229384 
0.03916633907410996 0.8372211117062921 
0.03953160274183703 0.8293444345641525 
0.03990027284351008 0.8210574038809857 
0.040272381147391983 0.8124188338312658 
0.04064795971801522 0.8034876723514518 
0.04102704091894469 0.7943222118389683 
0.04140965741556661 0.7849793355538704 
0.04179584217790324 0.7755138119055132 
0.04218562848345392 0.7659776471602949 
0.04257904992006257 0.7564195053837481 
0.04297614038881196 0.7468842026986791 
0.043376934106944987 0.737412281257209 
0.04378146561081308 0.7280396667298588 
0.04418976975885238 0.7187974116353427 
0.04460188173458724 0.7097115254805396 
0.0450178370496622 0.7008028914469082 
0.04543767154690191 0.6920872682313937 
0.04586142140339974 0.6835753746023374 
0.04628912313363513 0.6752730532356312 
0.04672081359262003 0.6671815094255281 
0.04715652997907481 0.6592976192948317 
0.04759630983863345 0.651614301146311 
0.048040191067079054 0.6441209425978579 
0.048488211913609226 0.6368038751390317 
0.048940410984131995 0.6296468867603526 
0.04939682724459251 0.6226317623770832 
0.04985750002433074 0.6157388409445539 
0.050322469019470455 0.6089475774988967 
0.05079177429633976 0.602237097914562 
0.05126545629492387 0.5955867340059692 
0.05174355583234946 0.5889765267660101 
0.05222611410640213 0.5823876860676097 
0.052713172699076334 0.5758029960791242 
0.05320477358015849 0.5692071569630286 
0.053700959110843535 0.562587055121598 
0.05420177204738508 0.5559319562823402 
0.05470725554477997 0.5492336180174155 
0.055217453160486596 0.5424863207842604 
0.05573240885817852 0.53568681916266 
0.05625216701153269 0.5288342175407963 
0.05677677240805314 0.5219297769585634 
0.05730627025293033 0.5149766620429008 
0.057840706172936455 0.5079796388667152 
0.05838012622035715 0.5009447360447892 
0.05892457687695966 0.4938788823801274 
0.059474105057998466 0.4867895348491921 
0.0600287581162576 0.47968431064641304 
0.06058858384613132 0.4725706364058403 
0.0611536304877424 0.4654554266153213 
0.06172394673109904 0.45834480169401365 
0.062299581720290445 0.45124385429585256 
0.0628805850577215 0.4441564702233056 
0.06346700680838725 0.437085207991413 
0.06405889750418665 0.4300312386799167 
0.06465630814827716 0.42299434535784614 
0.06525929021946958 0.4159729791600801 
0.06586789567666396 0.40896436712663675 
0.06648217696332691 0.40196466525476837 
0.0671021870120107 0.39496914891420815 
0.0677279792489144 0.38797243186993596 
0.06835960759848747 0.3809687046563695 
0.06899712648807686 0.3739519829440253 
0.06964059085261642 0.36691635680828816 
0.07029005613936111 0.3598562324087569 
0.07094557831266467 0.35276655846352695 
0.07160721385880207 0.3456430309946011 
0.07227501979083704 0.3384822710630243 
0.07294905365353464 0.33128197153975025 
0.07362937352832026 0.3240410103078396 
0.07431603803828409 0.3167595286066735 
0.07500910635323291 0.30943897446059054 
0.07570863819478872 0.3020821122434755 
0.07641469384153488 0.29469300038826385 
0.07712733413421033 0.2872769400373695 
0.07784662048095227 0.2798403980375401 
0.07857261486258768 0.27239090811033145 
0.07930537983797406 0.2649369542841807 
0.08004497854939038 0.2574878407688098 
0.08079147472797786 0.25005355240443694 
0.08154493269923173 0.2426446096468301 
0.08230541738854412 0.23527192177588396 
0.08307299432679871 0.2279466416616881 
0.08384772965601753 0.22068002500915945 
0.08462969013506035 0.21348329655023324 
0.08541894314537736 0.20636752518000273 
0.08621555669681533 0.19934350955709493 
0.0870195994334781 0.19242167522425282 
0.08783114063964162 0.18561198386627673 
0.08865025024572411 0.17892385492096458 
0.089476998834312 0.17236609940462044 
0.09031145764624206 0.16594686551523186 
0.09115369858674015 0.15967359533958753 
0.09200379423161723 0.15355299181910567 
0.09286181783352342 0.14759099502412756 
0.09372784332825997 0.14179276674622615 
0.09460194534115038 0.13616268243820326 
0.09548419919347087 0.13070432960456366 
0.09637468090894076 0.12542051186142972 
0.09727346722027347 0.1203132580319585 
0.09818063557578853 0.11538383580761548 
0.09909626414608537 0.1106327696725429 
0.10002043183077909 0.10605986294324714 
0.10095321826529947 0.1016642239053378 
0.10189470382775301 0.09744429612154007 
0.1028449696458491 0.09339789303179688 
0.10380409760389085 0.08952223696168847 
0.10477217034983097 0.08581400259816775 
0.10574927130239366 0.0822693648844236 
0.10673548465826255 0.07888405113523872 
0.10773089539933622 0.07565339699070231 
0.10873558930005094 0.07257240562273315 
0.10974965293477178 0.0696358094006062 
0.1107731736852528 0.06683813302456965 
0.11180623974816672 0.06417375696637997 
0.11284894014270481 0.06163697992652673 
0.11390136471824763 0.05922207894198536 
0.11496360416210745 0.05692336576416634 
0.1160357500073425 0.05473523817910159 
0.1171178946406447 0.05265222506135283 
0.11821013131030046 0.05066902413594025 
0.11931255413422583 0.048780531661055025 
0.12042525810807665 0.04698186352726795 
0.12154833911343443 0.04526836758247549 
0.12268189392606832 0.04363562732022962 
0.12382602022427422 0.042079457395856945 
0.12498081659729195 0.04059589174354924 
0.12614638255380042 0.039181165343244645 
0.1273228185304925 0.037831690915421455 
0.12851022590072939 0.036544031994406596 
0.12970870698327616 0.03531487393910048 
0.13091836505111853 0.034140994480202705 
0.13213930434036175 0.03301923537462563 
0.1333716300592128 0.03194647664364055 
0.13461544839704584 0.03091961471724786 
0.13587086653355304 0.029935545601649564 
0.13713799264797988 0.02899115393985398 
0.13841693592844695 0.028083308559021566 
0.1397078065813589 0.027208864804576696 
0.14101071584090066 0.026364673662878358 
0.14232577597862275 0.02554759738346462 
0.14365310031311532 0.024754531039756215 
0.14499280321977318 0.023982429223526287 
0.14634500014065138 0.02322833686173774 
0.1477098075944128 0.022489422981037576 
0.14908734318636857 0.021763016129906058 
0.1504777256186121 0.02104664010385704 
0.15188107470024773 0.02033804860593756 
0.15329751135771447 0.019635257512005032 
0.15472715764520645 0.018936573495099 
0.15617013675518995 0.01824061789136935 
0.15762657302901942 0.01754634485583781 
0.15909659196765152 0.016853053053016726 
0.1605803202424597 0.016160390347477696 
0.1620778857061494 0.015468351194651087 
0.1635894174037752 0.014777266673908895 


==> figures/darcy_t4s_hist/t4s_hist_t4s_k5_train6400.txt <==
err density 
0.0029009336375342035 0.01118717207791122 
0.0029334074534509034 0.012109685812694095 
0.0029662447898241005 0.013115657162667663 
0.0029994497159976253 0.014212780976782264 
0.0030330263468686058 0.015408589053793248 
0.0030669788433974237 0.016710234716687745 
0.003101311413123341 0.018124265192975882 
0.0031360283106859218 0.019656388801712145 
0.0031711338383522965 0.02131124471119593 
0.0032066323465502994 0.023092183514199494 
0.0032425282344076007 0.02500106703165249 
0.0032788259502968746 0.027038095576508585 
0.0033155299923870395 0.029201670378656185 
0.003352644909200715 0.03148829799811432 
0.0033901753001778718 0.03389254236360934 
0.003428125816245826 0.03640702860981584 
0.0034665011603956077 0.03902250120650064 
0.003505306088264757 0.04172793704601644 
0.003544545408726687 0.04451071225988042 
0.003584223984486598 0.047356819652766315 
0.003624346732684093 0.050251131855409255 
0.003664918625502544 0.05317770368449784 
0.0037059446907852425 0.0561201058269527 
0.0037474300126584844 0.05906178089527895 
0.0037893797321616263 0.06198641217202274 
0.003831799047884159 0.06487829499992065 
0.0038746932166099715 0.06772270078728908 
0.003918067553968764 0.07050622397489387 
0.003961927435094799 0.07321710302374806 
0.004006278295293019 0.0758455074911709 
0.004051125630712587 0.07838378451153924 
0.004096474999028026 0.08082665942669633 
0.0041423320201279205 0.0831713868525157 
0.004188702376811369 0.08541785005535575 
0.004235591815492233 0.08756860808021422 
0.004283006146911234 0.08962889156212768 
0.004330951246856058 0.09160654951253529 
0.004379433056889517 0.09351195056151991 
0.004428457585085831 0.09535784312444621 
0.004478030906775198 0.09715917972801204 
0.004528159165296657 0.09893291126733242 
0.0045788485727594 0.10069775727353383 
0.004630105410812622 0.10247395836021433 
0.004681936031423935 0.10428301690397311 
0.004734346857666572 0.10614743172161545 
0.004787344384515325 0.10809043206121666 
0.0048409351796514484 0.1101357156553389 
0.004895125884276564 0.11230719492305431 
0.004949923213935642 0.1146287546842105 
0.0050053339593492336 0.11712402399516489 
0.00506136498725502 0.11981616395942174 
0.005118023241258736 0.12272767263665517 
0.005175315742694688 0.12588020749447895 
0.005233249591495834 0.1292944252407826 
0.005291831967073656 0.1329898383587384 
0.005351070129207874 0.13698468725551674 
0.005410971418946076 0.14129582663865237 
0.005471543259513494 0.1459386245550923 
0.0055327931572328815 0.15092687246632405 
0.005594728702454751 0.1562727047827778 
0.005657357570498014 0.16198652643142186 
0.005720687522601105 0.16807694726780806 
0.005784726406883827 0.17455072245062767 
0.005849482159319893 0.18141269825413642 
0.005914962804720392 0.1886657631824243 
0.005981176457728286 0.19631080465074963 
0.00604813132382397 0.20434667189646527 
0.006115835700342151 0.21277014616108927 
0.006184297977500102 0.22157591953441075 
0.006253526639437388 0.23075658416226563 
0.0063235302652672664 0.24030263378488342 
0.006394317530139867 0.25020247978631804 
0.006465897206317214 0.260442484091119 
0.00653827816426037 0.2710070113340187 
0.006611469373728658 0.2818785027410751 
0.006685479904891254 0.2930375740824605 
0.0067603189294512134 0.3044631398702244 
0.006835995721782033 0.31613256565885356 
0.006912519660077012 0.32802184984131155 
0.006989900227511403 0.34010583569891134 
0.0070681470134176215 0.35235845364519797 
0.007147269714473615 0.3647529925952908 
0.007227278135904478 0.37726239819808627 
0.0073081821926976025 0.38985959430945977 
0.007389991910831345 0.4025178225973957 
0.007472717428517507 0.41521099361083824 
0.007556368997457726 0.427914041086562 
0.007640956984113862 0.44060326980253794 
0.007726491870992711 0.4532566860136382 
0.007812984257944992 0.46585429853408133 
0.007900444863478948 0.478378377968074 
0.007988884526088647 0.4908136615340269 
0.008078314205597093 0.5031474914599032 
0.008168744984514463 0.5153698761039003 
0.008260188069411459 0.5274734647995006 
0.008352654792308088 0.5394534299233509 
0.008446156612077978 0.5513072527835292 
0.008540705115868425 0.5630344135284459 
0.00863631202053628 0.5746359892472997 
0.008732989174100007 0.586114168602379 
0.008830748557207892 0.5974716955053309 
0.008929602284622754 0.6087112583120741 
0.009029562606723284 0.6198348445472697 
0.009130641911022112 0.6308430840703556 
0.00923285272370098 0.6417346056727846 
0.009336207711162989 0.652505433194227 
0.009440719681602292 0.6631484472508131 
0.009546401586591374 0.6736529375185416 
0.009653266522685996 0.6840042682034483 
0.00976132773304826 0.6941836759092611 
0.009870598609087679 0.7041682146926672 
0.009981092692120747 0.7139308578390953 
0.010092823675049042 0.7234407600075681 
0.010205805404056058 0.7326636771275464 
0.010320051880323155 0.7415625350554379 
0.010435577261764582 0.7500981317966218 
0.01055239586478201 0.7582299523530821 
0.010670522166038717 0.7659170702339289 
0.01078997080425352 0.7731191056058654 
0.010910756582014963 0.7797972071629408 
0.011032894467615628 0.7859150232103127 
0.011156399596907129 0.7914396272790852 
0.011281287275175779 0.7963423648499504 
0.011407572979039333 0.8005995904297754 
0.011535272358364844 0.8041932682003258 
0.011664401238208142 0.8071114145846597 
0.011794975620774877 0.8093483671421307 
0.0119270116874036 0.8109048709494177 
0.012060525800571075 0.811787980759538 
0.01219553450591989 0.8120107844382091 
0.012332054534308969 0.8115919601342498 
0.012470102803886846 0.8105551860320764 
0.01260969642218827 0.8089284270666891 
0.01275085268825428 0.806743127398746 
0.012893589094775889 0.8040333405448593 
0.013037923330261958 0.8008348306931825 
0.013183873281231143 0.7971841788358509 
0.013331457034428501 0.7931179259231477 
0.013480692879066922 0.7886717823730512 
0.013631599309093518 0.7838799291131279 
0.013784195025481566 0.7787744301171449 
0.013938498938547933 0.7733847704106634 
0.014094530170296559 0.7677375270851702 
0.014252308056788175 0.761856174329436 
0.014411852150536423 0.7557610172147233 
0.014573182222930985 0.749469243294079 
0.014736318266687658 0.7429950762953923 
0.01490128049832598 0.7363500125457502 
0.015068089360674525 0.7295431184320853 
0.015236765525404322 0.7225813662674407 
0.01540732989559048 0.7154699863919947 
0.015579803608302694 0.708212815102117 
0.015754208037224552 0.7008126208960022 
0.015930564795302287 0.6932713953059828 
0.016108895737423194 0.6855905989578973 
0.016289222963123882 0.6777713581265298 
0.016471568819329055 0.6698146116044551 
0.016655955903120745 0.661721211846778 
0.016842407064538666 0.6534919878123979 
0.017030945409411958 0.6451277794695205 
0.017221594302222434 0.636629455420158 
0.017414377369000145 0.62799792546151 
0.017609318500251096 0.6192341591665725 
0.01780644185391792 0.6103392198414337 
0.018005771858373678 0.6013143206872479 
0.018207333215449012 0.5921609069035645 
0.01841115090349343 0.5828807640977939 
0.018617250180470626 0.5734761500088156 
0.018825656587088596 0.5639499434977805 
0.019036395949964806 0.5543058022604811 
0.019249494384826628 0.5445483189754711 
0.019464978299747797 0.5346831647558169 
0.019682874398421 0.5247172088783639 
0.01990320968346707 0.5146586048019934 
0.020126011459781313 0.5045168343589957 
0.020351307337917242 0.4943027045492767 
0.020579125237508152 0.4840282943726127 
0.020809493390727126 0.4737068523549403 
0.021042440345785576 0.46335264860482117 
0.02127799497047116 0.45298078813008347 
0.021516186455725145 0.4426069945363032 
0.021757044319259903 0.4322473749482274 
0.022000598409216837 0.42191817793085545 
0.022246878907865333 0.41163555629185267 
0.022495916335343053 0.4014153459407297 
0.022747741553438137 0.39127287054378357 
0.023002385769413682 0.38122277968118584 
0.02325988053987515 0.3712789257569506 
0.023520257774680958 0.36145428223103077 
0.02378354974089689 0.3517609030394351 
0.02404978906679475 0.34220992053737903 
0.02431900874589584 0.3328115771117386 
0.024591242141059642 0.3235752838954868 
0.024866522988618262 0.3145096988663854 
0.025144885402557233 0.3056228160637333 
0.025426363878742985 0.2969220577004835 
0.02571099329919782 0.2884143615287041 
0.02599880893642257 0.280106256842772 
0.02628984645776776 0.2720039238587154 
0.0265841419298536 0.2641132327574703 
0.02688173182303959 0.25643976028971305 
0.027182653015944046 0.248988783385586 
0.027486942800014257 0.2417652505885693 
0.027794638884147776 0.23477373326090772 
0.028105779399365538 0.22801835934197984 
0.02842040290353716 0.22150273296747555 
0.02873854838615921 0.21522984349401733 
0.029060255273186994 0.2092019674651993 
0.029385563431920295 0.2034205668644319 
0.029714513175944004 0.19788618670196537 
0.030047145270123907 0.19259835465406733 
0.030383500935658444 0.18755548518061105 
0.030723621855186983 0.1827547903473426 
0.031067550177955393 0.17819219950433443 
0.03141532852503929 0.17386229003186363 
0.031766999994625865 0.16975823154355868 
0.03212260816735473 0.16587174619554146 
0.03248219711171872 0.16219308803228713 
0.03284581138952498 0.15871104453573662 
0.033213496061417255 0.155412963660218 
0.033585296692460055 0.15228480956246193 
0.03396125935778517 0.14931124991619021 
0.03434143064830163 0.14647577709661916 
0.03472585767646934 0.14376086461886245 
0.035114588082137535 0.14114815903067937 
0.03550767003844843 0.1386187060380505 
0.035905152257807146 0.13615320805177716 
0.03630708399791829 0.13373230867669023 
0.03671351506789021 0.13133689802909118 
0.0371244958344075 0.12894843127645078 
0.03754007722797276 0.12654925155741428 
0.037960310749218025 0.12412290755947197 
0.038385248475286994 0.12165445558592133 
0.03881494306628867 0.11913073598581404 
0.039249447771823126 0.1165406143716447 
0.03968881643758056 0.11387517909690595 
0.040133103512014 0.11112788796315413 
0.04058236405308683 0.10829465899726665 
0.04103665373509575 0.10537390228248394 
0.04149602885557025 0.10236649212220758 
0.041960546342249196 0.09927568113472438 
0.04243026376013559 0.0961069600912925 
0.0429052393186302 0.09286786929943858 
0.04338553187874523 0.08956776899472284 
0.04387120096039854 0.08621757745795956 
0.04436230674978965 0.08282948636917689 
0.044858910106858295 0.07941666322315495 
0.045361072572826344 0.07599295047329067 
0.0458688563778244 0.07257257047824518 
0.046382324448603525 0.06916984436096227 
0.046901540416333445 0.06579893163246402 
0.047426568624487915 0.06247359597561064 
0.04795747413681856 0.05920700102390914 
0.04849432274541777 0.056011538402717956 
0.04903718097887198 0.05289868881167558 
0.04958611611050612 0.04987891559132608 
0.05014119616672048 0.04696158908975877 
0.050702489935420814 0.04415493926319396 
0.05127006697454283 0.041466033324206786 
0.051843997620672114 0.038900774889936 
0.05242435299776047 0.03646392096056834 
0.05301120502594005 0.034159113142566644 
0.05360462643043588 0.03198891977909085 
0.05420469075057837 0.02995488601446666 
0.0548114723489165 0.02805758925242154 
0.055425046420433305 0.026296697924467347 
0.05604548900186427 0.024671031927231964 
0.05667287698112014 0.0231786234865651 
0.05730728810681515 0.021816777542945077 
0.057948800997902096 0.02058213101860694 
0.05859749515341501 0.01947071052312191 
0.059253450962321104 0.018477988190165173 
0.059916749713482875 0.017598935429060304 
0.060587473605731725 0.01682807443870299 
0.0612657057580545 0.016159527387401604 
0.06195153021989389 0.01558706322664325 
0.06264503198156422 0.015104142192046432 
0.06334629698478374 0.014703958157114335 
0.064055412133325 0.014379479144382333 
0.06477246530378426 0.014123486456862394 
0.06549754535647166 0.01392861305694671 
0.06623074214642291 0.013787381972161296 
0.0669721465345348 0.013692245626769434 
0.06772185039882495 0.01363562706439684 
0.06847994664581766 0.013609964021010536 
0.06924652922205748 0.013607756715744917 
0.07002169312575118 0.01362162004179641 
0.07080553441854064 0.013644340561427368 
0.071598150237407 0.013668938347179771 
0.07239963880670847 0.013688733283351698 
0.07321009945035246 0.013697414972843555 
0.07402963260410456 0.013689114915717662 
0.07485833982803469 0.013658479171892364 
0.07569632381910306 0.013600739326843731 
0.07654368842388656 0.013511779279533455 
0.07740053865144822 0.013388195194723304 
0.07826698068635009 0.013227345928765928 
0.07914312190181227 0.01302739136101559 
0.08002907087301898 0.012787316343825017 
0.08092493739057362 0.012506938413423927 


==> figures/darcy_t4s_hist/t4s_hist_taylor_k0.txt <==
err density 
0.056403545831956545 0.01338352999370048 
0.05696330145659612 0.013911048347854263 
0.05752861216389397 0.014395990416324868 
0.05809953308316362 0.01483307721400405 
0.05867611989082862 0.015217471710657357 
0.05925842881585205 0.015544854776103597 
0.05984651664522011 0.015811493519595866 
0.06044044072947987 0.016014301210264547 
0.061040258988332194 0.016150888098475057 
0.061646029916280085 0.016219602556652286 
0.06225781258833307 0.016219562028123784 
0.06287566666576826 0.016150673324401267 
0.06349965240194845 0.016013641859181797 
0.06412983064819816 0.015809969467078376 
0.06476626285973786 0.01554194054223312 
0.06540901110167699 0.0152125963596768 
0.06605813805506673 0.014825697619447662 
0.06671370702301258 0.014385675483205228 
0.06737578193684769 0.013897571651864334 
0.06804442736236761 0.013366968350281283 
0.06871970850612658 0.012799909424553564 
0.0694016912217966 0.01220281409721242 
0.07009044201658951 0.011582385240299734 
0.07078602805774283 0.010945514289675584 
0.0714885171790698 0.01029918511084166 
0.07219797788757468 0.009650379215722512 
0.07291447937013355 0.009005984705784406 
0.07363809150024142 0.008372711171805295 
0.07436888484482633 0.0077570125156013175 
0.0751069306711311 0.007165019284397663 
0.07585230095366324 0.006602481643587229 
0.07660506838121404 0.006074723585523739 
0.07736530636394721 0.005586608414042422 
0.07813308904055773 0.005142514993750548 
0.07890849128550202 0.004746323748120276 
0.07969158871629968 0.004401410967775296 
0.08048245770090773 0.0041106496823948195 
0.08128117536516805 0.0038764151817345187 
0.08208781960032868 0.003700593259692908 
0.08290246907064 0.003584589405850749 
0.08372520322102577 0.0035293374757609146 
0.08455610228483088 0.0035353068172012153 
0.08539524729164563 0.0036025073864933716 
0.08624272007520783 0.003730493019239584 
0.0870986032813832 0.003918363678457483 
0.08796298037622505 0.004164768140378662 
0.08883593565411392 0.00446790914270563 
0.08971755424597795 0.004825553462109486 
0.09060792212759507 0.005235049662419883 
0.0915071261279771 0.005693356325794163 
0.09241525393783755 0.0061970834208470525 
0.09333239411814322 0.006742549062585245 
0.09425863610875064 0.00732585328270376 
0.09519407023712836 0.0079429695752995 
0.09613878772716562 0.008589853948491459 
0.09709288070806865 0.009262570048102789 
0.09805644222334499 0.009957427689778274 
0.0990295662398774 0.01067113091495787 
0.10001234765708722 0.011400930554224644 
0.10100488231618919 0.012144775320218851 
0.10200726700953791 0.012901454739188944 
0.10301959949006699 0.013670726833786902 
0.10404197848082204 0.014453423443957855 
0.10507450368458807 0.015251526452711417 
0.10611727579361281 0.01606820898130325 
0.10717039649942574 0.01690783682046353 
0.1082339685027557 0.01777592693069129 
0.10930809552354587 0.01867906170899027 
0.1103928823110687 0.01962475979163862 
0.11148843465414118 0.020621306332763267 
0.1125948593914413 0.021677547842780122 
0.11371226442192706 0.022802658658513417 
0.11484075871535872 0.024005887818772265 
0.11598045232292586 0.025296296416245437 
0.11713145638797909 0.026682496288478113 
0.11829388315686938 0.028172401123981516 
0.11946784598989395 0.029773000654241814 
0.12065345937235138 0.031490167576984356 
0.12185083892570621 0.03332850524967109 
0.12306010141886442 0.035291242084517505 
0.12428136477956078 0.037380176084203263 
0.12551474810585914 0.039595670228933975 
0.12676037167776713 0.04193669663109928 
0.1280183569689654 0.04440092469551808 
0.12928882665865463 0.04698484614260778 
0.1305719046435183 0.049683927836505416 
0.13186771604980585 0.05249278205185755 
0.1331763872455347 0.05540534321572481 
0.13449804585281383 0.05841504033230115 
0.13583282076028938 0.06151495524269469 
0.13718084213571421 0.06469795853939664 
0.1385422414386416 0.0679568172411793 
0.13991715143324548 0.07128427108668327 
0.1413057062012674 0.07467307733270828 
0.14270804115509247 0.07811602702866846 
0.1441242930509547 0.08160593865280963 
0.1455546000022735 0.08513563751442986 
0.1469991014931226 0.08869793124651223 
0.14845793839183258 0.0922855928684698 
0.14993125296472848 0.09589136317236821 
0.15141918889000353 0.09950798352077886 
0.15292189127173075 0.10312826854824023 
0.15443950665401363 0.10674522580536486 
0.155972183035277 0.110352226211732 
0.15752006988270006 0.11394322548192432 
0.1590833181467924 0.11751303269149348 
0.16066208027611484 0.12105761811582134 
0.16225651023214607 0.12457444867322141 
0.16386676350429719 0.1280628359932785 
0.16549299712507504 0.13152427954419824 
0.1671353696853962 0.13496278557778923 
0.1687940413500526 0.13838514202083962 
0.17046917387333108 0.14180112992596186 
0.17216093061478752 0.14522365369394383 
0.17386947655517784 0.14866877492625816 
0.17559497831254714 0.15215563833174348 
0.17733760415847802 0.1557062824146403 
0.17909752403450066 0.15934533249228108 
0.18087490956866567 0.16309957868623753 
0.18266993409228122 0.16699744664962268 
0.18448277265681637 0.17106837369248223 
0.1863136020509721 0.17534210742567907 
0.18816260081792202 0.17984794787307906 
0.19002994927272376 0.18461395705410147 
0.19191582951990346 0.1896661622094804 
0.1938204254712146 0.19502778007149812 
0.1957439228635732 0.20071848984489585 
0.19768650927717102 0.20675378187875784 
0.19964837415376832 0.21314440741179985 
0.2016297088151683 0.21989595232121123 
0.20363070648187503 0.22700855456804858 
0.20565156229193618 0.23447678108715173 
0.20769247331997315 0.2422896752988499 
0.20975363859639967 0.25043098131179214 
0.21183525912683146 0.25887954533872065 
0.21393753791168835 0.26760988897228843 
0.21606067996599093 0.276592942898827 
0.21820489233935372 0.28579692352289887 
0.22037038413617663 0.29518832902234515 
0.222557366536037 0.3047330257694766 
0.22476605281428402 0.3143973910814688 
0.22699665836283714 0.3241494741607706 
0.22924940071119138 0.33396013411621983 
0.23152449954763077 0.3438041123650774 
0.23382217674065264 0.35366099671817547 
0.23614265636060403 0.3635160362025667 
0.23848616470153336 0.37336076926065564 
0.24085293030325855 0.3831934333729802 
0.24324318397365433 0.39301913127189614 
0.24565715881116093 0.40284973752779757 
0.24809509022751558 0.41270353907806934 
0.2505572159707102 0.422604613822217 
0.2530437761481764 0.43258196224559337 
0.25555501325020147 0.44266841763767734 
0.25809117217357536 0.4528993703070551 
0.26065250024547343 0.4633113497549394 
0.263239247247576 0.47394051559943967 
0.2658516654404272 0.4848211127766771 
0.26849000958803515 0.49598394892513364 
0.27115453698271696 0.5074549517557043 
0.27384550747018976 0.5192538616248809 
0.27656318347491127 0.5313931095975231 
0.2793078300256712 0.5438769242647169 
0.2820797147814371 0.5567007018294983 
0.28487910805745664 0.569850663923424 
0.2877062828516186 0.5833038167530926 
0.29056151487107607 0.5970282139972196 
0.2934450825591332 0.610983514869224 
0.2963572671223994 0.6251218183750513 
0.29929835255821235 0.6393887454181059 
0.3022686256823339 0.6537247323428291 
0.3052683761569202 0.6680664929904845 
0.30829789651876977 0.6823486015029714 
0.31135748220785164 0.6965051450075674 
0.3144474315961172 0.7104713939292389 
0.317568046016597 0.724185437928637 
0.3207196297927872 0.7375897372297218 
0.323902490268327 0.750632542228127 
0.3271169378369715 0.7632691385918885 
0.33036328597286085 0.7754628804087909 
0.33364185126109047 0.7871859801331972 
0.33695295342858483 0.7984200309831956 
0.3402969153752769 0.8091562448894988 
0.343674063205598 0.8193953969613609 
0.3470847262602792 0.8291474755735732 
0.3505292371484689 0.8384310454487928 
0.3540079317801689 0.8472723393550192 
0.3575211493989929 0.8557041020841186 
0.3610692326152489 0.8637642180281262 
0.3646525274393515 0.8714941607078087 
0.36827138331556425 0.8789373087986156 
0.3719261531560783 0.8861371783000325 
0.3756171933754278 0.8931356242677719 
0.3793448639252482 0.8999710677564056 
0.38310952832937845 0.9066768041231282 
0.386911553719312 0.9132794474966532 
0.3907513108700002 0.919797562964719 
0.3946291742360095 0.9262405329089151 
0.39854552198803905 0.9326076970357319 
0.40250073604979975 0.9388877972280691 
0.40649520213525986 0.9450587486669121 
0.4105293097862597 0.951087748114199 
0.41460345241049995 0.9569317192235995 
0.41871802731990704 0.9625380837016432 
0.4228734357693793 0.9678458365248308 
0.42707008299591703 0.9727868936498122 
0.4313083782581418 0.9772876721033983 
0.43558873487620714 0.981270855304239 
0.4399115702721062 0.9846572911598325 
0.44427730601037835 0.9873679670177677 
0.4486863678392203 0.9893260039539775 
0.45313918573200623 0.9904586130936807 
0.4576361939292175 0.9906989585551454 
0.46217783098079085 0.9899878750054788 
0.4667645397888857 0.9882753925170954 
0.4713967676510763 0.9855220272026144 
0.47607496630397217 0.9816998027846068 
0.48079959196727157 0.9767929756482017 
0.4855711053882523 0.9707984438803683 
0.4903899718867046 0.9637258291971691 
0.49525666140030794 0.9555972293939986 
0.5001716485304606 0.946446647920938 
0.5051354125885626 0.9363191162682067 
0.5101484376427585 0.9252695338954932 
0.5152112125651436 0.9133612592569224 
0.5203242310794393 0.9006644938082771 
0.5254879918091409 0.8872545084267819 
0.5307029983261435 0.873209768071202 
0.5359697591998516 0.8586100153786715 
0.5412887880467732 0.8435343768521674 
0.5466606035806089 0.8280595559913945 
0.5520857296628373 0.8122581758854222 
0.5575646953538016 0.7961973292530944 
0.5630980349643039 0.7799373866650816 
0.5686862881077114 0.7635311038533208 
0.5743299997525798 0.7470230569304456 
0.5800297202757994 0.7304494204976834 
0.5857860055162665 0.7138380886623084 
0.5915994168290905 0.6972091236820138 
0.5974705211403367 0.680575502141863 
0.6033998910023138 0.6639441151027986 
0.6093881046494085 0.6473169673451589 
0.6154357460544759 0.6306925123639784 
0.6215434049857885 0.6140670546897949 
0.6277116770645503 0.5974361497363463 
0.633941163822983 0.5807959338055139 
0.6402324727629863 0.5641443229531243 
0.6465862174153827 0.5474820287396763 
0.6530030173997489 0.5308133508477746 
0.6594834984848411 0.5141467203625444 
0.6660282926496208 0.4974949822887923 
0.6726380381448854 0.4808754206755932 
0.6793133795555099 0.46430954361068694 
0.6860549678633088 0.4478226574924272 
0.6928634605105182 0.4314432696867701 
0.6997395214639107 0.41520236541921896 
0.7066838212795461 0.3991326082435801 
0.7136970371681631 0.38326751360961653 
0.7207798530612225 0.3676406420872109 
0.7279329596776033 0.3522848530700852 
0.7351570545909628 0.3372316518245043 
0.7424528422977632 0.32251065324141415 
0.749821034285976 0.3081491753407781 
0.7572623491044647 0.2941719652283993 
0.7647775124330589 0.28060105054428897 
0.7723672571533231 0.2674557011070278 
0.7800323234200269 0.25475247896216136 
0.787773458733326 0.2425053507393221 
0.7955914180116578 0.23072583429326377 
0.8034869636653615 0.21942315205164187 
0.8114608656710303 0.20860436615157102 
0.8195139016465968 0.1982744750032759 
0.827646856927169 0.18843645693833683 
0.8358605246416156 0.17909125356405475 
0.8441557057899124 0.17023769279178336 
0.8525332093212556 0.16187235866942792 
0.8609938522129519 0.15398942159528384 
0.8695384595500892 0.14658044775995274 
0.8781678646059999 0.13963421039096988 
0.8868829089235228 0.13313652731495623 
0.8956844423970689 0.12707014938882386 
0.9045733233555044 0.12141472250230449 
0.9135504186458556 0.1161468422640414 
0.9226166037178434 0.11124021541178686 
0.9317727627092579 0.10666593578671046 
0.9410197885321799 0.10239287580318922 
0.9503585829600575 0.09838818718840084 
0.9597900567156489 0.0946178978284472 
0.9693151295598341 0.0910475852854598 
0.9789347303813121 0.08764310233897964 
0.9886497972871857 0.08437132607653948 
0.9984612776944466 0.081200899841649 
1.0083701284223672 0.07810293686592394 
1.0183773157858107 0.07505165567913848 
1.0284838156894656 0.07202492031114639 
1.0386906137230167 0.06900466267795347 
1.048998705257262 0.06597717010112863 
1.0594090955411775 0.0629332273012222 
1.0699227997999534 0.059868109047161076 
1.0805408433339971 0.05678142653499292 


==> figures/darcy_t4s_hist/t4s_hist_taylor_k1.txt <==
err density 
0.013553743905739032 0.012417711885934102 
0.013719996889020248 0.013268322965929833 
0.01388828916525567 0.014165538791263893 
0.014058645748827996 0.015111248909898413 
0.01423109196095149 0.016107277004716817 
0.01440565343343554 0.01715535275857178 
0.014582356112494572 0.018257083634625682 
0.014761226262604517 0.01941392736174738 
0.014942290470406766 0.020627165938503618 
0.015125575648659819 0.021897881965725268 
0.01531110904023959 0.02322693808560787 
0.015498918222188657 0.024614960244772013 
0.01568903110981518 0.026062325410811365 
0.015881475960842235 0.027569154258887847 
0.016076281379607815 0.029135309210317335 
0.016273476321316618 0.030760398053286266 
0.016473090096343717 0.03244378321213595 
0.016675152374591273 0.0341845965620566 
0.01687969318989846 0.03598175951694084 
0.017086742944505684 0.03783400795615633 
0.017296332413573378 0.039739921407571675 
0.0175084927497564 0.04169795577538366 
0.017723255487834415 0.04370647879752174 
0.01794065254939908 0.04576380734309856 
0.01816071624759885 0.04786824561880372 
0.018383479291941788 0.0500181233462115 
0.01860897479315749 0.05221183300018459 
0.01883723626811848 0.054447865260788715 
0.019068297644822065 0.05672484192485021 
0.019302193267433293 0.05904154564443865 
0.019538957901389722 0.06139694600288022 
0.019778626738568856 0.06379022159803195 
0.02002123540251893 0.06622077797035184 
0.020266819953753883 0.06868826138217894 
0.02051541689511325 0.07119256861685379 
0.020767063177187853 0.07373385311438033 
0.02102179620381197 0.0763125278873464 
0.02127965383762293 0.07892926576079526 
0.021540674405688888 0.08158499754789494 
0.021804896705205617 0.08428090880626522 
0.0220723600092632 0.08701843581597929 
0.022343104072683445 0.08979926137954443 
0.02261716913792889 0.09262531096832448 
0.02289459594108432 0.095498749632242 
0.023175425717911643 0.09842197995508599 
0.02345970020997901 0.10139764118248601 
0.023747461670865153 0.1044286094807701 
0.0240387528724398 0.10751799911032318 
0.024333617111221156 0.11066916412488709 
0.024632098214811323 0.1138857000465953 
0.02493424054841071 0.1171714448231778 
0.0252400890214123 0.12053047825571077 
0.02554968909407683 0.12396711899853723 
0.0258630867842899 0.12748591818232838 
0.026180328674401794 0.13109164870004214 
0.026501461918151458 0.1347892892256199 
0.026826534247675168 0.13858400210688615 
0.02715559398060131 0.14248110438607894 
0.027488690027232154 0.14648603135099225 
0.027825871897813687 0.15060429220284885 
0.028167189709894656 0.15484141763861878 
0.028512694195775866 0.15920289937942844 
0.0288624367100509 0.16369412192619193 
0.029216469237239157 0.1683202870813094 
0.029574844399512832 0.17308633203370302 
0.029937615464518345 0.177996842055857 
0.030304836353293934 0.1830559590984792 
0.03067656164828427 0.1882672877835841 
0.031052846601453413 0.1936338004834569 
0.03143374714249726 0.19915774332487696 
0.03181931988715675 0.20484054506959384 
0.03220962214563306 0.21068273088866626 
0.032604711931105895 0.21668384306605454 
0.03300464796835653 0.22284237063301113 
0.033409489702496305 0.22915568984758575 
0.03381929730780242 0.23562001729253146 
0.03423413169666202 0.2422303771708166 
0.03465405452862599 0.24898058413300875 
0.03507912821957382 0.2558632426786819 
0.03550941595099091 0.26286976383982247 
0.035944981679359604 0.2699903994846294 
0.03638589014566549 0.2772142941832389 
0.03683220688502031 0.28452955416227177 
0.037283998236402785 0.29192333245335605 
0.03774133135251907 0.2993819289237705 
0.03820427420978411 0.3068909034773605 
0.03867289561842538 0.3144352003439265 
0.03914726523271063 0.32199928104797937 
0.039627453561301026 0.32956726337556314 
0.04011353197773141 0.3371230634520506 
0.04060557273101881 0.3446505379143372 
0.04110364895640154 0.3521336231157973 
0.04160783468620953 0.35955646834719884 
0.042118204860868445 0.3669035601946299 
0.04263483534003842 0.37415983538603914 
0.04315780291388963 0.38131077979804145 
0.043687185314516146 0.3883425116973503 
0.04422306122748972 0.39524184776675725 
0.04476551030355535 0.40199635100076314 
0.04531461317047028 0.4085943601350478 
0.04587045144498833 0.41502500087865546 
0.0464331077449909 0.42127817982815974 
0.04700266570176728 0.4273445625379768 
0.047579209972445136 0.43321553777898225 
0.048162826252573704 0.4388831705175606 
0.04875360128886128 0.44434014656928034 
0.049351622892068965 0.4495797122077193 
0.04995697995006252 0.45459561222444306 
0.050569762441024374 0.45938203002920186 
0.051190061446827737 0.46393353334237014 
0.051817969166574475 0.46824502886142716 
0.0524535789302996 0.47231172898157087 
0.053096985212843166 0.4761291332237394 
0.053748283647893 0.4796930264829799 
0.05440757104219915 0.4829994955719431 
0.05507494538996298 0.4860449648186933 
0.055750505887402706 0.48882625070835894 
0.056434352947497525 0.4913406347611654 
0.05712658821491278 0.4935859530432394 
0.057827314581107826 0.49556069994063323 
0.05853663619962981 0.4972641431203791 
0.059254658501594275 0.4986964459828615 
0.05998148821135652 0.49985879340290096 
0.06071723336237438 0.5007535161847964 
0.06146200331326616 0.5013842094368197 
0.062215908764065186 0.5017558400160103 
0.06297906177267397 0.5018748383112321 
0.06375157577152017 0.501749169922019 
0.0645335655844165 0.5013883832467108 
0.0653251474436282 0.5008036296036091 
0.06612643900714887 0.5000076532548801 
0.06693755937618928 0.49901474956082353 
0.06775862911287976 0.4978406904331132 
0.06858977025819034 0.4965026172473488 
0.0694311063500704 0.4950189023825916 
0.07028276244181102 0.4934089815422964 
0.0711448651206324 0.49169315994101775 
0.0720175425264993 0.48989239628007303 
0.07290092437116759 0.4880280691513705 
0.07379514195746364 0.4861217310749262 
0.07470032819880135 0.4841948557703753 
0.0756166176389374 0.48226858447111987 
0.07654414647196969 0.48036347710337984 
0.07748305256258067 0.47849927397120845 
0.07843347546652903 0.47669467321944314 
0.0793955564513928 0.4749671288044854 
0.08036943851756695 0.47333267300898335 
0.08135526641951846 0.4718057667186071 
0.08235318668730188 0.4703991797693234 
0.08336334764833954 0.4691239027076659 
0.08438589944946788 0.4679890903223102 
0.0854209940792552 0.4670020363407008 
0.08646878539059247 0.466168177776563 
0.08752942912356153 0.4654911265965318 
0.08860308292858382 0.46497272567684317 
0.0896899063898529 0.4646131254678691 
0.09079006104905472 0.46441087739302683 
0.09190371042937817 0.46436303978965915 
0.09303102005982121 0.4644652921555621 
0.09417215749979385 0.46471205359141105 
0.09532729236402428 0.4650966016143003 
0.09649659634776928 0.4656111879425491 
0.09768024325233471 0.4662471483926842 
0.0988784090109086 0.46699500465765253 
0.10009127171471127 0.4678445564191138 
0.10131901163946644 0.46878496295332317 
0.10256181127219618 0.4698048140861932 
0.10381985533834592 0.47089219100741736 
0.10509333082924083 0.47203471803703156 
0.1063824270298798 0.4732196069262205 
0.10768733554707005 0.4744336956480175 
0.10900825033790697 0.47566348387941004 
0.11034536773860312 0.47689516748719696 
0.11169888649367112 0.4781146743051759 
0.11306900778546417 0.47930770333573935 
0.11445593526407924 0.4804597692365398 
0.11585987507762682 0.4815562535795523 
0.11728103590287224 0.48258246391690285 
0.11871962897625239 0.4835237011798884 
0.12017586812527337 0.4843653354010128 
0.12164996980029302 0.4850928892109461 
0.12314215310669337 0.48569212804952444 
0.12465263983744766 0.48614915556714317 
0.12618165450608695 0.48645051230191777 
0.12772942438007098 0.48658327541683954 
0.12929617951456834 0.4865351570832781 
0.13088215278665147 0.4862945990107777 
0.13248757992991006 0.48585086065129784 
0.13411269956949026 0.48519409874622865 
0.13575775325756276 0.4843154361293283 
0.13742298550922635 0.48320701803583643 
0.13910864383885194 0.4818620545813074 
0.14081497879687202 0.480274848543757 
0.14254224400702176 0.478440808088003 
0.1442906962040367 0.476356444588757 
0.14606059527181287 0.47401935621632496 
0.14785220428203535 0.4714281984235332 
0.14966578953327983 0.4685826428947229 
0.15150162059059463 0.46548332686989036 
0.15335997032556795 0.4621317950252606 
0.15524111495688633 0.45853043626588674 
0.1571453340913911 0.4546824178604688 
0.15907291076563793 0.4505916193223511 
0.16102413148796668 0.44626256831677563 
0.16299928628108665 0.4417003806602733 
0.16499866872518507 0.4369107061847101 
0.16702257600156328 0.43189968188016553 
0.16907130893680908 0.42667389332424266 
0.17114517204751042 0.4212403449688115 
0.17324447358551784 0.41560643940781716 
0.17536952558376176 0.40977996531053396 
0.17752064390263214 0.40376909329172866 
0.1796981482769268 0.39758237862004797 
0.18190236236337565 0.39122876935264184 
0.18413361378874799 0.38471761823880113 
0.18639223419854997 0.37805869656615637 
0.1886785593063189 0.3712622080340787 
0.19099292894352268 0.3643388007311699 
0.19333568711007135 0.3572995753643881 
0.19570718202544776 0.35015608803043985 
0.19810776618046597 0.3429203460267968 
0.20053779638966412 0.3356047954588973 
0.20299763384434014 0.3282222996989569 
0.20548764416623794 0.32078610807643115 
0.2080081974618924 0.3133098145163126 
0.21055966837764034 0.3058073061752627 
0.2131424361553069 0.29829270244408035 
0.21575688468857473 0.29078028497693964 
0.21840340258004454 0.28328441966374907 
0.22108238319899567 0.2758194716749021 
0.22379422473985525 0.2683997148731692 
0.22653933028138423 0.26103923700357967 
0.22931810784658987 0.2537518421395543 
0.23213097046337253 0.246550951885176 
0.23497833622591727 0.23944950681418173 
0.23786062835683727 0.23245986957250647 
0.2407782752700806 0.22559373099034272 
0.24373171063460808 0.2188620204497491 
0.24672137343885223 0.2122748216426773 
0.24974770805596724 0.2058412947392993 
0.2528111643098788 0.1995696058740977 
0.25591219754214456 0.19346686475237773 
0.25905126867963435 0.18753907108603893 
0.2622288443030411 0.18179107048636278 
0.2654453967162314 0.17622652037300945 
0.2687014040164471 0.17084786640055674 
0.2719973501653685 0.1656563298534634 
0.2753337250610482 0.1606519064126786 
0.2787110246107282 0.1558333766469894 
0.28212975080454983 0.15119832852377618 
0.2855904117901675 0.1467431921615477 
0.28909352194827836 0.1424632869552803 
0.2926396019690779 0.138352881091094 
0.29622917892965395 0.13440526332633707 
0.2998627863723287 0.13061282674364044 
0.3035409643839636 0.12696716399365937 
0.3072642596762352 0.12345917332380947 
0.311033225666897 0.12007917445401581 
0.3148484225620374 0.11681703311189315 
0.3187104174393466 0.1136622927870437 
0.32261978433240546 0.11060431201674864 
0.32657710431600745 0.10763240528358883 
0.3305829655925282 0.10473598540017699 
0.33463796357935305 0.10190470508781108 
0.3387427009973784 0.099128595334427 
0.342897787960598 0.09639819805145636 
0.34710384206678796 0.09370469054620394 
0.3513614884893047 0.09103999939111057 
0.35567136007000816 0.08839690140634908 
0.3600340974133256 0.08576910967750433 
0.3644503489814685 0.08315134280274261 
0.36892077119081784 0.08053937589822595 
0.3734460285094921 0.07793007227829227 
0.3780267935561106 0.07532139515743168 
0.3826637471997696 0.07271239918165948 
0.3873575786612446 0.07010320207332853 
0.3921089856154334 0.0674949371505115 
0.3969186742950562 0.06488968794426028 
0.40178735959562756 0.06229040656897239 
0.4067157651817161 0.059700817888316944 
0.4117046235945072 0.0571253118487133 
0.41675467636068625 0.05456882661326038 
0.42186667410265527 0.0520367253127875 
0.42704137665010383 0.04953466933166643 
0.43227955315294725 0.04706849106156187 
0.43758198219565037 0.04464406898690813 
0.4429494519129536 0.0422672078151889 
0.4483827601070186 0.039943526139576926 
0.45388271436601085 0.03767835383030175 
0.45945013218413683 0.035476641005586645 
0.46508584108315315 0.03334288004617451 
0.47079067873536745 0.03128104170352977 
0.476565493088146 0.02929452592548827 
0.4824111424899502 0.02738612759907562 
0.4883284958179186 0.025558017002455982 
0.4943184326070138 0.023811734379304887 
0.5003818431807532 0.022148197710492805 
0.5065196287835438 0.020567722468939953 
0.5127327017146402 0.019070051910673423 
0.5190219854637453 0.0176543962828311 


==> figures/darcy_t4s_hist/t4s_hist_taylor_k2.txt <==
err density 
0.01078688611123965 0.010461460581078632 
0.010909932484132849 0.011034568893310968 
0.011034382451142638 0.011624473273199872 
0.01116025202311436 0.012232267853725892 
0.011287557393529584 0.012859262222503458 
0.011416314940589475 0.01350698520933045 
0.011546541229321878 0.014177187444388326 
0.011678253013712505 0.014871843074707295 
0.011811467238860306 0.015593150991407609 
0.011946201043157556 0.016343535850095608 
0.012082471760494772 0.01712564906549142 
0.012220296922490713 0.017942369835198542 
0.012359694260747916 0.018796806104950995 
0.01250068170913389 0.0196922952388796 
0.012643277406088413 0.020632404014714584 
0.012787499696957015 0.021620927437282084 
0.01293336713635122 0.022661885765859518 
0.013080898490535611 0.023759519092639843 
0.01323011273984222 0.024918278799712545 
0.013381029081112331 0.026142815267165515 
0.013533666930166244 0.027437961308677934 
0.013688045924301208 0.028808710973360966 
0.013844185924817745 0.030260193569889765 
0.014002107019574904 0.03179764303355042 
0.014161829525574652 0.03342636305737459 
0.014323373991575648 0.035151688730303145 
0.01448676120073694 0.036978945750752494 
0.014652012173291762 0.038913408593393414 
0.014819148169251893 0.04096025927961993 
0.01498819069114274 0.04312454861721389 
0.015159161486769763 0.04541116191235698 
0.015332082552016346 0.04782479119987433 
0.015506976133673703 0.05036991597139841 
0.0156838647323029 0.05305079419645337 
0.015862771105129663 0.05587146512421985 
0.016043718268972197 0.05883576492599969 
0.016226729503202284 0.06194735569890201 
0.016411828352740302 0.06520976771551618 
0.01659903863108431 0.06862645409444439 
0.016788384423373784 0.07220085631077082 
0.016979890089488157 0.0759364781972968 
0.017173580267180834 0.07983696534407551 
0.017369479875248894 0.0839061861253642 
0.017567614116739013 0.08814831001013836 
0.017768008482189828 0.09256787838402329 
0.017970688752911405 0.09716986286280721 
0.018175681004302127 0.10195970604088829 
0.018383011609203283 0.10694333981493363 
0.01859270724129205 0.11212717686714517 
0.018804794878513154 0.11751807158636968 
0.019019301806549656 0.12312324763953064 
0.019236255622333286 0.1289501905585278 
0.019455684237594945 0.13500650504439327 
0.019677615882455538 0.14129973816475572 
0.019902079109057964 0.14783717117570586 
0.020129102795240328 0.1546255842695099 
0.02035871614825124 0.1616710000639957 
0.020590948708507372 0.1689784130337268 
0.020825830353393908 0.17655151326394075 
0.021063391301108375 0.1843924138169696 
0.021303662114548302 0.19250139157712373 
0.021546673705243234 0.20087665163557594 
0.021792457337331535 0.20951412505883327 
0.022041044631582678 0.2184073092380786 
0.022292467569465322 0.2275471589471447 
0.022546758497261787 0.23692203477015034 
0.022803950130229535 0.24651771374235523 
0.023064075556810084 0.2563174649454828 
0.02332716824288592 0.2663021904941118 
0.02359326203608594 0.27645062993863134 
0.023862391170140128 0.2867396236971303 
0.024134590269283763 0.29714442882162706 
0.024409894352711927 0.3076390783094286 
0.02468833883908484 0.31819677338678 
0.02496995955108459 0.328790296804965 
0.02525479272002381 0.33939243426678917 
0.025542874990506892 0.34997639069026815 
0.02583424342514452 0.36051618813863184 
0.02612893550932177 0.3709870328980759 
0.026426989156020823 0.3813656403382988 
0.026728442710698467 0.39163050779297975 
0.02703333495621945 0.4017621276746404 
0.02734170511784596 0.41174313530040124 
0.02765359286828403 0.4215583883503338 
0.027969038332787643 0.4311949774004606 
0.02828808209432085 0.440642169460247 
0.02861076519877899 0.4498912887973379 
0.028937129160269262 0.458935541458764 
0.029267215966451716 0.46776979172130606 
0.029601068083941064 0.4763903001656596 
0.029938728463770083 0.4847944341306749 
0.030280240546915433 0.4929803619469692 
0.030625648269886487 0.5009467425743576 
0.030974996070377847 0.5086924220932398 
0.03132832889298636 0.5162161479587443 
0.03168569219499345 0.5235163110614728 
0.032047131952213266 0.5305907245002968 
0.0324126946649076 0.537436446614127 
0.032782427363768275 0.5440496542941076 
0.03315637761596786 0.5504255709551531 
0.03353459353127924 0.5565584518318677 
0.03391712376826505 0.5624416275180151 
0.03430401754053784 0.5680676049253931 
0.03469532462309151 0.5734282231265406 
0.03509109535870492 0.5785148598928322 
0.03549138066441875 0.5833186831705202 
0.035896232038086076 0.5878309402783106 
0.036305701564997725 0.5920432762896417 
0.036719841924583135 0.5959480719131667 
0.03713870639718784 0.5995387902418493 
0.03756234887092804 0.6028103210436152 
0.03799082384862347 0.6057593108552263 
0.03842418645480938 0.6083844670552421 
0.038862492442828446 0.6106868243667065 
0.03930579820200363 0.6126699629021589 
0.03975416076489276 0.6143401679275664 
0.040207637814625954 0.6157065229866494 
0.04066628769232679 0.6167809298734819 
0.041130169404618 0.617578051129065 
0.04159934263121279 0.6181151732058802 
0.042073867732592925 0.6184119911124185 
0.0425538057577742 0.6184903181187873 
0.04303921845216058 0.618373726863169 
0.0435301682654879 0.6180871308273704 
0.04402671835985828 0.6176563175265728 
0.044528932617866085 0.6171074467677571 
0.04503687565081651 0.616466528869333 
0.04555061280703813 0.6157588987166619 
0.046070210180290116 0.6150087018941875 
0.04659573461826534 0.6142384088540167 
0.04712725373119055 0.6134683721535593 
0.047664835900524664 0.6127164402547991 
0.048208550287756204 0.6119976392894918 
0.048758466843301054 0.6113239316511563 
0.04931465631550192 0.6107040573924064 
0.049877190259730225 0.6101434613182957 
0.05044614104759188 0.6096443055159994 
0.05102158187623814 0.6092055639928001 
0.05160358677778268 0.6088231932467207 
0.05219223062882598 0.6084903700915562 
0.05278758916008835 0.6081977860050817 
0.05338973896615304 0.6079339857443918 
0.053998757515320316 0.6076857370252274 
0.05461472315957387 0.6074384177113009 
0.05523771514466114 0.6071764071925884 
0.05586781362028849 0.6068834694070812 
0.056505099650432704 0.6065431162116123 
0.05714965522377003 0.6061389414469083 
0.05780156326422428 0.6056549179678832 
0.058460907641635335 0.6050756520122874 
0.059127773182549144 0.6043865914474852 
0.05980224568113085 0.6035741865594851 
0.060484411910202596 0.6026260040340718 
0.06117435963240704 0.6015307965457564 
0.06187217761149821 0.600278531853806 
0.06257795562376123 0.5988603864637478 
0.0632917844695624 0.5972687097270315 
0.0640137559850309 0.5954969647203521 
0.06474396305387356 0.5935396523878739 
0.06548249961932494 0.5913922252773193 
0.06622946069623319 0.5890509967994261 
0.06698494238328398 0.586513051341605 
0.06774904187536394 0.5837761598255027 
0.0685218574760651 0.5808387044684318 
0.06930348861033185 0.5776996156393603 
0.07009403583725218 0.5743583228333078 
0.07089360086299512 0.5708147209563594 
0.07170228655389532 0.5670691523402855 
0.07252019694968716 0.5631224042044704 
0.07334743727688976 0.5589757206587851 
0.07418411396234473 0.5546308277928474 
0.07503033464690828 0.5500899699193958 
0.07588620819929934 0.545355954624959 
0.07675184473010614 0.5404322039234494 
0.07762735560595205 0.5353228085041503 
0.07851285346382321 0.5300325818158905 
0.07940845222555964 0.5245671105403223 
0.08031426711251173 0.51893279789076 
0.08123041466036364 0.5131368961449576 
0.08215701273412593 0.5071875248994491 
0.08309418054329942 0.5010936717389696 
0.0840420386572116 0.49486517236441513 
0.08500070902052848 0.48851266772913554 
0.0859703149689428 0.4820475364010913 
0.08695098124504183 0.4754818011925402 
0.08794283401435575 0.4688280100632473 
0.08894600088158905 0.46209909237947955 
0.08996061090703752 0.4553081927590778 
0.09098679462319198 0.4484684859024525 
0.09202468405153189 0.4415929769417843 
0.09307441271950999 0.43469429287303146 
0.09413611567773136 0.42778447150329857 
0.09520992951732772 0.4208747549891972 
0.09629599238753053 0.4139753954070826 
0.09739444401344419 0.4070954798425817 
0.09850542571402193 0.400242782188971 
0.09962908042024723 0.39342364819426384 
0.10076555269352193 0.3866429193072188 
0.10191498874426479 0.37990389957482557 
0.10307753645072158 0.373208368288745 
0.10425334537799041 0.3665566393328951 
0.10544256679726327 0.3599476663291157 
0.10664535370528788 0.3533791908015954 
0.107861860844051 0.34684792877614945 
0.10909224472068633 0.3403497895885434 
0.11033666362760987 0.33388011928097894 
0.11159527766288437 0.3274339598897757 
0.11286824875081673 0.3210063152263929 
0.1141557406627897 0.3145924134649726 
0.11545791903833186 0.3081879569878512 
0.11677495140642745 0.3017893504990403 
0.11810700720706929 0.2953938993657311 
0.11945425781305817 0.28899997144071776 
0.12081687655204995 0.2826071171884972 
0.12219503872885507 0.27621614470563854 
0.12358892164799168 0.2698291481042785 
0.12499870463649668 0.26344948962485937 
0.12642456906699648 0.25708173767060977 
0.12786669838104106 0.2507315646277699 
0.12932527811270447 0.24440560977893816 
0.130800495912454 0.23811131377271855 
0.13229254157129236 0.23185673193852477 
0.1338016070451744 0.22565033420667638 
0.13532788647970326 0.2195007995054254 
0.13687157623510715 0.2134168122713336 
0.13843287491150233 0.2074068681571984 
0.14001198337444323 0.20147909519681492 
0.14160910478076422 0.1956410956436684 
0.14322444460471676 0.18989981250447607 
0.14485821066440374 0.18426142350541538 
0.1465106131485165 0.17873126392605046 
0.14818186464337546 0.1733137784770401 
0.14987218016028073 0.16801250123940045 
0.1515817771631732 0.1628300616728467 
0.15331087559661252 0.1577682138744899 
0.15505969791407329 0.15282788565040414 
0.15682846910656417 0.14800924356184667 
0.1586174167315742 0.1433117699232961 
0.16042677094234795 0.13873434774765983 
0.16225676451749613 0.13427534983199865 
0.16410763289094266 0.129932728524477 
0.16597961418221427 0.12570410317437536 
0.1678729492270752 0.12158684280385863 
0.1697878816085112 0.11757814211472295 
0.1717246576880675 0.11367508951976893 
0.17368352663754355 0.10987472643531046 
0.1756647404710502 0.1061740975628632 
0.17766855407743146 0.1025702923053538 
0.17969522525305712 0.09906047779447372 
0.18174501473498889 0.09564192424653148 
0.18381818623452464 0.09231202351628359 
0.1859150064711263 0.08906830178938163 
0.18803574520673327 0.08590842735619629 
0.1901806752804688 0.08283021435766164 
0.1923500726437409 0.0798316233036382 
0.19454421639574493 0.07691075905213991 
0.19676338881936978 0.07406586681832249 
0.19900787541751505 0.07129532666760412 
0.20127796494982148 0.06859764684682045 
0.2035739494698205 0.06597145622652126 
0.2058961243625084 0.06341549606852324 
0.20824478838234767 0.06092861129463104 
0.21062024369170337 0.058509741411407704 
0.21302279589971646 0.05615791123666479 
0.21545275410162204 0.05387222156968128 
0.21791043091851456 0.05165183994285934 
0.22039614253756815 0.04949599158222528 
0.22291020875271458 0.04740395068412214 
0.2254529530057856 0.04537503208384484 
0.2280247024281251 0.04340858334932263 
0.23062578788267488 0.04150397728191305 
0.23325654400654183 0.03966060475146381 
0.23591730925404922 0.037877867739925186 
0.23860842594028042 0.03615517242349411 
0.2413302402851185 0.03449192209404166 
0.24408310245778808 0.032887509711996936 
0.24686736662190636 0.031341309898996764 
0.24968339098104636 0.02985267022136203 
0.2525315378248218 0.028420901684262125 
0.25541217357549567 0.02704526844808652 
0.25832566883512253 0.025724976887377737 
0.2612723984332269 0.024459164230901033 
0.26425274147502614 0.02324688713968255 
0.2672670813902039 0.0220871106880153 
0.27031580598223864 0.02097869830041662 
0.2733993074782967 0.019920403256138024 
0.27651798257969257 0.018910862394627387 
0.2796722325129261 0.017948592635269035 
0.2828624630813012 0.01703199086065798 
0.28608908471713385 0.016159337605659737 
0.28935251253455546 0.01532880484886487 
0.2926531663829178 0.014538468026041565 
0.29599147090080885 0.013786322186635716 
0.2993678555706828 0.013070302005934656 
0.3027827547741151 0.012388305159909921 
0.30623660784768597 0.011738218379866619 
0.30972985913950335 0.011117945341959895 
0.3132629580663683 0.0105254354229234 
0.3168363591715951 0.009958712276175796 
0.3204505221834887 0.009415901157155217 


==> figures/darcy_t4s_hist/t4s_hist_taylor_k3.txt <==
err density 
0.0024487830094581946 0.008021962863917629 
0.0024854161028610897 0.008443049641214067 
0.00252259721686323 0.008870313295009853 
0.0025603345496960344 0.009303017527040398 
0.00259863642223411 0.009740457854861845 
0.0026375112798299777 0.010181987884741533 
0.002676967694176212 0.01062705046828872 
0.0027170143651954574 0.011075213790400634 
0.002757660122958715 0.011526212232932856 
0.0027989139296323152 0.011979991633561251 
0.002840784881454041 0.01243675832113896 
0.002883282210738788 0.012897031067344397 
0.0029264152879142414 0.013361694860313552 
0.0029701936235870083 0.013832055190332895 
0.0030146268706396414 0.014309891351404676 
0.003059724826359064 0.014797507115658916 
0.0031054974345968056 0.015297777038926598 
0.003151954787961572 0.015814186612272865 
0.003199107130044611 0.016350864490710243 
0.0032469648576783556 0.01691260510904736 
0.003295538523228888 0.01750488013570634 
0.0033448388369226663 0.018133837415657314 
0.0033948766692080716 0.018806286308280355 
0.003445663053152287 0.019529668627766464 
0.003497209186874017 0.020312014733644933 
0.003549526436012627 0.021161884686905514 
0.0036026263362341927 0.022088294771848573 
0.003656520595775056 0.023100630073792712 
0.003711221098023429 0.024208544186723777 
0.0037667399041396016 0.02542184749204797 
0.0038230892557153825 0.02675038578980559 
0.003880281577473288 0.028203911368097724 
0.003938329480006131 0.02979194885740957 
0.003997245762557589 0.031523658427611845 
0.0040570434158443535 0.03340769904160746 
0.00411773562492053 0.035452094577034486 
0.004179335772084863 0.03766410566339022 
0.0042418574398314585 0.04005011005471799 
0.004305314413844641 0.042615494266789324 
0.004369720686038639 0.045364559052614224 
0.004435090457642712 0.04830044107203723 
0.004501438142332447 0.05142505283202382 
0.004568778369407897 0.05473904263688987 
0.004637125987019262 0.05824177589630241 
0.00470649606544081 0.061931338698894424 
0.004776903900393813 0.06580456407791348 
0.004848365016419156 0.06985708088129283 
0.0049208951703004185 0.07408338462268718 
0.004994510354538142 0.07847692914487181 
0.005069226800876114 0.08303023738684735 
0.005145060983880365 0.08773502902679158 
0.005222029624571719 0.09258236229151305 
0.00530014969411269 0.0975627867966355 
0.005379438417549532 0.10266650392745251 
0.00545991327761025 0.10788353100434513 
0.005541592018559477 0.11320386531296385 
0.005624492650110961 0.11861764402944014 
0.005708633451398622 0.1241152961423938 
0.0057940329750069824 0.1296876826698105 
0.005880710051061936 0.13532622178839018 
0.0059686837913826675 0.14102299592880554 
0.006057973593695714 0.14677083843027186 
0.006148599145912048 0.152563397974469 
0.00624058043046817 0.15839517971012315 
0.006333937728732094 0.16426156270959125 
0.0064286916254753185 0.1701587941388698 
0.006524863013411628 0.17608396124243347 
0.006622473097803836 0.18203494291406888 
0.006721543401139403 0.18801034321564006 
0.006822095767876068 0.19400940969199382 
0.006924152369258398 0.20003193969075703 
0.0070277357082064425 0.20607817811524393 
0.007132868624277495 0.21214871010839334 
0.007239574298702101 0.21824435208431026 
0.007347876259495365 0.2243660442979494 
0.007457798386644787 0.23051474778665854 
0.0075693649173756445 0.2366913480504093 
0.0076826004514951775 0.242896567287417 
0.007797529956816687 0.24913088639964687 
0.007914178774664838 0.2553944773628051 
0.008032572625463261 0.26168714595289716 
0.008152737614405764 0.26800828427083584 
0.00827470023721239 0.27435683203915334 
0.00839848738597158 0.2807312452873593 
0.008524126355069706 0.2871294708150615 
0.008651644847209374 0.2935489247372025 
0.008781070979517691 0.2999864734774943 
0.008912433289745952 0.3064384157793795 
0.009045760742562024 0.3129004646346062 
0.009181082735936943 0.31936772846564043 
0.009318429107626978 0.32583469141043936 
0.009457830141752693 0.33229519311195715 
0.00959931657547644 0.33874240897194846 
0.009742919605779731 0.34516883234993223 
0.009888670896341973 0.35156626063522456 
0.010036602584522191 0.35792578745814496 
0.010186747288445097 0.36423780350672375 
0.010339138114193224 0.3704920084561033 
0.010493808663106612 0.37667743638714485 
0.010650793039191754 0.382782496766308 
0.010810125856641326 0.3887950325891915 
0.010971842247466421 0.3947023966739929 
0.01113597786924297 0.4004915463569272 
0.011302568912974048 0.4061491560257007 
0.011471652111069762 0.4116617460721727 
0.01164326474544659 0.417015825997631 
0.01181744465574781 0.42219804861128946 
0.01199423024768695 0.4271953715705504 
0.012173660501516 0.43199522196204493 
0.012355774980620394 0.43658565925006065 
0.012540613840242491 0.44095553174973173 
0.012728217836335591 0.4450946218313419 
0.012918628334550392 0.44899377533282503 
0.013111887319355914 0.45264501114150735 
0.013308037403296783 0.4560416075829863 
0.013507121836389146 0.45917816309383513 
0.013709184515657002 0.462050629615522 
0.01391426999481129 0.46465631818261005 
0.014122423494073687 0.46699387723792096 
0.01433369091014748 0.46906324523834847 
0.014548118826337506 0.47086558006650314 
0.014765754522821513 0.472403168588874 
0.014986645987075189 0.47367932036112503 
0.01521084192445314 0.4746982499452973 
0.015438391768928111 0.47546495255231475 
0.015669345693990977 0.4759850777486134 
0.015903754623713677 0.4762648057720314 
0.016141670243977706 0.47631073060511 
0.016383145013870528 0.47612975338003566 
0.016628232177252587 0.47572898897364796 
0.01687698577449724 0.4751156878351905 
0.01712946065440638 0.47429717421969214 
0.017385712486304265 0.47328080112365317 
0.01764579777231236 0.4720739213832868 
0.017909773859807653 0.4706838736415084 
0.018177698954067525 0.4691179812545922 
0.018449632131103663 0.4673835617214712 
0.018725633350687963 0.4654879438972511 
0.019005763469573392 0.4634384901068021 
0.0192900842549125 0.46124262030316027 
0.019578658397876793 0.4589078356080317 
0.019871549527479784 0.45644173890802475 
0.020168822224606787 0.4538520506331419 
0.02047054203625474 0.4511466183806195 
0.020776775489984856 0.4483334196308658 
0.02108759010859167 0.4454205573952704 
0.02140305442499141 0.44241624920074685 
0.021723237997333097 0.43932881031911974 
0.02204821142433581 0.43616663256107524 
0.02237804636085523 0.43293816025131876 
0.02271281553368321 0.42965186516772075 
0.023052592757583607 0.42631622225475374 
0.023397452951568008 0.4229396878106789 
0.023747472155415027 0.41953068160713763 
0.024102727546436564 0.4160975740447489 
0.024463297456495073 0.41264867900119956 
0.024829261389275256 0.4091922525163337 
0.025200700037814175 0.4057364969127549 
0.02557769530229368 0.40228956940310034 
0.025960330308098883 0.3988595937193543 
0.026348689424146903 0.39545467284655306 
0.026742858281489736 0.3920829005813341 
0.027142923792195378 0.38875236938852514 
0.027548974168511566 0.3854711719143488 
0.027961098942315972 0.3822473935442328 
0.028379388984857586 0.3790890935707444 
0.0288039365267933 0.37600427285979515 
0.029234835178524203 0.37300082636051174 
0.02967217995083627 0.37008647937899575 
0.0301160672758496 0.367268707205476 
0.030566595028281275 0.36455463842031155 
0.03102386254702614 0.3619509429752766 
0.03148797065706046 0.35946370691917384 
0.03195902169167335 0.3570982963768312 
0.032437119515030616 0.35485921406502724 
0.03292236954507631 0.3527499522072576 
0.03341487877677679 0.35077284616519394 
0.03391475580571245 0.34892893341672115 
0.03442211085202256 0.34721782266340406 
0.034937055784708106 0.3456375778357199 
0.03545970414629836 0.3441846215807288 
0.03599017117788635 0.34285366246968657 
0.03652857384453888 0.34163764966424126 
0.037075030861086725 0.34052775814722697 
0.03762966271830053 0.33951340688023535 
0.03819259170945845 0.3385823114213536 
0.03876394195731109 0.33772057165140756 
0.03934383944144986 0.33691279434514126 
0.0399324120260849 0.33614224941428267 
0.04052978948823828 0.33539105776997274 
0.041136103546359264 0.334640407927426 
0.04175148788936743 0.33387079772762507 
0.042376078206130305 0.3330622968967498 
0.043010012215382136 0.33219482561735053 
0.04365342969608998 0.33124844385512175 
0.04430647251827429 0.33020364587673134 
0.044969284674290476 0.32904165420935844 
0.04564201231057833 0.3277447072302527 
0.04632480375988665 0.32629633463159446 
0.04701780957397966 0.32468161517733674 
0.047721182556832976 0.3228874114490102 
0.04843507779832598 0.3209025766603713 
0.04915965270843823 0.3187181291000924 
0.04989506705195763 0.31632739033092805 
0.050641482983707534 0.3137260839263749 
0.05139906508430114 0.3109123922546405 
0.05216798039643055 0.30788696961676437 
0.05294839846169869 0.30465291090142094 
0.05374049135800244 0.30121567582192293 
0.05454443373747475 0.2975829697372502 
0.05536040286499456 0.29376458301189107 
0.056188578657272704 0.28977219181928465 
0.05702914372252249 0.2856191242182502 
0.05788228340072395 0.28132009620614234 
0.0587481858044901 0.27689092325002385 
0.05962704186054496 0.27234821349049926 
0.06051904535182162 0.26770904937517287 
0.061424392960190505 0.262990664884753 
0.062343284309826545 0.2582101257427848 
0.06327592201122519 0.25338402003255556 
0.06422251170587699 0.24852816647061224 
0.06518326211161035 0.2436573472013365 
0.06615838506861271 0.2387850713847476 
0.06714809558614016 0.23392337506205993 
0.06815261188992562 0.22908266182062723 
0.06917215547029675 0.22427158766964064 
0.07020695113101297 0.21949699231508354 
0.07125722703883378 0.2147638777271709 
0.07232321477382812 0.21007543356996 
0.07340514938043645 0.205433107756933 
0.07450326941929691 0.20083671915396598 
0.07561781701984646 0.19628460831574468 
0.0767490379337093 0.19177382115255656 
0.07789718158888358 0.18730031961468832 
0.07906250114473888 0.182859212876875 
0.08024525354783671 0.17844500212230544 
0.08144569958858545 0.17405183187214882 
0.08266410395874356 0.16967374088050793 
0.08390073530978245 0.16530490590516622 
0.08515586631212263 0.1609398721520896 
0.0864297737152562 0.15657376484995247 
0.08772273840876843 0.1522024772078771 
0.0890350454842725 0.14782283090917475 
0.09036698429827061 0.1434327062582166 
0.09171884853595534 0.13903114008851616 
0.09309093627596589 0.13461839052123756 
0.09448355005611252 0.13019596860136173 
0.09589699694008469 0.12576663770487845 
0.09733158858515685 0.12133438238136372 
0.09878764131090698 0.11690434895490939 
0.10026547616896365 0.1124827607417623 
0.10176541901379582 0.10807681115049418 
0.10328780057456219 0.10369453821114417 
0.1048329565280351 0.09934468423967548 
0.10640122757261526 0.09503654439341236 
0.10799295950345418 0.09077980782516443 
0.10960850328869974 0.08658439501363405 
0.11124821514688307 0.0824602946514349 
0.11291245662546266 0.07841740322548002 
0.11460159468054337 0.07446537014241016 
0.11631600175778868 0.07061345094725574 
0.11805605587454243 0.06687037086761437 
0.11982214070317998 0.06324420059686928 
0.12161464565570566 0.05974224591450807 
0.12343396596961587 0.05637095243336673 
0.1252805027950471 0.05313582646460199 
0.12715466328322692 0.050041372701892364 
0.129056860676249 0.04709104914631012 
0.13098751439819048 0.04428723942158218 
0.13294705014759267 0.04163124236514991 
0.13493589999132533 0.03912327852315165 
0.13695450245985516 0.03676251292755739 
0.13900330264393884 0.03454709329255649 
0.14108275229276376 0.0324742025374166 
0.14319330991355592 0.030540124327879867 
0.1453354408726782 0.028740320132074348 
0.1475096174982413 0.0270695161148258 
0.149716319184249 0.02552179805128101 
0.1519560324963026 0.02409071233187994 
0.15422925127888557 0.02276937106035198 
0.15653647676425353 0.021550559218015637 
0.15887821768295343 0.020426841883458363 
0.1612549903759953 0.019390669557362676 
0.1636673189087034 0.018434479746893308 
0.16611573518626915 0.017550793110060657 
0.16860077907103363 0.01673230264358501 
0.1711229985015241 0.015971954612345397 
0.17368294961327116 0.015263020157641262 
0.17628119686143426 0.014599156777508436 
0.1789183131452604 0.01397445913701365 
0.1815948799344056 0.013383498931490734 
0.18431148739714556 0.012821353783067398 
0.1870687345305043 0.012283625393177339 
0.18986722929233033 0.01176644739462264 
0.1927075887353476 0.011266483540885412 
0.19559043914321228 0.010780917033858355 
0.1985164161686051 0.010307431921462558 
0.20148616497338856 0.009844187592647003 
0.2045003403708626 0.009389787459248013 
0.2075596069701466 0.008943242943560647 


==> figures/darcy_t4s_hist/t4s_hist_taylor_k4.txt <==
err density 
0.0016208150647234075 0.00403134633334297 
0.0016451509881706219 0.004048788375966232 
0.0016698523062781622 0.004051303264795419 
0.0016949245053082683 0.004040394665529845 
0.0017203731538973216 0.004018015768620873 
0.001746203904292668 0.0039865576611896845 
0.0017724224936080028 0.003948829629387189 
0.001799034745097611 0.003908032184699269 
0.001826046569449728 0.00386772381108393 
0.0018534639660993315 0.0038317825811700476 
0.001881293024560644 0.0038043638835776657 
0.0019095399257796294 0.0037898555374688454 
0.0019382109435068138 0.003792831545670345 
0.001967312445690705 0.00381800565815596 
0.001996850895892148 0.003870185790105204 
0.002026832854719897 0.003954230172206163 
0.0020572649812877586 0.0040750059160973824 
0.002088154034693612 0.004237350466701805 
0.0021195068755206236 0.004446036198025239 
0.002151330467361012 0.004705738201978103 
0.0021836318783627 0.005021005132450621 
0.002216418282799161 0.005396232809578863 
0.0022496969626628702 0.005835640170642312 
0.0022834753092826517 0.006343247081171544 
0.0023177608249653364 0.006922853497260685 
0.0023525611246620415 0.007578019500028986 
0.0023878839376594847 0.008312045805370217 
0.002423737109296701 0.009127954483660505 
0.002460128602707507 0.01002846979939219 
0.002497066500589156 0.011015999291588861 
0.0025345590069975337 0.012092615451645887 
0.002572614449169319 0.013260038603009854 
0.0026112412793714837 0.014519621832003714 
0.0026504480767785836 0.015872339044914374 
0.0026902435493782336 0.01731877741621754 
0.002730636535905171 0.01885913562970652 
0.0027716360078043857 0.020493229382556388 
0.002813251071223716 0.02222050560841758 
0.0028554909690363495 0.02404006676917967 
0.0028983650828937123 0.025950706360163795 
0.002941882935309165 0.027950956469553107 
0.002986054191773003 0.030039147835330755 
0.003030888662899184 0.03221348236372604 
0.003076396306604317 0.03447211753053676 
0.003122587230319347 0.036813261504933296 
0.003169471693234472 0.03923527724368789 
0.00321706010857773 0.041736793234818284 
0.003265363045927828 0.04431681805752453 
0.0033143912335616976 0.046974855503325065 
0.0033641555608372713 0.049711016701561105 
0.0034146670806120593 0.05252612553530895 
0.003465937011698046 0.05542181363764336 
0.0035179767413534117 0.05840060142986332 
0.0035707978278117034 0.061465961998518094 
0.0036244120028489576 0.06462236509134743 
0.003678831174389388 0.06787529911735157 
0.003734067429150164 0.07123126972754343 
0.0037901330353259286 0.07469777428802335 
0.003847040445313625 0.07828325228950876 
0.003904802298478203 0.08199701242088084 
0.003963431423959886 0.08584913762601465 
0.0040229408435235705 0.08985036992811296 
0.004083343774451023 0.09401197712017599 
0.00414465363247647 0.09834560357406624 
0.004206884034766304 0.10286310741940577 
0.004270048802943511 0.10757638620847332 
0.0043341619661575 0.11249719295032645 
0.00439923776420003 0.11763694411449327 
0.004465290650667947 0.12300652092787448 
0.004532335296173362 0.12861606507717546 
0.004600386591602063 0.13447476983983261 
0.004669459651420838 0.14059066774690884 
0.004739569817034474 0.14697041616544773 
0.004810732660193117 0.15361908268950916 
0.004882963986450843 0.16053993294010077 
0.004956279838676121 0.167734224261066 
0.005030696500615018 0.17520100980305456 
0.005106230500507861 0.18293695853113245 
0.005182898614760234 0.19093619767629563 
0.005260717871669104 0.199190184969179 
0.005339705555204843 0.2076876185351732 
0.005419879208850084 0.21641439249004316 
0.005501256639496209 0.22535360596617876 
0.005583855921398309 0.23448563245897566 
0.005667695400189557 0.2437882549806403 
0.00575279369695587 0.2532368705533986 
0.005839169712371685 0.26280476511607936 
0.005926842630897908 0.2724634570495038 
0.006015831925042845 0.2821831043781253 
0.0061061573596871265 0.291932967441528 
0.006197838996473584 0.3016819156367995 
0.00629089719826299 0.31139896391028854 
0.00638535263365675 0.32105382222266166 
0.006481226281587494 0.330617439407021 
0.006578539435978555 0.34006252184042485 
0.006677313710473446 0.34936400726791905 
0.0067775710432363585 0.3584994750182671 
0.0068793337018246805 0.36744947573786557 
0.006982624288134727 0.37619776658980525 
0.007087465743421733 0.38473144150537136 
0.007193881353395162 0.3930409503687145 
0.007301894753390573 0.40112000575002577 
0.00741152993361914 0.4089653807342003 
0.007522811244495944 0.41657660625842774 
0.007635763402048316 0.4239555809098019 
0.007750411493405364 0.4311061100937989 
0.007866780982369917 0.43803339464792274 
0.007984897715074166 0.44474349116750295 
0.008104787925720154 0.45124276741325225 
0.008226478242406517 0.45753737612558115 
0.008349995693042716 0.46363276938714615 
0.008475367711351994 0.46953327342537826 
0.008602622142964547 0.475241740562685 
0.008731787251602171 0.48075929108587206 
0.008862891725355699 0.48608515333889885 
0.008995964683056766 0.4912166055895767 
0.009131035680745248 0.4961490184358021 
0.009268134718233723 0.5008759919490373 
0.009407292245770582 0.5053895776302602 
0.009548539170803142 0.5096805717717615 
0.009691906864842344 0.5137388641294399 
0.009837427170430435 0.5175538240169308 
0.009985132408213374 0.5211147050840861 
0.010135055384119346 0.5244110501334222 
0.010287229396645134 0.5274330783042436 
0.010441688244251792 0.5301720387161989 
0.010598466232871449 0.5326205170770507 
0.010757598183526817 0.5347726846625971 
0.010919119440065036 0.5366244822945049 
0.0110830658770077 0.538173735294536 
0.01124947390751877 0.5394201987083759 
0.011418380491492018 0.5403655352113419 
0.01158982314376001 0.5410132308972979 
0.011763839942426321 0.5413684565046522 
0.011940469537322777 0.5414378834744841 
0.01211975115859377 0.5412294655226784 
0.012301724625409478 0.5407521971283418 
0.012486430354809732 0.5400158605108427 
0.012673909370680969 0.5390307723270378 
0.012864203312867679 0.5378075405270913 
0.013057354446420817 0.5363568406332959 
0.013253405670985086 0.5346892192310182 
0.01345240053032705 0.5328149307672039 
0.013654383222006405 0.5307438119215967 
0.01385939860719249 0.5284851959272204 
0.014067492220628036 0.5260478673418767 
0.014278710280742677 0.5234400559765631 
0.014493099699918272 0.5206694670274729 
0.014710708094908261 0.51774334298582 
0.014931583797413576 0.5146685516571302 
0.015155775864817363 0.51145169364506 
0.015383334091080673 0.508099221973257 
0.015614309017802093 0.5046175661539859 
0.015848751945443083 0.5010132529775233 
0.016086714944722084 0.49729301659527214 
0.016328250868179656 0.49346389109479233 
0.016573413361917175 0.4895332796963885 
0.01682225687751188 0.4855089959050062 
0.01707483668411083 0.4813992733801663 
0.017331208880706325 0.47721274287957555 
0.01759143040859575 0.4729583763157323 
0.017855559064028526 0.4686453996576361 
0.01812365351104279 0.4642831780249143 
0.018395773294494967 0.4598810777727868 
0.018671978853284945 0.45544831157278026 
0.018952331533779728 0.45099377338692526 
0.019236893603438786 0.44652587076035033 
0.019525728264643875 0.44205236198847647 
0.01981889966873652 0.43758020544446097 
0.020116472930266326 0.4331154277006453 
0.020418514141453147 0.4286630160897662 
0.020725090386866468 0.4242268400955426 
0.021036269758325142 0.4198096045232599 
0.021352121370020828 0.4154128358756084 
0.021672715373868594 0.41103690184733593 
0.021998122975087873 0.40668106244991353 
0.022328416448017495 0.40234355006797745 
0.022663669152168036 0.39802167479762307 
0.02300395554851533 0.3937119507637899 
0.023349351216038525 0.3894102387743158 
0.023699932868506433 0.38511190062901207 
0.024055778371516068 0.3808119606254309 
0.024416966759786787 0.3765052702302837 
0.024783578254714327 0.3721866724436592 
0.025155694282188255 0.3678511629924179 
0.02553339749067695 0.3634940460708545 
0.025916771769584238 0.35911108283159543 
0.026305902267881487 0.3546986311647045 
0.026700875413019617 0.35025377545643976 
0.027101778930124894 0.3457744449839824 
0.02750870186148312 0.34125951939672594 
0.02792173458631625 0.33670891939950526 
0.028340968840855935 0.3321236803485014 
0.0287664977387186 0.32750600606906183 
0.029198415791586253 0.32285929988438666 
0.02963681893019802 0.3181881696799398 
0.03008180452565663 0.31349840388545275 
0.030533471411055023 0.3087969155817633 
0.03099191990342756 0.3040916525586611 
0.03145725182603077 0.29939147206190936 
0.031929570530958816 0.29470598014597393 
0.0324089809220983 0.2900453369423714 
0.03289558947842794 0.2854200306895092 
0.033389504277667924 0.2808406249604826 
0.033890835020284386 0.2763174850736285 
0.0343996930538544 0.2718604910781431 
0.03491619139779663 0.2674787458806975 
0.035440444768473474 0.2631802879376232 
0.03597256960466998 0.25897181841739797 
0.03651268409345541 0.2548584527974579 
0.037060908196433054 0.25084350647920367 
0.03761736367638414 0.2469283231908045 
0.03818217412431191 0.2431121537274114 
0.03875546498689159 0.23939209100173744 
0.03933736359433272 0.2357630655106761 
0.03992799918865963 0.23221790324498232 
0.04052750295241657 0.22874744586680051 
0.041136008037804005 0.22534073074606778 
0.04175364959625213 0.2219852262736969 
0.04238056480843865 0.21866711584544868 
0.04301689291475709 0.21537162211711616 
0.04366277524624267 0.21208336164104552 
0.04431835525596254 0.20878671886610556 
0.04498377855087717 0.2054662277642666 
0.04565919292418039 0.20210694906791146 
0.046344748388124725 0.1986948312773887 
0.04704059720733979 0.19521704422529937 
0.0477468939326509 0.19166227504209452 
0.04846379543540533 0.18802097781841545 
0.049191460942314184 0.18428557004805726 
0.0499300520708172 0.1804505709904023 
0.05067973286497874 0.1765126793283194 
0.051440669831922484 0.17247078982199787 
0.05221303197881349 0.1683259509696215 
0.0529969908503953 0.16408126787902466 
0.053792720567090634 0.1597417565304515 
0.05460039786367444 0.15531415727793996 
0.055420202128527156 0.15080671671807094 
0.0562523154434778 0.14622894789094204 
0.05709692262424499 0.1415913791327061 
0.05795421126148518 0.1369053017604887 
0.058824371762457486 0.132182526153818 
0.05970759739331371 0.12743515474263703 
0.060604084322023695 0.12267537898490281 
0.06151403166194488 0.11791530570118197 
0.06243764151604629 0.11316681622893293 
0.0633751190217964 0.10844145987367003 
0.06432667239672489 0.10375038117861772 
0.06529251298466876 0.09910427871503655 
0.06627285530271246 0.09451339150766119 
0.06726791708883319 0.08998750793280624 
0.06827791935026131 0.08553599101922173 
0.0693030864125668 0.08116781357868152 
0.07034364596948313 0.07689159650471607 
0.07139982913347868 0.07271564388955334 
0.07247187048708804 0.06864796928435929 
0.07356000813501341 0.06469630841021058 
0.07466448375700893 0.06086811484583832 
0.07578554266155856 0.057170536592166116 
0.07692343384035998 0.0536103728575156 
0.07807841002362695 0.050194011836305744 
0.07925072773622138 0.04692735158895954 
0.08044064735462882 0.043815707302123585 
0.08164843316478886 0.04086370915989925 
0.08287435342079431 0.03807519574752954 
0.08411868040447151 0.03545310831438186 
0.08538169048585496 0.03299939133519917 
0.08666366418457061 0.030714904635363645 
0.08796488623214002 0.02859935190941324 
0.0892856456352207 0.026651229796271103 
0.09062623573979534 0.024867800822881512 
0.09198695429632554 0.023245092539817745 
0.09336810352588296 0.02177792410101013 
0.09476999018727404 0.020459960438661554 
0.0961929256451723 0.01928379310531441 
0.097637225939274 0.018241045845256054 
0.09910321185449131 0.01732250205824213 
0.10059120899220016 0.01651825056356473 
0.10210154784255793 0.015817845486999816 
0.1036345638579061 0.01521047569331038 
0.10519059752727593 0.014685138979828415 
0.10676999445201218 0.014230816230470717 
0.1083731054225331 0.013836640894471714 
0.11000028649624166 0.013492059483074638 
0.11165189907660773 0.013186979247347406 
0.11332830999343747 0.012911899783532042 
0.11502989158434716 0.012658025978171727 
0.1167570217774612 0.012417360421472777 
0.11851008417535167 0.012182774151808677 
0.12028946814023754 0.011948055316367284 
0.12209556888046387 0.01170793601496609 
0.12392878753827904 0.011458098212291174 
0.1257895312789305 0.011195160139357918 
0.12767821338109703 0.010916645044330554 
0.12959525332868016 0.010620934488051887 
0.1315410769039733 0.01030720860830575 
0.13351611628222926 0.00997537590164649 
0.13552081012764844 0.00962599509971786 
0.1375556036908077 0.009260191659087338 
0.13962094890755278 0.00887957125308601 


==> figures/darcy_t4s_hist/t4s_hist_taylor_k5.txt <==
err density 
0.0006971558328194217 0.007629802784412543 
0.0007087190671070416 0.007968672348955576 
0.0007204740926426092 0.008309484301675383 
0.0007324240905328869 0.008652792326110865 
0.0007445722946474216 0.008999435588340017 
0.0007569219924936835 0.009350557217633077 
0.000769476526106721 0.009707620144536213 
0.0007822392929535711 0.010072420162548619 
0.0007952137468526712 0.01044709613123667 
0.0008084033989085199 0.010834137283856272 
0.0008218118184618406 0.011236387639465486 
0.0008354426340555053 0.011657047546762778 
0.0008492995344164787 0.012099672403722266 
0.0008633862694540496 0.012568168603372532 
0.0008777066512746192 0.013066786752251635 
0.000892264555213321 0.013600112195210312 
0.0009070639208827518 0.014173052859894035 
0.0009221087532390934 0.014790824408395332 
0.0009374031236659291 0.01545893265454029 
0.0009529511710760173 0.01618315317555998 
0.0009687571030313597 0.016969508019096434 
0.0009848251968818333 0.01782423938313939 
0.0010011598009227146 0.018753780130000078 
0.0010177653355714004 0.019764720987945867 
0.001034646294563647 0.02086377429748599 
0.0010518072461696507 0.02205773417496461 
0.0010692528344302978 0.023353432995111348 
0.0010869877804139194 0.024757694137118345 
0.001105016883493893 0.02627728099579927 
0.0011233450226474317 0.027918842330150316 
0.0011419771577759182 0.029688854105475285 
0.0011609183310471367 0.03159355808104844 
0.001180173668259768 0.03363889750161237 
0.0011997483802305166 0.03583045036602854 
0.001219647764204245 0.03817336086798625 
0.0012398772052874963 0.04067226972940449 
0.0012604421779057952 0.043331244274297576 
0.0012813482472851185 0.04615370921642966 
0.0013026010709579383 0.04914237925477647 
0.0013242064002942457 0.05229919468312111 
0.0013461700820579675 0.05562526132025756 
0.0013684980599891984 0.05912079615127751 
0.0013911963764126763 0.06278508013409023 
0.0014142711738729372 0.0666164196643752 
0.0014377286967965904 0.07061211820222894 
0.0014615752931821644 0.07476845954050097 
0.0014858174163179824 0.07908070413406794 
0.0015104616265285311 0.08354309980716212 
0.0015355145929497873 0.08814890800899294 
0.0015609830953340138 0.09289044659353368 
0.0015868740258844518 0.09775914985568983 
0.00161319439112049 0.10274564626252818 
0.0016399513137737246 0.10783985397549734 
0.0016671520347155053 0.11303109387024872 
0.0016948039149164288 0.11830821932901159 
0.001722914437438343 0.12365976161321433 
0.0017514912094593882 0.12907408912997714 
0.001780541964332627 0.13453957839662195 
0.0018100745636788198 0.14004479399613393 
0.0018400969995139096 0.14557867431961283 
0.0018706173964117968 0.1511307194271261 
0.0019016440137029841 0.15669117694559787 
0.0019331852477096905 0.1622512215819006 
0.001965249634018035 0.16780312358185223 
0.0019978458497879117 0.17334040133127485 
0.002030982716101172 0.1788579532918506 
0.0020646692003487587 0.1843521646075088 
0.0020989144186574315 0.18982098401787145 
0.002133727638356744 0.19526396718018735 
0.0021691182804869373 0.20068228313052974 
0.0022050959223484327 0.20607868140248506 
0.0022416703000936087 0.21145741825350786 
0.002278851311361567 0.21682414150472398 
0.0023166490179565994 0.22218573465118135 
0.0023550736485710797 0.22755012211195866 
0.0023941356015535218 0.23292603872327067 
0.0024338454477225453 0.23832276778891792 
0.002474213933227509 0.24374985314506017 
0.002515251982456619 0.24921679172413333 
0.0025569707009932227 0.2547327139714244 
0.0025993813786211965 0.2603060601374032 
0.0026424954923801175 0.2659442609053995 
0.002686324709671178 0.27165343099212047 
0.0027308808914145426 0.277438084261722 
0.0027761760952591495 0.2833008785176121 
0.0028222225788456772 0.28924239748593816 
0.002869032803123692 0.29526097659834 
0.0029166194357237805 0.3013525780471116 
0.002964995354385621 0.3075107192612053 
0.003014173650442919 0.31372645748198164 
0.00306416763236614 0.3199884315546728 
0.003114990829364004 0.32628296044992156 
0.0031666569950447167 0.3325941964452459 
0.0032191801111379264 0.33890432938296233 
0.0032725743912784128 0.34519383702938755 
0.0033268542848525363 0.3514417753342575 
0.003382034480908482 0.35762610136611755 
0.003438129912131366 0.3637240209067331 
0.003495155758884264 0.36971235214385406 
0.0035531274533162766 0.37556789661552326 
0.003612060683538726 0.3812678085298037 
0.0036719713978706214 0.3867899538019855 
0.0037328758091545408 0.3921132505998732 
0.003794790399144098 0.39721798384349255 
0.003857731922964182 0.40208608694036985 
0.003921717413645173 0.4067013850201073 
0.003986764186732366 0.41104979502914285 
0.004052889844971849 0.4151194792246336 
0.004120112283074098 0.41890094983220855 
0.0041884496925565905 0.42238712387415644 
0.004257920566666718 0.42557332840280354 
0.004328543705386405 0.4284572575610079 
0.004400338220519649 0.4310388840132519 
0.004473323540864548 0.4333203283244799 
0.004547519417471002 0.43530569079011067 
0.004622945928985741 0.4370008510223026 
0.004699623487085873 0.4384132412596961 
0.004777572842002703 0.4395515998780114 
0.004856815088137014 0.4404257119268502 
0.004937371669767627 0.44104614369627765 
0.005019264386854552 0.44142397832053226 
0.0051025154009384285 0.44157055925408917 
0.00518714724113781 0.44149724810935526 
0.005273182810245921 0.44121520283177124 
0.005360645390928536 0.4407351815174861 
0.005449558652024656 0.4400673763662512 
0.0055399466549517 0.4392212813273508 
0.0056318338602169195 0.4382055959635593 
0.0057252451340368245 0.4370281669553321 
0.005820205755066401 0.43569596752642736 
0.005916741421239934 0.4342151139268935 
0.0060148782567253 0.43259091699536545 
0.006114642818993606 0.43082796577537813 
0.006216062106006084 0.42893023921428347 
0.006319163563520192 0.4269012411597639 
0.006423975092516898 0.4247441532154448 
0.006530525056751148 0.4224619995456078 
0.006638842290427576 0.4200578174452112 
0.006748956106003529 0.4175348274235527 
0.006860896302121478 0.41489659668848916 
0.006974693171673095 0.41214719025587365 
0.007090377509996926 0.40929130443065714 
0.007207980623212228 0.40633437808993594 
0.007327534336690821 0.4032826780160135 
0.007449071003669676 0.40014335544633445 
0.007572623514006135 0.39692447199087316 
0.0076982253030785635 0.39363499407845515 
0.007825910360834415 0.39028475609401553 
0.007955713240988593 0.38688439332329394 
0.008087669070374151 0.3834452466977466 
0.008221813558448315 0.3799792421031361 
0.008358183006955946 0.37649874765900476 
0.008496814319753519 0.37301641287817594 
0.008637745012795807 0.36954499396799195 
0.008781013224288415 0.36609716973719214 
0.00892665772500858 0.3626853526301011 
0.009074717928797198 0.35932149933443774 
0.009225233903224866 0.35601692521681416 
0.009378246380434841 0.35278212655031327 
0.009533796768165846 0.34962661413299256 
0.009691927160957682 0.34655876147681164 
0.009852680351542735 0.3435856702946513 
0.010016099842426388 0.34071305554828113 
0.010182229857659536 0.3379451518587141 
0.01035111535480636 0.3352846426355054 
0.010522802037110588 0.3327326128622415 
0.010697336365863556 0.33028852608697773 
0.010874765572977422 0.32795022581029765 
0.011055137673766906 0.3257139611385945 
0.01123850147994305 0.32357443627214577 
0.011424906612822429 0.32152488312146466 
0.011614403516755627 0.31955715608516994 
0.011807043472778174 0.317661847772811 
0.012002878612488206 0.31582842421202983 
0.012201961932153992 0.31404537783831843 
0.012404347307055776 0.312300396326541 
0.01261008950606516 0.31058054508767297 
0.01281924420646665 0.30887246102529664 
0.013031868009024688 0.3071625549296103 
0.01324801845330094 0.30543721968868787 
0.013467754033225298 0.3036830413249767 
0.013691134212925478 0.3018870097272517 
0.013918219442818841 0.30003672585162294 
0.014149071175971474 0.2981206021159675 
0.01438375188472823 0.29612805271517395 
0.014622325077618934 0.29404967064271487 
0.01486485531654479 0.291877388318643 
0.015111408234249925 0.289604618894292 
0.015362050552082703 0.2872263755276255 
0.015616850098051653 0.2847393661966459 
0.015875875825180852 0.282142061937167 
0.016139197830169767 0.27943473675073427 
0.01640688737236261 0.2766194778236143 
0.016679016893032292 0.27370016512406387 
0.016955660034984256 0.27068241989846237 
0.017236891662485453 0.26757352206387525 
0.017522787881523855 0.2643822969921947 
0.017813426060404033 0.2611189726963281 
0.018108884850684282 0.2577950089588616 
0.018409244208461083 0.25442290048438654 
0.01871458541600655 0.25101595670304144 
0.019024991103764766 0.247588061397807 
0.01934054527271296 0.24415341586240297 
0.0196613333170936 0.24072626980841244 
0.019987442047523504 0.2373206447150715 
0.020318959714486214 0.23395005473607117 
0.020655976032214095 0.23062723062590046 
0.020998582202966482 0.2273638524036108 
0.021346870941710554 0.22417029661410284 
0.02170093650121154 0.22105540405680923 
0.022060874697539118 0.21802627371190905 
0.022426782935996828 0.21508808829169904 
0.022798760237481588 0.2122439763710765 
0.023176907265280405 0.20949491540422546 
0.02356132635231155 0.20683967911959206 
0.02395212152881755 0.20427483181488457 
0.02434939855051753 0.20179477096896625 
0.02475326492722645 0.19939181837659095 
0.025163829951949098 0.19705635873054592 
0.025581204730456594 0.19477702326519725 
0.026005502211353466 0.19254091478137852 
0.026436837216643437 0.19033386914290235 
0.026875326472802184 0.18814074721785257 
0.02732108864236547 0.18594575027911633 
0.027774244356041235 0.18373275111980766 
0.028234916245354246 0.1814856326150649 
0.02870322897583229 0.17918862519830206 
0.029179309280742714 0.176826634733314 
0.02966328599538859 0.1743855525583467 
0.03015529009197369 0.17185254004720782 
0.030655454715045785 0.16921628085677765 
0.031163915217527753 0.16646719507986887 
0.03168080919734638 0.16359761075736434 
0.03220627653466865 0.16060188957585886 
0.03274045942975562 0.157476505032692 
0.03328350244144429 0.1542200728318078 
0.03383555252626755 0.15083333472315177 
0.03439675907822312 0.14731909835912627 
0.03496727396920207 0.14368213696237064 
0.03554725159008789 0.13992905363528696 
0.03613684889253724 0.13606811595775115 
0.036736225431453697 0.13210906709038728 
0.03734554340816602 0.12806291991325924 
0.037964967714322485 0.12394174078242966 
0.0385946659765134 0.11975842928982483 
0.039234808601633565 0.11552649998646551 
0.03988556882299734 0.11125987140607722 
0.04054712274721843 0.10697266694391928 
0.041219649401867266 0.10267903124838346 
0.04190333078391891 0.09839296481778707 
0.042598351909004434 0.0941281785098129 
0.0433049008614793 0.08989796871252166 
0.04402316884532208 0.08571511303615247 
0.0447533502358775 0.08159178560056528 
0.04549564263245766 0.07753949034322698 
0.04625024691181568 0.07356901027769289 
0.04701736728250635 0.06969037030403372 
0.04779721134014837 0.06591281101286181 
0.0485899901236032 0.06224477092699375 
0.04939591817208572 0.058693874774864915 
0.050215213583222125 0.05526692566639844 
0.051048098072070794 0.05196989941875741 
0.051894797031122104 0.04880793972639336 
0.052755539591293414 0.0457853533555228 
0.053630558683935715 0.042905605036139306 
0.05452009110386876 0.0401713121952102 
0.055424377573461726 0.03758424009633841 
0.056343662807776695 0.03514529830181526 
0.05727819558079265 0.03285453963589957 
0.05822822879272789 0.030711162992409835 
0.05919401953847907 0.028713521390418422 
0.06017582917719535 0.02685913664001379 
0.06117392340300661 0.025144721842194198 
0.062188572316924755 0.023566212724198496 
0.06322005049993733 0.022118808519026974 
0.06426863708731412 0.020797022753443428 
0.06533461584414556 0.019594743931980584 
0.0664182752421344 0.018505305715599208 
0.06751990853766096 0.01752156581243039 
0.06863981385114326 0.01663599244281351 
0.06977829424771333 0.015840756927763787 
0.07093565781923176 0.015127830692355675 
0.07211221776766251 0.014489084783296224 
0.0733082924898306 0.013916389879650744 
0.07452420566358561 0.013401714730155195 
0.07576028633539436 0.012937220979221328 
0.07701686900938634 0.01251535244284119 
0.0782942937378762 0.01212891705857882 
0.07959290621338755 0.011771159951865801 
0.08091305786220312 0.011435826323343593 
0.08225510593946672 0.011117213157338495 
0.08361941362586231 0.010810209067492858 
0.08500635012589687 0.010510321919902489 
0.0864162907678133 0.010213694195143392 
0.08784961710516052 0.009917106357582401 
0.08930671702004828 0.009617968783939517 
0.09078798482811448 0.009314303055354524 
0.09229382138523369 0.009004713632093994 
0.09382463419599538 0.008688351103222112 
0.09538083752398148 0.008364868332563663 


==> figures/darcy_t4s_hist/t4s_hist_tucker_k0.txt <==
err density 
0.056403545831956545 0.01338352999370048 
0.05696330145659612 0.013911048347854263 
0.05752861216389397 0.014395990416324868 
0.05809953308316362 0.01483307721400405 
0.05867611989082862 0.015217471710657357 
0.05925842881585205 0.015544854776103597 
0.05984651664522011 0.015811493519595866 
0.06044044072947987 0.016014301210264547 
0.061040258988332194 0.016150888098475057 
0.061646029916280085 0.016219602556652286 
0.06225781258833307 0.016219562028123784 
0.06287566666576826 0.016150673324401267 
0.06349965240194845 0.016013641859181797 
0.06412983064819816 0.015809969467078376 
0.06476626285973786 0.01554194054223312 
0.06540901110167699 0.0152125963596768 
0.06605813805506673 0.014825697619447662 
0.06671370702301258 0.014385675483205228 
0.06737578193684769 0.013897571651864334 
0.06804442736236761 0.013366968350281283 
0.06871970850612658 0.012799909424553564 
0.0694016912217966 0.01220281409721242 
0.07009044201658951 0.011582385240299734 
0.07078602805774283 0.010945514289675584 
0.0714885171790698 0.01029918511084166 
0.07219797788757468 0.009650379215722512 
0.07291447937013355 0.009005984705784406 
0.07363809150024142 0.008372711171805295 
0.07436888484482633 0.0077570125156013175 
0.0751069306711311 0.007165019284397663 
0.07585230095366324 0.006602481643587229 
0.07660506838121404 0.006074723585523739 
0.07736530636394721 0.005586608414042422 
0.07813308904055773 0.005142514993750548 
0.07890849128550202 0.004746323748120276 
0.07969158871629968 0.004401410967775296 
0.08048245770090773 0.0041106496823948195 
0.08128117536516805 0.0038764151817345187 
0.08208781960032868 0.003700593259692908 
0.08290246907064 0.003584589405850749 
0.08372520322102577 0.0035293374757609146 
0.08455610228483088 0.0035353068172012153 
0.08539524729164563 0.0036025073864933716 
0.08624272007520783 0.003730493019239584 
0.0870986032813832 0.003918363678457483 
0.08796298037622505 0.004164768140378662 
0.08883593565411392 0.00446790914270563 
0.08971755424597795 0.004825553462109486 
0.09060792212759507 0.005235049662419883 
0.0915071261279771 0.005693356325794163 
0.09241525393783755 0.0061970834208470525 
0.09333239411814322 0.006742549062585245 
0.09425863610875064 0.00732585328270376 
0.09519407023712836 0.0079429695752995 
0.09613878772716562 0.008589853948491459 
0.09709288070806865 0.009262570048102789 
0.09805644222334499 0.009957427689778274 
0.0990295662398774 0.01067113091495787 
0.10001234765708722 0.011400930554224644 
0.10100488231618919 0.012144775320218851 
0.10200726700953791 0.012901454739188944 
0.10301959949006699 0.013670726833786902 
0.10404197848082204 0.014453423443957855 
0.10507450368458807 0.015251526452711417 
0.10611727579361281 0.01606820898130325 
0.10717039649942574 0.01690783682046353 
0.1082339685027557 0.01777592693069129 
0.10930809552354587 0.01867906170899027 
0.1103928823110687 0.01962475979163862 
0.11148843465414118 0.020621306332763267 
0.1125948593914413 0.021677547842780122 
0.11371226442192706 0.022802658658513417 
0.11484075871535872 0.024005887818772265 
0.11598045232292586 0.025296296416245437 
0.11713145638797909 0.026682496288478113 
0.11829388315686938 0.028172401123981516 
0.11946784598989395 0.029773000654241814 
0.12065345937235138 0.031490167576984356 
0.12185083892570621 0.03332850524967109 
0.12306010141886442 0.035291242084517505 
0.12428136477956078 0.037380176084203263 
0.12551474810585914 0.039595670228933975 
0.12676037167776713 0.04193669663109928 
0.1280183569689654 0.04440092469551808 
0.12928882665865463 0.04698484614260778 
0.1305719046435183 0.049683927836505416 
0.13186771604980585 0.05249278205185755 
0.1331763872455347 0.05540534321572481 
0.13449804585281383 0.05841504033230115 
0.13583282076028938 0.06151495524269469 
0.13718084213571421 0.06469795853939664 
0.1385422414386416 0.0679568172411793 
0.13991715143324548 0.07128427108668327 
0.1413057062012674 0.07467307733270828 
0.14270804115509247 0.07811602702866846 
0.1441242930509547 0.08160593865280963 
0.1455546000022735 0.08513563751442986 
0.1469991014931226 0.08869793124651223 
0.14845793839183258 0.0922855928684698 
0.14993125296472848 0.09589136317236821 
0.15141918889000353 0.09950798352077886 
0.15292189127173075 0.10312826854824023 
0.15443950665401363 0.10674522580536486 
0.155972183035277 0.110352226211732 
0.15752006988270006 0.11394322548192432 
0.1590833181467924 0.11751303269149348 
0.16066208027611484 0.12105761811582134 
0.16225651023214607 0.12457444867322141 
0.16386676350429719 0.1280628359932785 
0.16549299712507504 0.13152427954419824 
0.1671353696853962 0.13496278557778923 
0.1687940413500526 0.13838514202083962 
0.17046917387333108 0.14180112992596186 
0.17216093061478752 0.14522365369394383 
0.17386947655517784 0.14866877492625816 
0.17559497831254714 0.15215563833174348 
0.17733760415847802 0.1557062824146403 
0.17909752403450066 0.15934533249228108 
0.18087490956866567 0.16309957868623753 
0.18266993409228122 0.16699744664962268 
0.18448277265681637 0.17106837369248223 
0.1863136020509721 0.17534210742567907 
0.18816260081792202 0.17984794787307906 
0.19002994927272376 0.18461395705410147 
0.19191582951990346 0.1896661622094804 
0.1938204254712146 0.19502778007149812 
0.1957439228635732 0.20071848984489585 
0.19768650927717102 0.20675378187875784 
0.19964837415376832 0.21314440741179985 
0.2016297088151683 0.21989595232121123 
0.20363070648187503 0.22700855456804858 
0.20565156229193618 0.23447678108715173 
0.20769247331997315 0.2422896752988499 
0.20975363859639967 0.25043098131179214 
0.21183525912683146 0.25887954533872065 
0.21393753791168835 0.26760988897228843 
0.21606067996599093 0.276592942898827 
0.21820489233935372 0.28579692352289887 
0.22037038413617663 0.29518832902234515 
0.222557366536037 0.3047330257694766 
0.22476605281428402 0.3143973910814688 
0.22699665836283714 0.3241494741607706 
0.22924940071119138 0.33396013411621983 
0.23152449954763077 0.3438041123650774 
0.23382217674065264 0.35366099671817547 
0.23614265636060403 0.3635160362025667 
0.23848616470153336 0.37336076926065564 
0.24085293030325855 0.3831934333729802 
0.24324318397365433 0.39301913127189614 
0.24565715881116093 0.40284973752779757 
0.24809509022751558 0.41270353907806934 
0.2505572159707102 0.422604613822217 
0.2530437761481764 0.43258196224559337 
0.25555501325020147 0.44266841763767734 
0.25809117217357536 0.4528993703070551 
0.26065250024547343 0.4633113497549394 
0.263239247247576 0.47394051559943967 
0.2658516654404272 0.4848211127766771 
0.26849000958803515 0.49598394892513364 
0.27115453698271696 0.5074549517557043 
0.27384550747018976 0.5192538616248809 
0.27656318347491127 0.5313931095975231 
0.2793078300256712 0.5438769242647169 
0.2820797147814371 0.5567007018294983 
0.28487910805745664 0.569850663923424 
0.2877062828516186 0.5833038167530926 
0.29056151487107607 0.5970282139972196 
0.2934450825591332 0.610983514869224 
0.2963572671223994 0.6251218183750513 
0.29929835255821235 0.6393887454181059 
0.3022686256823339 0.6537247323428291 
0.3052683761569202 0.6680664929904845 
0.30829789651876977 0.6823486015029714 
0.31135748220785164 0.6965051450075674 
0.3144474315961172 0.7104713939292389 
0.317568046016597 0.724185437928637 
0.3207196297927872 0.7375897372297218 
0.323902490268327 0.750632542228127 
0.3271169378369715 0.7632691385918885 
0.33036328597286085 0.7754628804087909 
0.33364185126109047 0.7871859801331972 
0.33695295342858483 0.7984200309831956 
0.3402969153752769 0.8091562448894988 
0.343674063205598 0.8193953969613609 
0.3470847262602792 0.8291474755735732 
0.3505292371484689 0.8384310454487928 
0.3540079317801689 0.8472723393550192 
0.3575211493989929 0.8557041020841186 
0.3610692326152489 0.8637642180281262 
0.3646525274393515 0.8714941607078087 
0.36827138331556425 0.8789373087986156 
0.3719261531560783 0.8861371783000325 
0.3756171933754278 0.8931356242677719 
0.3793448639252482 0.8999710677564056 
0.38310952832937845 0.9066768041231282 
0.386911553719312 0.9132794474966532 
0.3907513108700002 0.919797562964719 
0.3946291742360095 0.9262405329089151 
0.39854552198803905 0.9326076970357319 
0.40250073604979975 0.9388877972280691 
0.40649520213525986 0.9450587486669121 
0.4105293097862597 0.951087748114199 
0.41460345241049995 0.9569317192235995 
0.41871802731990704 0.9625380837016432 
0.4228734357693793 0.9678458365248308 
0.42707008299591703 0.9727868936498122 
0.4313083782581418 0.9772876721033983 
0.43558873487620714 0.981270855304239 
0.4399115702721062 0.9846572911598325 
0.44427730601037835 0.9873679670177677 
0.4486863678392203 0.9893260039539775 
0.45313918573200623 0.9904586130936807 
0.4576361939292175 0.9906989585551454 
0.46217783098079085 0.9899878750054788 
0.4667645397888857 0.9882753925170954 
0.4713967676510763 0.9855220272026144 
0.47607496630397217 0.9816998027846068 
0.48079959196727157 0.9767929756482017 
0.4855711053882523 0.9707984438803683 
0.4903899718867046 0.9637258291971691 
0.49525666140030794 0.9555972293939986 
0.5001716485304606 0.946446647920938 
0.5051354125885626 0.9363191162682067 
0.5101484376427585 0.9252695338954932 
0.5152112125651436 0.9133612592569224 
0.5203242310794393 0.9006644938082771 
0.5254879918091409 0.8872545084267819 
0.5307029983261435 0.873209768071202 
0.5359697591998516 0.8586100153786715 
0.5412887880467732 0.8435343768521674 
0.5466606035806089 0.8280595559913945 
0.5520857296628373 0.8122581758854222 
0.5575646953538016 0.7961973292530944 
0.5630980349643039 0.7799373866650816 
0.5686862881077114 0.7635311038533208 
0.5743299997525798 0.7470230569304456 
0.5800297202757994 0.7304494204976834 
0.5857860055162665 0.7138380886623084 
0.5915994168290905 0.6972091236820138 
0.5974705211403367 0.680575502141863 
0.6033998910023138 0.6639441151027986 
0.6093881046494085 0.6473169673451589 
0.6154357460544759 0.6306925123639784 
0.6215434049857885 0.6140670546897949 
0.6277116770645503 0.5974361497363463 
0.633941163822983 0.5807959338055139 
0.6402324727629863 0.5641443229531243 
0.6465862174153827 0.5474820287396763 
0.6530030173997489 0.5308133508477746 
0.6594834984848411 0.5141467203625444 
0.6660282926496208 0.4974949822887923 
0.6726380381448854 0.4808754206755932 
0.6793133795555099 0.46430954361068694 
0.6860549678633088 0.4478226574924272 
0.6928634605105182 0.4314432696867701 
0.6997395214639107 0.41520236541921896 
0.7066838212795461 0.3991326082435801 
0.7136970371681631 0.38326751360961653 
0.7207798530612225 0.3676406420872109 
0.7279329596776033 0.3522848530700852 
0.7351570545909628 0.3372316518245043 
0.7424528422977632 0.32251065324141415 
0.749821034285976 0.3081491753407781 
0.7572623491044647 0.2941719652283993 
0.7647775124330589 0.28060105054428897 
0.7723672571533231 0.2674557011070278 
0.7800323234200269 0.25475247896216136 
0.787773458733326 0.2425053507393221 
0.7955914180116578 0.23072583429326377 
0.8034869636653615 0.21942315205164187 
0.8114608656710303 0.20860436615157102 
0.8195139016465968 0.1982744750032759 
0.827646856927169 0.18843645693833683 
0.8358605246416156 0.17909125356405475 
0.8441557057899124 0.17023769279178336 
0.8525332093212556 0.16187235866942792 
0.8609938522129519 0.15398942159528384 
0.8695384595500892 0.14658044775995274 
0.8781678646059999 0.13963421039096988 
0.8868829089235228 0.13313652731495623 
0.8956844423970689 0.12707014938882386 
0.9045733233555044 0.12141472250230449 
0.9135504186458556 0.1161468422640414 
0.9226166037178434 0.11124021541178686 
0.9317727627092579 0.10666593578671046 
0.9410197885321799 0.10239287580318922 
0.9503585829600575 0.09838818718840084 
0.9597900567156489 0.0946178978284472 
0.9693151295598341 0.0910475852854598 
0.9789347303813121 0.08764310233897964 
0.9886497972871857 0.08437132607653948 
0.9984612776944466 0.081200899841649 
1.0083701284223672 0.07810293686592394 
1.0183773157858107 0.07505165567913848 
1.0284838156894656 0.07202492031114639 
1.0386906137230167 0.06900466267795347 
1.048998705257262 0.06597717010112863 
1.0594090955411775 0.0629332273012222 
1.0699227997999534 0.059868109047161076 
1.0805408433339971 0.05678142653499292 


==> figures/darcy_t4s_hist/t4s_hist_tucker_k1.txt <==
err density 
0.01374281698822722 0.013183785439931376 
0.013910762251458712 0.014085926346557788 
0.01408075990405594 0.015035777365605794 
0.014252835027417626 0.01603503426744369 
0.01442701300945182 0.017085318239558014 
0.0146033195483217 0.018188151051301837 
0.014781780656237017 0.019344930391617828 
0.014962422663291956 0.020556906090743496 
0.015145272221349815 0.021825157950522863 
0.015330356307975296 0.023150575896369076 
0.01551770223041471 0.024533843126401094 
0.01570733762962489 0.02597542287017095 
0.015899290484351344 0.02747554928211851 
0.016093589115256185 0.02903422288596798 
0.016290262189096617 0.0306512108592407 
0.01648933872295438 0.0323260523063439 
0.01669084808851692 0.03405806851949129 
0.016894820016410912 0.03584637807474588 
0.01710128460058863 0.03768991646177044 
0.017310272302768093 0.039587459806510274 
0.017521813956927326 0.04153765212182945 
0.017735940773853594 0.04353903541743176 
0.01795268434574827 0.04559008192175208 
0.018172076650887853 0.047689227618460554 
0.018394150058342135 0.04983490628113586 
0.018618937332749868 0.05202558320251384 
0.018846471639152845 0.054259787859090226 
0.01907678654788909 0.056536144825844806 
0.01930991603954577 0.05885340235617338 
0.019545894509972732 0.06121045816418555 
0.019784756775357223 0.06360638208467181 
0.020026538077360653 0.06604043543373567 
0.02027127408831817 0.06851208704323869 
0.020519000916501703 0.07102102608747969 
0.020769755111447418 0.07356717195374574 
0.02102357366934816 0.07615068152275253 
0.021280494038511927 0.07877195431464003 
0.02154055412488692 0.08143163601621109 
0.021803792297654216 0.08413062093208684 
0.022070247394888748 0.08687005389439706 
0.0223399587292894 0.08965133212233985 
0.022612966093979284 0.09247610744581601 
0.022889309768376713 0.09534628919954256 
0.023169030524138087 0.09826404796020279 
0.0234521696311733 0.10123182014531529 
0.023738768863734647 0.10425231332571826 
0.02402887050658028 0.10732851193169732 
0.02432251736121278 0.11046368286417108 
0.02461975275219417 0.11366138036529687 
0.024920620533537958 0.11692544936542913 
0.02522516509517933 0.12026002641290773 
0.02553343136952446 0.12366953721608355 
0.025845464838079812 0.12715868978840894 
0.02616131153816249 0.1307324621910491 
0.026481018069692493 0.13439608391533284 
0.02680463160206816 0.1381550100398778 
0.027132199881125422 0.1420148874330342 
0.02746377123618229 0.14598151244751126 
0.027799394587169318 0.15006077976612509 
0.02813911945184719 0.15425862229979512 
0.02848299595311264 0.15858094230420258 
0.02883107482639349 0.16303353416201796 
0.029183407427134194 0.16762199956483706 
0.029540045738372753 0.17235165611393072 
0.029901042378410337 0.17722744063264062 
0.0302664506085745 0.18225380873675276 
0.03063632434107741 0.18743463243397743 
0.031010718146970002 0.19277309771173803 
0.03138968726419335 0.1982716042167539 
0.03177328760572852 0.20393166922422015 
0.032161575767845875 0.20975383813376086 
0.032554609038455355 0.21573760371017758 
0.03295244540555865 0.2218813362070694 
0.03335514356580475 0.22818222637006208 
0.03376276293315005 0.2346362431147021 
0.034175363647624225 0.24123810741465931 
0.03459300658420333 0.2479812836233091 
0.035015753361791184 0.2548579890920585 
0.035443666352310735 0.2618592225498505 
0.03587680868990624 0.26897481127936623 
0.03631524428025819 0.2761934766774241 
0.03675903781001186 0.2835029173316605 
0.03720825475632114 0.2908899082957595 
0.03766296139650911 0.2983404148144431 
0.03812322481784644 0.3058397183508085 
0.03858911292744954 0.31337255241556095 
0.03906069446229952 0.32092324540295236 
0.03953803899938355 0.3284758674130836 
0.04002121696596033 0.3360143778946473 
0.040510299649950864 0.34352277088377386 
0.04100535921045624 0.35098521464889737 
0.041506468688404 0.3583861826809529 
0.04201370201732452 0.3657105731923452 
0.042527134034259145 0.37294381460350234 
0.043046840490801715 0.3800719548955424 
0.043572898064274834 0.38708173318189476 
0.0441053843690428 0.3939606323878098 
0.04464437796796293 0.4006969125091646 
0.045189958383976526 0.4072796245333088 
0.04574220611184182 0.41369860572574346 
0.046301202630010085 0.41994445759689414 
0.04686703041264688 0.42600850844259047 
0.04743977294180033 0.43188276287978566 
0.04801951471971806 0.43755984125636543 
0.04860634128131457 0.4430329121830753 
0.04920033920679109 0.44829562170165954 
0.049801596134409494 0.45334202275415947 
0.050410200773422495 0.4581665086454833 
0.051026242917161825 0.46276375409031384 
0.05164981345628624 0.4671286672057707 
0.052281004392191494 0.4712563554571089 
0.052919908850584195 0.4751421080934979 
0.05356662109522163 0.47878139703727624 
0.05422123654181931 0.48216989752959627 
0.054883851772128636 0.4853035291081729 
0.05555456454818647 0.48817851672193885 
0.05623347382673895 0.49079147099800613 
0.05692067977384158 0.49313948589510354 
0.05761628377963766 0.4952202512318614 
0.05832038847331736 0.4970321768947067 
0.05903309773825954 0.4985745249342635 
0.05975451672735876 0.4998475452742883 
0.06048475187853946 0.5008526104033527 
0.06122391093045982 0.5015923442128151 
0.0619721029384074 0.5020707400965589 
0.06272943829038916 0.5022932635446063 
0.06349602872341813 0.5022669347446135 
0.06427198733999899 0.5020003871469557 
0.06505742862481523 0.5015038985395621 
0.06585246846162006 0.5007893919008374 
0.066657224150334 0.49987040413103373 
0.0674718144243512 0.49876202167773054 
0.06829635946805739 0.49748078303943627 
0.0691309809345618 0.49604454911999785 
0.06997580196364575 0.4944723433812838 
0.07083094719993076 0.4927841646679985 
0.07169654281126857 0.49100077642349743 
0.0725727165073559 0.48914347674810627 
0.0734595975585766 0.4872338543449741 
0.07435731681507425 0.4852935358305647 
0.07526600672605778 0.4833439301414123 
0.0761858013593429 0.48140597583594913 
0.0771168364211325 0.4794998969674155 
0.07805924927603862 0.4776449728958484 
0.07901317896734916 0.4758593269255676 
0.07997876623754245 0.4741597380181413 
0.08095615354905221 0.4725614790640415 
0.08194548510528644 0.47107818432875376 
0.0829469068719031 0.4697217477545452 
0.0839605665983459 0.46850225283338387 
0.0849866138396432 0.4674279338065097 
0.08602519997847337 0.46650516702831657 
0.08707647824749953 0.4657384904906109 
0.08814060375197764 0.4651306487686187 
0.08921773349264066 0.4646826600480601 
0.09030802638886232 0.4643939014429337 
0.09141164330210413 0.4642622085295651 
0.09252874705964868 0.4642839849096575 
0.09365950247862317 0.4644543176721876 
0.09480407639031666 0.46476709484219186 
0.0959626376647941 0.4652151212684296 
0.09713535723581132 0.46579022989024166 
0.09832240812603484 0.4664833859105121 
0.09952396547256914 0.4672847820567395 
0.10074020655279681 0.46818392380386903 
0.10197131081053365 0.4691697041282053 
0.10321745988250383 0.47023046802947777 
0.10447883762513865 0.4713540676684635 
0.10575563014170243 0.47252790949429546 
0.10704802580975042 0.47373899515729406 
0.10835621530892159 0.47497395830366673 
0.10968039164907181 0.47621909951806624 
0.1110207501987503 0.47746042171483694 
0.11237748871402407 0.47868366818193064 
0.11375080736765522 0.47987436526166116 
0.11514090877863382 0.48101787132407614 
0.11654799804207282 0.4820994332709702 
0.11797228275946715 0.4831042513241647 
0.11941397306932366 0.4840175523260776 
0.12087328167816468 0.48482467124049033 
0.12235042389191049 0.48551114001354173 
0.12384561764764593 0.48606278246499124 
0.12535908354577424 0.48646581345085954 
0.12689104488256492 0.4867069401907284 
0.12844172768309828 0.4867734634018877 
0.13001136073461342 0.4866533757392018 
0.13160017562026347 0.4863354550097071 
0.13320840675328294 0.48580934971505996 
0.13483629141157338 0.4850656546681132 
0.13648406977271096 0.48409597472251864 
0.13815198494938252 0.48289297503219686 
0.13984028302525395 0.48145041670317973 
0.14154921309127763 0.4797631771933069 
0.14327902728244313 0.47782725533337933 
0.14502998081497692 0.47563976136375075 
0.1468023320239973 0.47319889288050504 
0.14859634240162858 0.47050389804387827 
0.15041227663558204 0.46755502779962543 
0.15225040264820747 0.46435347918544023 
0.15411099163602263 0.46090133202702116 
0.1559943181097252 0.4572014814637151 
0.1579006599346944 0.4532575687779586 
0.15983029837198687 0.4490739129366383 
0.16178351811983377 0.4446554450908468 
0.1637606073556454 0.44000764803223635 
0.16576185777852834 0.43513650228172324 
0.16778756465232322 0.4300484401048091 
0.1698380268491672 0.42475030832479405 
0.17191354689359006 0.4192493403592553 
0.17401443100714828 0.41355313745556466 
0.17614098915360465 0.40766965866667865 
0.17829353508466084 0.40160721870647126 
0.18047238638624752 0.39537449247021805 
0.18267786452538154 0.38898052471343014 
0.18491029489759445 0.3824347431612049 
0.18717000687494176 0.3757469731771712 
0.18945733385459823 0.3689274520590449 
0.19177261330804682 0.3619868410462901 
0.19411618683086987 0.35493623322044604 
0.19648840019314714 0.3477871556433449 
0.19888960339047146 0.34055156430298683 
0.2013201506955861 0.33324183070950525 
0.2037804007106549 0.3258707192911563 
0.20627071642016984 0.31845135506855154 
0.20879146524450548 0.3109971814202713 
0.2113430190941287 0.30352190808093776 
0.21392575442446943 0.29603944982143626 
0.21654005229146364 0.28856385653944905 
0.21918629840777332 0.28110923572841257 
0.22186488319969508 0.27368966848807796 
0.22457620186476338 0.2663191203866671 
0.2273206544300574 0.25901134858206437 
0.23009864581122158 0.25177980665906174 
0.23291058587220614 0.24463754864507178 
0.23575688948573886 0.23759713363337978 
0.23863797659453456 0.230670532377827 
0.24155427227325402 0.22386903713348769 
0.24450620679121907 0.21720317591256402 
0.24749421567589402 0.21068263221118025 
0.250518739777144 0.20431617114828132 
0.253580225332277 0.19811157284848516 
0.25667912403188237 0.1920755738011675 
0.25981589308647224 0.18621381684125826 
0.262990995293939 0.18053081032433735 
0.2662048991078362 0.17502989700904262 
0.2694580787064932 0.16971323311122108 
0.2727510140629767 0.1645817779529067 
0.2760841910159044 0.15963529459024695 
0.2794581013411268 0.15487236176224717 
0.2828732428242823 0.15029039745081094 
0.28633011933424135 0.1458856942762235 
0.28982924089744705 0.14165346686587454 
0.2933711237731633 0.13758791122354339 
0.296956290529645 0.13368227598934787 
0.30058527012123615 0.12992894531550775 
0.3042585979664128 0.1263195328913715 
0.3079768160267775 0.12284498643561372 
0.3117404728870211 0.11949570173903533 
0.31555012383586023 0.11626164509470927 
0.31940633094796406 0.11313248270158763 
0.32330966316688364 0.11009771538266994 
0.32726069638899247 0.1071468167297615 
0.33126001354845513 0.104269372584388 
0.3353082047032323 0.10145521959911326 
0.3394058671221384 0.0986945805050698 
0.34355360537296226 0.09597819364856905 
0.34775203141166433 0.09329743435905154 
0.3520017646726654 0.09064442577715932 
0.35630343216023674 0.08801213690771269 
0.3606576685410092 0.08539446586755023 
0.36506511623761057 0.08278630656953596 
0.3695264255234493 0.08018359741576309 
0.3740422546186554 0.07758335095678162 
0.3786132697871936 0.07498366389886768 
0.3832401454351644 0.07238370729536565 
0.38792356421030494 0.06978369722689022 
0.39266421710270766 0.06718484674369898 
0.39746280354676744 0.06458930029652206 
0.40232003152437723 0.06200005230452894 
0.40723661766938285 0.059420851886830495 
0.4122132873733144 0.056856096104302284 
0.41725077489241164 0.05431071431097554 
0.4223498234559543 0.051790046390597685 
0.4275111853759195 0.049299717748821956 
0.432735622157976 0.04684551394245372 
0.43802390461383806 0.0444332577549268 
0.44337681297498976 0.04206869137541095 
0.4487951370078 0.03975736611418774 
0.4542796761300454 0.03750454179825641 
0.4598312395288547 0.03531509764974555 
0.4654506462800975 0.03319345606844607 
0.4711387254692291 0.031143520332581817 
0.47689631631361434 0.029168626813208746 
0.4827242682863454 0.027271511881728994 
0.4886234412415721 0.02545429329057667 
0.4945947055413655 0.023718465436674146 
0.5006389421841297 0.022064907586613322 
0.5067570429345858 0.020493903860527612 
0.5129499104553399 0.019005173544881706 
0.5192184584400649 0.01759791013707763 


==> figures/darcy_t4s_hist/t4s_hist_tucker_k2.txt <==
err density 
0.011044056228844155 0.009738886287361305 
0.011169217627871849 0.010279641292224438 
0.011295797470946002 0.010841836113122812 
0.01142381183317865 0.011427607584662066 
0.011553276971859804 0.012039318335374166 
0.011684209328522004 0.012679535498394874 
0.011816625531028364 0.013351005739008822 
0.011950542395684228 0.014056627578796537 
0.012085976929372766 0.014799422078458925 
0.012222946331714812 0.015582502972645955 
0.012361467997253087 0.016409047329060338 
0.012501559517661272 0.017282267732546253 
0.01264323868397807 0.01820538687761334 
0.012786523488866577 0.019181615297477854 
0.012931432128899325 0.020214132774208745 
0.013077983006869104 0.02130607377475519 
0.01322619473412608 0.022460517054454746 
0.013376086132941348 0.023680479376332463 
0.013527676238897291 0.024968913123843434 
0.013680984303304996 0.02632870744799992 
0.013836029795649142 0.02776269249615133 
0.013992832406060475 0.029273646225182283 
0.014151412047816418 0.030864303309185062 
0.014311788859869959 0.0325373657094656 
0.014473983209407204 0.03429551457779235 
0.014638015694433982 0.03614142330294708 
0.014803907146391616 0.03807777167328292 
0.01497167863280249 0.04010726129878555 
0.015141351459945522 0.042232632597813055 
0.015312947175561956 0.04445668378830532 
0.015486487571591894 0.046782292413310514 
0.015661994686941693 0.04921243996047544 
0.015839490810282884 0.0517502400920828 
0.0160189984828827 0.054398970877862524 
0.016200540501466746 0.057162111213957895 
0.016384139921114076 0.06004338132073439 
0.016569820058185122 0.06304678684842824 
0.01675760449328272 0.0661766656979871 
0.016947517074246785 0.06943773620558705 
0.017139581919182877 0.07283514486884944 
0.017333823419525097 0.07637451133998889 
0.01753026624313374 0.08006196800742066 
0.017728935337427934 0.08390419116446486 
0.0179298559325539 0.08790842055198637 
0.018133053544589085 0.09208246398780918 
0.018338553978782573 0.09643468388110356 
0.018546383332832272 0.10097396268915038 
0.018756568000199193 0.10570964481333282 
0.018969134673459304 0.1106514530480084 
0.019184110347693382 0.1158093784775995 
0.0194015223239153 0.12119354364171607 
0.019621398212539085 0.1268140398242332 
0.019843765936885405 0.1326807404308504 
0.02006865373672764 0.13880309355506468 
0.02029609017187824 0.1451898979445536 
0.02052610412581574 0.15184906761604444 
0.02075872480935277 0.1587873912744184 
0.020993981764345783 0.1660102934212399 
0.021231904867446683 0.17352160454435633 
0.02147252433389707 0.1813233480266028 
0.021715870721365427 0.18941555137033697 
0.021961974933827875 0.1977960889894499 
0.022210868225492744 0.2064605631680808 
0.022462582204769845 0.21540222883554838 
0.022717148838284518 0.22461196658343474 
0.02297460045493728 0.23407830689013312 
0.02323496975000951 0.24378750686922343 
0.023498289789315542 0.2537236790800057 
0.02376459401340194 0.2638689700988999 
0.024033916241794274 0.2742037847221209 
0.024306290677292064 0.28470704992867635 
0.024581751910312432 0.295356511152991 
0.024860334923282865 0.30612905206900637 
0.025142075095083927 0.31700102803574554 
0.025427008205542147 0.3279486026507283 
0.02571517043997395 0.33894807654204145 
0.026006598393781062 0.34997619762654086 
0.026301329077097906 0.3610104425781802 
0.026599399919491822 0.3720292601768855 
0.026900848774716383 0.3830122685170892 
0.027205713925518706 0.39394039970218653 
0.027514034088501196 0.40479598757746865 
0.02782584841903841 0.4155627961882869 
0.0281411965162496 0.42622598891090935 
0.02846011842802763 0.43677204050385277 
0.028782654656124923 0.4471885965775027 
0.029108846161296973 0.45746428709169884 
0.02943873436850426 0.4675885023814137 
0.029772361172172947 0.4775511418051649 
0.030109768941515402 0.4873423463463754 
0.03045100052591083 0.4969522273250082 
0.03079609926034699 0.5063706037617689 
0.031145108970923607 0.5155867608623605 
0.031498073980418005 0.5245892415539789 
0.031855039113914026 0.533365682025809 
0.032216049704494536 0.5419027008303762 
0.032581151598998576 0.550185849337582 
0.03295039116384375 0.5581996292545042 
0.03332381529091449 0.5659275805976538 
0.03370147140351722 0.5733524410043982 
0.034083407462402855 0.5804563746761017 
0.03446967197185762 0.5872212666400202 
0.0348603139858629 0.5936290754843484 
0.03525538311432493 0.599662235344365 
0.03565492952937502 0.6053040957782156 
0.03605900397174115 0.6105393863443388 
0.03646765775719192 0.6153546912484044 
0.036880942783053365 0.6197389184262104 
0.03729891153479977 0.6236837469200435 
0.037721617092719074 0.6271840364259882 
0.03814911313865381 0.6302381834599288 
0.0385814539628185 0.6328484097146938 
0.0390186944706943 0.6350209698453553 
0.03946089019000179 0.6367662680895436 
0.03990809727775271 0.638098875749782 
0.04036037252738168 0.6390374445602653 
0.04081777337595874 0.6396045142373286 
0.04128035791148358 0.6398262159609244 
0.04174818488026261 0.6397318770308018 
0.04222131369436926 0.6393535353541658 
0.04269980443918933 0.6387253756171228 
0.043183717881051374 0.6378831018386494 
0.04367311547494386 0.6368632633809891 
0.04416805937231968 0.6357025532877766 
0.04466861242898916 0.6344370989556744 
0.045174838213102475 0.6331017655582348 
0.045686801013222464 0.6317294923039155 
0.0462045658464891 0.6303506805281041 
0.04672819846687632 0.6289926508297493 
0.047257765373542635 0.6276791840369146 
0.0477933338192761 0.6264301578223115 
0.048334971819035205 0.6252612874139795 
0.048882748158586474 0.6241839752015398 
0.04943673240323996 0.6232052702799041 
0.04999699490668382 0.622327935259233 
0.050563606819918894 0.621550614157384 
0.051136640100294506 0.6208680920222418 
0.05171616752064687 0.6202716342305146 
0.052302262678540865 0.6197493912761933 
0.052895000005616685 0.6192868533659224 
0.053494454777042226 0.6188673383179449 
0.054100703121072895 0.618472496120828 
0.05471382202871939 0.6180828140203602 
0.055333889363525374 0.6176781071109638 
0.055960983871455726 0.6172379810291735 
0.056595185190897075 0.6167422553789526 
0.05723657386277144 0.6161713388460367 
0.05788523134076457 0.6155065494582457 
0.05854124000167032 0.6147303759983832 
0.059204683155852054 0.6138266790598386 
0.05987564505782283 0.6127808325487473 
0.06055421091694532 0.6115798084939712 
0.06124046690825298 0.6102122097611861 
0.06193450018339399 0.6086682566364183 
0.06263639888169911 0.6069397342266123 
0.0633462521413751 0.6050199082215965 
0.0640641501108248 0.6029034167936719 
0.06479018396009562 0.6005861463151113 
0.06552444589245775 0.598065098199014 
0.06626702915611363 0.5953382535716758 
0.06701802805604011 0.5924044417241117 
0.06777753796596465 0.5892632174241367 
0.06854565534047757 0.585914751250553 
0.06932247772728121 0.5823597361813301 
0.07010810377957816 0.5785993127614251 
0.07090263326859989 0.5746350143156923 
0.07170616709627707 0.5704687328697069 
0.07251880730805395 0.5661027056988692 
0.07334065710584746 0.5615395217393837 
0.0741718208611536 0.5567821464550589 
0.07501240412830207 0.5518339631518843 
0.07586251365786133 0.5466988281606643 
0.07672225741019544 0.5413811367641692 
0.07759174456917452 0.5358858962337756 
0.0784710855560407 0.5302188018738662 
0.07936039204343111 0.5243863115709992 
0.08025977696955995 0.5183957140366927 
0.0811693545525611 0.5122551857504678 
0.08208924030499326 0.5059738315882775 
0.08301955104850968 0.49956170429411456 
0.08396040492869407 0.4930297983472911 
0.0849119214300644 0.48639001441344487 
0.08587422139124709 0.4796550914496283 
0.08684742702032304 0.47283850465364585 
0.0878316619103474 0.46595432877855886 
0.08882705105504542 0.45901706783133944 
0.08983372086468631 0.4520414537798999 
0.09085179918213653 0.44504221853126574 
0.09188141529909552 0.438033845031515 
0.0929226999725151 0.4310303047859328 
0.09397578544120501 0.424044790316624 
0.09504080544262695 0.41708945198172714 
0.0961178952298783 0.41017514910441605 
0.09720719158886904 0.40331122544753406 
0.09830883285569274 0.3965053186890526 
0.09942295893419474 0.3897632126974546 
0.10054971131373955 0.38308874009405697 
0.10168923308717907 0.3764837408667179 
0.10284166896902501 0.36994808073672597 
0.10400716531382706 0.36347973066912753 
0.10518587013475907 0.35707490646411333 
0.10637793312241643 0.35072826489137726 
0.10758350566382585 0.3444331504523252 
0.108802740861671 0.3381818846953511 
0.11003579355373608 0.3319660881755837 
0.11128282033256927 0.325777023735072 
0.11254397956536946 0.3196059488532148 
0.11381943141409843 0.3134444644261538 
0.11510933785582031 0.30728484749574814 
0.11641386270327246 0.30112035615314786 
0.11773317162566867 0.29494549605098264 
0.11906743216973853 0.28875623960851543 
0.1204168137810054 0.28255019100168494 
0.12178148782530486 0.27632669229415824 
0.12316162761054791 0.2700868684753973 
0.12455740840873002 0.2638336116120361 
0.12596900747818998 0.25757150667617135 
0.12739660408612127 0.2513067037829394 
0.12884037953133784 0.24504674345739608 
0.13030051716729846 0.23880034308208434 
0.13177720242539206 0.23257715379707525 
0.13327062283848637 0.2263874978015576 
0.13478096806474416 0.2202420962310822 
0.13630842991170866 0.21415179757077502 
0.13785320236066267 0.2081273159461146 
0.13941548159126327 0.20217898766099995 
0.1409954660064556 0.19631655309368065 
0.1425933562576696 0.19054896959042542 
0.14420935527030163 0.18488425939587588 
0.14584366826948497 0.17932939500990988 
0.14749650280615323 0.17389022274240973 
0.14916806878339767 0.1685714237210455 
0.15085857848312442 0.16337651025428188 
0.15256824659301352 0.15830785431049954 
0.15429729023378297 0.15336674397832345 
0.15604592898676256 0.1485534631416692 
0.1578143849217794 0.14386738923958986 
0.15960288262536015 0.13930710387567 
0.16141164922925252 0.1348705111723301 
0.16324091443926994 0.1305549590998787 
0.1650909105644632 0.12635735950917068 
0.16696187254662315 0.12227430321657409 
0.16885403799011667 0.11830216718539645 
0.17076764719206206 0.11443721157493197 
0.1727029431728453 0.11067566514648602 
0.1746601717069828 0.10701379819026251 
0.176639581354334 0.10344798274013665 
0.17864142349166687 0.09997474035518206 
0.18066595234458235 0.09659077815572195 
0.18271342501979937 0.09329301410385274 
0.18478410153780658 0.09007859271714591 
0.18687824486588414 0.08694489250884989 
0.18899612095149892 0.08388952647203958 
0.19113799875607904 0.08091033688527294 
0.19330415028917097 0.07800538563108146 
0.19549485064298325 0.0751729411032171 
0.19771037802732241 0.07241146264955355 
0.1999510138049242 0.06971958336761147 
0.20221704252718545 0.06709609194820418 
0.20450875197030136 0.06453991415532577 
0.2068264331718112 0.0620500944392291 
0.20917038046755954 0.05962577810360996 
0.2115408915290751 0.05726619438350203 
0.21393826740137403 0.05497064073291777 
0.21636281254119166 0.052738468564991356 
0.21881483485564673 0.0505690706273254 
0.22129464574134447 0.04846187012765483 
0.22380256012392302 0.04641631164797084 
0.2263388964980471 0.04443185379933716 
0.22890397696785603 0.04250796347761776 
0.23149812728786925 0.04064411148725284 
0.23412167690435579 0.038839769212779374 
0.23677495899717305 0.03709440594375944 
0.23945831052207844 0.03540748640604801 
0.24217207225352227 0.03377846802811227 
0.24491658882792394 0.03220679748098766 
0.24769220878743956 0.03069190607768304 
0.25049928462422566 0.029233203702785863 
0.25333817282520377 0.027830071062846694 
0.25620923391733297 0.026481850196815756 
0.25911283251339545 0.025187833354461474 
0.26204933735830044 0.023947250528072974 
0.2650191213759138 0.02275925609607714 
0.26802256171641736 0.021622915193178906 
0.2710600398042053 0.020537190547433436 
0.27413194138632424 0.01950093060902376 
0.2772386565814606 0.01851285982966032 
0.28038057992948434 0.01757157192993123 
0.28355811044155443 0.01667552691289881 
0.2867716516507907 0.015823052448067584 
0.29002161166352164 0.015012350066821218 
0.29330840321111157 0.014241506388403491 
0.2966324437023761 0.013508509347292148 
0.29999415527659173 0.012811269133246515 
0.3033939648571047 0.01214764330028272 
0.3068323042055497 0.011515465266160374 
0.31030960997668094 0.010912575224310578 
0.31382632377382563 0.010336852337987123 
0.31738289220496635 0.009786246991293941 
0.3209797669394576 0.00925881183954033 


==> figures/darcy_t4s_hist/t4s_hist_tucker_k3.txt <==
err density 
0.0033793965915305006 0.017539916269251936 
0.0034263002975772547 0.018542413116365987 
0.0034738549948827545 0.019587115369429146 
0.003522069718759018 0.020677417189291045 
0.0035709536299219956 0.02181712702184547 
0.00362051601623209 0.023010459663873946 
0.003670766294458837 0.024262020398003275 
0.003721714012070061 0.02557678124890041 
0.003773368849045902 0.026960049601800398 
0.0038257406197179777 0.028417429605045876 
0.0038788392746340944 0.029954776943914768 
0.003932674902448836 0.03157814771763058 
0.00398725773184039 0.03329374226999794 
0.0040425981334539784 0.0351078449126821 
0.004098706621872264 0.03702676053622433 
0.004155593857613103 0.03905674912646531 
0.004213270649155023 0.04120395919375521 
0.004271747954990822 0.043474361081355675 
0.004331036885709659 0.04587368105148924 
0.0043911487061080385 0.048407336957559166 
0.00445209483733012 0.051080376205221094 
0.004513886859037709 0.053897416589993426 
0.004576536511610368 0.056862590482141706 
0.004640055698376072 0.05997949271773499 
0.004704456487872825 0.06325113245477942 
0.004769751116141654 0.06667988917102309 
0.004835951989051443 0.07026747292012153 
0.004903071684656024 0.0740148889286048 
0.004971122955583985 0.07792240660907424 
0.005040118731461654 0.08198953308509518 
0.005110072121369689 0.08621499136832553 
0.005180996416333805 0.09059670339477463 
0.0052529050918500315 0.0951317782094007 
0.005325811810445036 0.09981650567989973 
0.005399730424271984 0.1046463562138797 
0.005474674977742421 0.10961598704044788 
0.005550659710194688 0.11471925568916355 
0.005627699058599376 0.11994924134820056 
0.00570580766030232 0.125298274801989 
0.005785000355805672 0.13075797763019997 
0.005865292191587571 0.13631931128980276 
0.0059466984229609565 0.1419726365968451 
0.006029234516972029 0.14770778397334097 
0.006112916155338991 0.15351413462794547 
0.006197759237431532 0.1593807125998299 
0.006283779883291683 0.1652962873182467 
0.006370994436696596 0.17124948602246245 
0.006459419468263841 0.17722891505656796 
0.006549071778599786 0.18322328871105825 
0.006639968401491692 0.18922156393907685 
0.006732126607144096 0.19521307894168655 
0.006825563905460135 0.20118769330565922 
0.006920298049368366 0.20713592710133696 
0.007016347038195835 0.21304909611897616 
0.007113729121087891 0.21891944025067347 
0.007212462800475497 0.2247402419215471 
0.0073125668355906665 0.23050593144667889 
0.00741406024603068 0.2362121762461286 
0.00751696231537178 0.24185595099367035 
0.007621292594833017 0.24743558600795737 
0.007727070906990945 0.25295079151731126 
0.007834317349545884 0.25840265583820826 
0.00794305229914044 0.26379361599702444 
0.008053296415231044 0.26912739988615203 
0.008165070644013209 0.27440893966792795 
0.008278396222401254 0.27964425680915095 
0.008393294682063313 0.28484031982915636 
0.0085097878535123 0.29000487655750834 
0.008627897870253665 0.2951462634037309 
0.00874764717299073 0.30027319482068976 
0.008869058513888384 0.30539453677432116 
0.00899215496089595 0.3105190685947623 
0.009116959902130064 0.31565523805801093 
0.009243497050318378 0.32081091491498964 
0.009371790447304915 0.3259931483308852 
0.00950186446861802 0.3312079338092923 
0.009633743828101636 0.3364599951441886 
0.009767453582610908 0.3417525867633296 
0.009903019136772934 0.3470873214989111 
0.010040466247813611 0.3524640283496478 
0.010179821030451458 0.35788064419174365 
0.010321109961859361 0.36333314266801414 
0.010464359886695213 0.3688155026524688 
0.010609598022202332 0.3743197177732961 
0.010756851963380698 0.37983584750501304 
0.010906149688229961 0.3853521093373532 
0.01105751956306521 0.3908550105225305 
0.011210990347906534 0.3963295169227963 
0.011366591201943336 0.40175925555497566 
0.011524351689074596 0.4071267465851457 
0.011684301783525915 0.41241365978945793 
0.011846471875544582 0.4176010898880871 
0.012010892777173661 0.42266984469627067 
0.012177595728106241 0.4276007397328388 
0.012346612401620913 0.43237489279120767 
0.012517974910599644 0.4369740120140617 
0.01269171581362918 0.44138067121925917 
0.012867868121187082 0.4455785665941531 
0.013046465301913722 0.44955274939692397 
0.013227541288971223 0.45328982996065176 
0.01341113048649072 0.4567781490688365 
0.013597267776109083 0.460007913636641 
0.01378598852359637 0.4629712945646726 
0.013977328585575259 0.4656624856043112 
0.014171324316333752 0.4680777230571871 
0.014368012574732423 0.4702152670984655 
0.014567430731207542 0.4720753464368459 
0.014769616674871398 0.47366006887829903 
0.014974608820711157 0.47497330112268765 
0.015182446116887655 0.47602052177283893 
0.015393168052135486 0.476808652058531 
0.015606814663265748 0.47734586916144844 
0.01582342654277305 0.47764140726432597 
0.01604304484654796 0.47770535153579263 
0.016265711301696566 0.47754843020386756 
0.016491468214468563 0.4771818096725348 
0.01672035847829537 0.4766168973081085 
0.016952425581939795 0.4758651560799991 
0.017187713617758837 0.47493793470183904 
0.01742626729008118 0.47384631630424845 
0.017668131923700862 0.4726009880019942 
0.017913353472489024 0.47121213301910764 
0.01816197852812498 0.4696893463290896 
0.018414054328948593 0.4680415740760802 
0.018669628768935468 0.46627707638815286 
0.018928750406796736 0.46440341259440726 
0.01919146847520512 0.462427447329499 
0.019457832890149063 0.4603553755652656 
0.019727894260416674 0.45819276425831534 
0.020001703897211322 0.4559446080499253 
0.02027931382390068 0.45361539630146175 
0.020560776785901045 0.4512091886923547 
0.020846146260698934 0.4487296966419894 
0.02113547646801168 0.446180367932622 
0.021428822380089058 0.4435644720955463 
0.021726239732158 0.4408851843633029 
0.02202778503301212 0.43814566627163376 
0.022333515575748322 0.4353491413002297 
0.022643489448652385 0.4324989642555483 
0.022957765546235645 0.4295986834072904 
0.023276403580424838 0.4266520946791713 
0.02359946409190729 0.4236632874531749 
0.0239270084616335 0.4206366817657074 
0.024259098922479468 0.41757705684799323 
0.024595798571070825 0.4144895710886478 
0.024937171379771035 0.41137977357369704 
0.02528328220883611 0.40825360739125344 
0.025634196818737905 0.4051174048804401 
0.0259899818826585 0.401977874964767 
0.026350704999158005 0.39884208264914195 
0.026716434705018156 0.395717420688095 
0.02708724048826421 0.3926115733625118 
0.027463192801367504 0.3895324722452948 
0.027844363074631374 0.3864882438039575 
0.02823082372976275 0.38348714869033035 
0.028622648193632153 0.38053751261231655 
0.029019910912224695 0.37764764877553025 
0.029422687364784702 0.37482577202649686 
0.02983105407815657 0.3720799050233923 
0.030245088641324844 0.3694177770013877 
0.03066486972015592 0.3668467159805391 
0.031090477072344438 0.36437353557479385 
0.03152199156256713 0.36200441788836296 
0.03195949517784697 0.3597447943154519 
0.03240307104313052 0.35759922637486613 
0.032852803437081586 0.3555712889950731 
0.03330877780809401 0.3536634589009384 
0.03377108079052672 0.3518770109245979 
0.034239800221164116 0.35021192515559074 
0.03471502515590483 0.34866680784816173 
0.03519684588668233 0.3472388289084392 
0.035685353958620165 0.3459236785871249 
0.03618064218742537 0.34471554570463636 
0.03668280467702333 0.34360711934030713 
0.03719193683743734 0.34258961543454675 
0.03770813540291632 0.34165282919638446 
0.038231498450314254 0.34078521359570996 
0.03876212541772454 0.3399739835699494 
0.039300117123373085 0.33920524491099446 
0.0398455757847736 0.33846414614328546 
0.04039860503814879 0.3377350510811412 
0.04095930995812093 0.337001729184955 
0.04152779707767606 0.3362475603417488 
0.04210417440840493 0.33545575029281194 
0.04268855146102506 0.3346095526329523 
0.04328103926618761 0.33369249312127325 
0.04388175039557296 0.33268859197657846 
0.04449079898327922 0.33158257988113454 
0.04510830074750745 0.33036010357971524 
0.04573437301254796 0.3290079172275311 
0.046369134731071696 0.32751405599838995 
0.047012706506731096 0.32586798889794716 
0.04766521061707447 0.324060748219211 
0.048326771036778675 0.3220850336104835 
0.048997513461204005 0.31993528928183934 
0.049677565330276105 0.3176077534377836 
0.05036705585269935 0.31510047957560633 
0.05106611603050631 0.312413329817649 
0.051774878683947805 0.30954794094068 
0.052493478476728694 0.30650766421876674 
0.05322205194159362 0.30329748060233785 
0.053960737506268064 0.29992389311294326 
0.05470967551975937 0.2963947986401624 
0.05546900827902274 0.2927193415856212 
0.056238880055997566 0.2889077520116768 
0.05701943712501874 0.28497117112230247 
0.05781082779060855 0.28092146703420307 
0.05861320241565432 0.276771043890084 
0.059426713449977096 0.27253264742519295 
0.06025151545929677 0.26821917012365193 
0.06108776515459946 0.2638434590922638 
0.06193562142191221 0.2594181297350535 
0.06279524535249112 0.2549553882292127 
0.0636668002734284 0.2504668656794355 
0.06455045177868424 0.2459634666596238 
0.06544636776054932 0.2414552346357784 
0.06635471844154422 0.23695123649959243 
0.06727567640676127 0.23245946812825988 
0.06820941663665545 0.22798678252346413 
0.06915611654029041 0.2235388416748166 
0.07011595598904595 0.21912009284578587 
0.07108911735079307 0.21473376950145742 
0.07207578552454379 0.21038191659753724 
0.07307614797558154 0.20606543944107353 
0.07409039477107929 0.20178417482908376 
0.07511871861621193 0.1975369826863655 
0.07616131489076991 0.19332185597305965 
0.07721838168628122 0.18913604623065805 
0.07829011984364827 0.18497620179540616 
0.07937673299130744 0.1808385154421188 
0.08047842758391809 0.17671887803848554 
0.08159541294158859 0.17261303469637176 
0.08272790128964677 0.16851673990555607 
0.08387610779896243 0.16442590822660874 
0.08504025062682943 0.16033675729956948 
0.08622055095841515 0.15624594018698623 
0.08741723304878536 0.1521506644039909 
0.08863052426551232 0.14804879538237792 
0.08986065513187406 0.14393894255612724 
0.09110785937065366 0.13982052672734602 
0.09237237394854604 0.13569382785854858 
0.09365443912118128 0.13156001292403138 
0.09495429847877275 0.12742114392515774 
0.09627219899239879 0.12328016661834951 
0.09760839106092693 0.1191408809090412 
0.09896312855858919 0.11500789422057713 
0.10033666888321767 0.11088655944723602 
0.10172927300514986 0.10678289934101728 
0.10314120551681247 0.10270351936078063 
0.10457273468299343 0.09865551113037693 
0.106024132491812 0.09464634871220722 
0.1074956747063959 0.09068377990862157 
0.10898764091727584 0.0867757147614058 
0.11050031459550723 0.08293011333598811 
0.11203398314652936 0.07915487475902475 
0.11358893796477162 0.07545772933292384 
0.11516547448901833 0.07184613538557835 
0.11676389225854135 0.06832718233449314 
0.11838449497001215 0.06490750125720113 
0.12002759053520366 0.06159318406908507 
0.12169349113949282 0.0583897122191466 
0.12338251330117554 0.055301895626673925 
0.12509497793160448 0.05233382239903442 
0.12683121039616166 0.049488819694105964 
0.12859154057607744 0.04676942592075598 
0.13037630293110727 0.044177374307472636 
0.13218583656307847 0.04171358771279521 
0.13402048528031912 0.03937818440159217 
0.13588059766298108 0.037170494368696724 
0.1377665271292694 0.03508908565637134 
0.13967863200259148 0.03313179998535127 
0.1416172755796377 0.03129579690196938 
0.14358282619940715 0.029577605537612857 
0.1455756573131916 0.027973182983287076 
0.1475961475555306 0.026477978203336524 
0.14964468081615115 0.025087000350383217 
0.15172164631290647 0.02379489030019518 
0.15382743866572623 0.022595994202112644 
0.1559624579715943 0.021484437839072855 
0.158127109880566 0.020454200611878574 
0.16032180567284113 0.019499188005224453 
0.16254696233690646 0.018613301457510292 
0.164803002648763 0.017790504641308297 
0.16709035525225224 0.017024885264492556 
0.16940945474049846 0.016310711620836537 
0.17176074173848013 0.015642483250162348 
0.17414466298674816 0.015014975208287307 
0.1765616714263058 0.014423275592215718 
0.1790122262846667 0.01386281611231404 
0.1814967931631071 0.013329395646701157 
0.18401584412512972 0.012819196850116933 
0.18656985778615487 0.012328796016799452 
0.1891593194044562 0.011855166511582164 
0.19178472097335952 0.011395676183265634 
0.19444656131472038 0.010948079257705844 
0.1971453461736994 0.01051050327402075 
0.19988158831485303 0.01008143167553111 
0.20265580761955804 0.009659682697800641 
0.20546853118478792 0.009244385210251387 
0.20832029342326044 0.00883495216658312 


==> figures/darcy_t4s_hist/t4s_hist_tucker_k4.txt <==
err density 
0.002693893878877604 0.00705927219461817 
0.0027297385056201788 0.007473924044793988 
0.0027660600766389906 0.007916979639615612 
0.0028028649380969967 0.008392177257969818 
0.002840159520598441 0.008903454524068164 
0.00287795034031241 0.009454890908363349 
0.002916244000111342 0.01005064506052859 
0.0029550471907247066 0.010694889097787815 
0.0029943666919080123 0.011391742208604401 
0.0030342093736273677 0.012145206083910821 
0.0030745821972598297 0.012959104745223493 
0.003115492216809697 0.013837031294473126 
0.0031569465801409907 0.014782303961777902 
0.003198952530226355 0.015797933576753707 
0.003241517406412555 0.016886604242897618 
0.0032846486457028074 0.01805066856408126 
0.0033283537840562063 0.01929215827225554 
0.003372640457704407 0.020612810554581414 
0.003417516404485833 0.022014109797638994 
0.00346298946519766 0.023497343879313726 
0.003509067584965765 0.025063673569580867 
0.0035557588146329006 0.026714213073829717 
0.003603071312165372 0.028450119289570416 
0.0036510133440783945 0.03027268697018402 
0.0036995932868804414 0.03218344671546131 
0.003748819628536786 0.03418426255159078 
0.003798700969952553 0.03627742583171721 
0.003849246026475472 0.038465742285436054 
0.003900463629418628 0.040752609269057875 
0.003952362727603502 0.04314208060960639 
0.004004952388923512 0.045638916879954194 
0.004058241801928362 0.048248619470529074 
0.004112240277429499 0.050977447410270244 
0.004166957250126904 0.05383241650799242 
0.004222402280257525 0.05682128100473872 
0.00427858505526568 0.05995249851688136 
0.004335515391495653 0.0632351795782983 
0.004393203235906805 0.06667902353001837 
0.004451658667811555 0.07029424283354005 
0.0045108919006364295 0.07409147808151538 
0.004570913283706569 0.07808170603564414 
0.004631733304053994 0.08227614293333371 
0.004693362588249907 0.08668614507746104 
0.004755811904261373 0.09132310837156489 
0.004819092163332739 0.09619836800834689 
0.004883214421892052 0.1013230989920658 
0.004948189883482843 0.10670821761076044 
0.005014029900721652 0.11236428341154105 
0.005080745977281564 0.11830140071254105 
0.005148349769902151 0.12452911824886317 
0.005216853090426138 0.13105632523405894 
0.005286267907863225 0.13789114195477412 
0.005356606350481302 0.14504080302772596 
0.005427880707925517 0.15251153164909503 
0.005500103433365568 0.16030840355970902 
0.005573287145671525 0.16843520002645979 
0.005647444631618603 0.17689424988119498 
0.00572258884812132 0.1856862615317674 
0.005798732924497338 0.19481014682561293 
0.005875890164761415 0.2042628396560981 
0.005954074049949941 0.21403911320287036 
0.0060332982404763475 0.22413140063401127 
0.006113576578517864 0.23452962491525392 
0.006194923090434072 0.2452210440185626 
0.006277351989217605 0.25619011825416615 
0.006360877676977441 0.26741840663081323 
0.0064455147474552985 0.2788844990534861 
0.006531277988575461 0.290563990783291 
0.006618182385028532 0.302429504911359 
0.006706243120889616 0.31445076765085256 
0.0067954755822712855 0.32659474005504147 
0.006885895360011856 0.3388258083628849 
0.006977518252399468 0.3511060336040131 
0.007070360267932382 0.3633954594178552 
0.007164437628115984 0.37565247531675683 
0.007259766770297067 0.3878342309127371 
0.0073563643505357825 0.3998970949936841 
0.007454247246515783 0.4117971518358494 
0.0075534325604931654 0.4234907258282574 
0.007653937622284579 0.4349349244062117 
0.007755779992295104 0.44608818848118553 
0.007858977464586468 0.45691083903835733 
0.007963548069986037 0.46736560836503416 
0.008069510079237171 0.47741814447676467 
0.008176882006191552 0.48703747771567163 
0.00828568261104394 0.49619643919083883 
0.008395930903609962 0.5048720216887345 
0.008507646146647573 0.5130456748710227 
0.008620847859222666 0.5207035279614902 
0.008735555820119444 0.5278365346635465 
0.008851790071296245 0.5344405367037857 
0.008969570921387289 0.5405162441239726 
0.009088918949251006 0.546069132203199 
0.009209855007565654 0.5511092566451679 
0.009332400226472713 0.5556509903762745 
0.009456576017268752 0.5597126869345047 
0.009582404076146488 0.5633162769560159 
0.00970990638798556 0.5664868056567253 
0.009839105230193736 0.5692519204338778 
0.009970023176599313 0.5716413187531691 
0.010102683101395216 0.5736861673184243 
0.010237108183135593 0.5754185041236866 
0.01037332190878567 0.5768706353450329 
0.010511348077825387 0.5780745391287877 
0.01065121080640767 0.5790612881654195 
0.010792934531572089 0.5798605025015797 
0.010936544015514504 0.580499843340099 
0.011082064349913576 0.5810045576206007 
0.01122952096031478 0.5813970819809372 
0.011378939610572862 0.5816967132998054 
0.01153034640735331 0.5819193514494597 
0.011683767804693714 0.5820773181879135 
0.011839230608625935 0.5821792543417688 
0.01199676198185965 0.5822300956277027 
0.012156389448528246 0.5822311256880985 
0.012318140898997935 0.5821801032293304 
0.012482044594740763 0.5820714586010102 
0.012648129173272528 0.5818965537860983 
0.012816423653156314 0.5816439986214874 
0.012986957439072742 0.5813000151620299 
0.013159760326957565 0.5808488414515942 
0.013334862509207622 0.5802731655736255 
0.013512294579956173 0.5795545807097933 
0.013692087540418325 0.5786740520165345 
0.013874272804307575 0.5776123864045781 
0.014058882203324534 0.5763506967386678 
0.01424594799271858 0.5748708525230135 
0.014435502856923507 0.5731559097621525 
0.014627579915268276 0.5711905133496757 
0.014822212727763646 0.568961266007813 
0.015019435300965783 0.5664570584564435 
0.015219282093918027 0.5636693561184115 
0.015421788024171585 0.560592438266581 
0.01562698847388635 0.557223586095061 
0.015834919296013 0.5535632167685013 
0.01604561682055725 0.5496149610922106 
0.01625911786092744 0.5453856830776224 
0.01647545972036672 0.5408854403782267 
0.016694680198470688 0.5361273853621997 
0.016916817597791765 0.5311276074846937 
0.017141910730531538 0.5259049186298284 
0.01736999892532208 0.5204805842031904 
0.017601122034097434 0.5148780039498654 
0.017835320439056723 0.509122347717983 
0.018072635059719733 0.5032401526387827 
0.018313107360076394 0.4972588893973241 
0.018556779355831523 0.4912065063631632 
0.018803693621745842 0.48511096127553505 
0.019053893299074646 0.4789997508730578 
0.01930742210310561 0.4728994492709194 
0.019564324330796756 0.4668352659771539 
0.019824644868516032 0.4608306341767533 
0.02008842919988403 0.45490683928810705 
0.02035572341372088 0.4490826968194074 
0.020626574212099 0.4433742872507458 
0.020901028918502942 0.4377947540860515 
0.021179135486097816 0.4323541694182932 
0.021460942506107795 0.42705946940383893 
0.021746499216305972 0.4219144600273292 
0.022035855509617338 0.4169198915392991 
0.022329061942836105 0.4120735980453561 
0.02262616974545907 0.4073706969911 
0.022927230828636576 0.4028038417836809 
0.023232297794242424 0.39836351956681715 
0.0235414239440646 0.3940383852533894 
0.023854663289118276 0.38981562233304107 
0.02417207055908265 0.38568132070990163 
0.02449370121186341 0.38162086187052474 
0.02481961144328248 0.37761930200500393 
0.02514985819689658 0.37366174426590537 
0.025484499173946514 0.3697336921055233 
0.025823592843438867 0.3658213765350722 
0.026167198452361734 0.36191205115417713 
0.026515376036036476 0.35799424986386497 
0.026868186428607232 0.354058003265875 
0.027225691273669875 0.3500950108373582 
0.02758795303504256 0.34609876703260034 
0.027955035007679443 0.3420646404886409 
0.028327001328729687 0.3379899064916859 
0.028703916988743666 0.33387373379180774 
0.029085847843028124 0.3297171277319804 
0.029472860623152575 0.32552283248096886 
0.029865022948608776 0.32129519592288364 
0.03026240333862524 0.3170400014508298 
0.030665071224139057 0.31276427152573927 
0.031073096959927035 0.30847604837851533 
0.03148655183689811 0.3041841576358904 
0.031905508094549416 0.29989796091903204 
0.032330038933588205 0.29562710358166455 
0.032760218528721415 0.2913812637076718 
0.03319612204161572 0.2871699082694525 
0.03363782563402986 0.2830020619581786 
0.03408540648112172 0.2788860936454402 
0.03453894278493255 0.27482952474195016 
0.03499851378805051 0.27083886291188175 
0.035464199787456026 0.26691946371741815 
0.03593608214855153 0.2630754218493154 
0.03641424331937763 0.2593094926903631 
0.03689876684501859 0.2556230441032845 
0.03738973738219954 0.2520160375725477 
0.03788724071407774 0.24848703719282644 
0.038391363765230745 0.24503324450748587 
0.03890219461684414 0.24165055686860218 
0.03941982252210104 0.23833364681309163 
0.039944337921776686 0.23507605991256603 
0.04047583246004036 0.23187032863192072 
0.04101439900046759 0.22870809988928475 
0.04156013164226539 0.22558027420882976 
0.042113125736713525 0.22247715455783615 
0.04267347790382436 0.2193886031228563 
0.04324128604922443 0.2163042043758544 
0.04381664938126079 0.21321343278846797 
0.04439966842833474 0.21010582346161363 
0.044990445056466384 0.20697114375208092 
0.04558908248709276 0.20379956371415855 
0.046195685315102875 0.20058182286083956 
0.04681035952711276 0.19730939042324427 
0.047433212519983524 0.19397461599176663 
0.048064353119585915 0.1905708672032213 
0.04870389159981466 0.18709265103755718 
0.049351939701855564 0.18353571534164914 
0.05000861065370914 0.1798971274320679 
0.050674019189974065 0.17617532705629646 
0.05134828157189371 0.17237015161044505 
0.052031515607669464 0.1684828323033986 
0.052723840673044524 0.16451596089014767 
0.053425377732161244 0.16047342762553704 
0.05413624935869624 0.1563603321588377 
0.05485657975727674 0.15218287013846393 
0.05558649478518166 0.14794819926235805 
0.05632612197433179 0.1436642893334882 
0.057075590553572156 0.13933976150935826 
0.05783503147125122 0.13498372232824046 
0.05860457741810042 0.130605598225926 
0.059384362850417975 0.12621497611398724 
0.06017452401356139 0.12182145517949879 
0.06097519896575251 0.11743451440873806 
0.06178652760219914 0.11306339947023429 
0.06260865167953784 0.10871703156441365 
0.06344171484060193 0.10440393971565108 
0.06428586263951885 0.10013221681037873 
0.06514124256714171 0.09590949853560912 
0.06600800407681916 0.09174296330636815 
0.06688629861050799 0.08763935034209713 
0.0677762796252334 0.08360499230540436 
0.0686781026199013 0.07964585838419216 
0.06959192516246722 0.07576760339944086 
0.07051790691746683 0.07197561846144254 
0.071456209673913 0.0682750788694704 
0.07240699737356349 0.06467098533412349 
0.07337043613956544 0.061168195168120026 
0.07434669430548045 0.05777144080256261 
0.07533594244469616 0.054485333798851225 
0.0763383534002292 0.0513143533962079 
0.07735410231492443 0.04826281951602631 
0.07838336666205625 0.04533485099427353 
0.07942632627633717 0.04253431059373541 
0.08048316338533848 0.039864739026788214 
0.08155406264132961 0.037329280771423154 
0.08263921115354089 0.03493060487091219 
0.08373879852085536 0.03267082416092263 
0.0848530168649359 0.0305514164646282 
0.08598206086379319 0.028573151240770558 
0.08712612778579985 0.026736024971965762 
0.08828541752415772 0.025039208255985105 
0.08946013263182351 0.023481007130288334 
0.09065047835689898 0.022058840641483234 
0.09185666267849252 0.02076923609007186 
0.09307889634305733 0.019607842761025906 
0.09431739290121341 0.01856946431648125 
0.09557236874505974 0.017648109401396595 
0.09684404314598224 0.01683705941811592 
0.09813263829296548 0.016128951881094655 
0.09943837933141393 0.015515877285784385 
0.10076149440248951 0.014989487030096334 
0.1021022146829729 0.014541109624037395 
0.10346077442565524 0.014161872220619282 
0.10483741100026692 0.013842824402910492 
0.10623236493495129 0.013575061168326212 
0.10764587995829028 0.013349842158413438 
0.10907820304188877 0.013158704383381887 
0.11052958444352597 0.012993565975046502 
0.11200027775088109 0.012846818856370455 
0.11349053992584018 0.012711408624750722 
0.11500063134939319 0.012580900392194692 
0.11653081586712818 0.012449529790272026 
0.11808136083533058 0.012312238812738718 
0.11965253716769647 0.012164696616278529 
0.12124461938266672 0.012003305813665002 
0.12285788565139144 0.0118251951598359 
0.12449261784633261 0.01162819983876869 
0.12614910159051304 0.011410830799822582 
0.127827626307421 0.011172234762093737 
0.12952848527157887 0.010912146603630955 
0.13125197565978428 0.010630835881823413 
0.1329983986030335 0.010329049197711618 
0.13476805923913557 0.010007950028742583 
0.1365612667660263 0.009669057521831417 
0.13837833449579182 0.009314185572905274 
0.14021957990941133 0.008945383332193595 


==> figures/darcy_t4s_hist/t4s_hist_tucker_k5.txt <==
err density 
0.001469416869872551 0.03663407684420019 
0.0014900876138303925 0.03884849033472451 
0.001511049139570129 0.04116083256328217 
0.0015323055376094954 0.043575802948350444 
0.0015538609560088062 0.04609830467360452 
0.0015757196011804303 0.04873338544485656 
0.0015978857387096515 0.05148616912484212 
0.001620363694187062 0.05436177958018324 
0.001643157854052688 0.057365258375469484 
0.0016662726664519666 0.060501478207570146 
0.0016897126421037798 0.06377505417804599 
0.0017134823551806988 0.06719025514350394 
0.0017375864442015967 0.07075091745567483 
0.0017620296129368395 0.07446036340017088 
0.0017868166313261893 0.0783213265632101 
0.0018119523364096334 0.08233588620004044 
0.0018374416332713093 0.08650541245111487 
0.0018632894959966933 0.0908305239589815 
0.0018895009686432684 0.09531105908969482 
0.0019160811662248477 0.09994606156890108 
0.0019430352757097288 0.10473378091816526 
0.0019703685570329047 0.10967168763639118 
0.001998086344122515 0.11475650262996767 
0.0020261940459407168 0.11998423996925263 
0.0020546971475392277 0.12535026165345237 
0.002083601211129687 0.1308493427149059 
0.0021129118771690955 0.1364757446996997 
0.0021426348654605206 0.14222329533458164 
0.0021727759762692708 0.14808547203792552 
0.002203341091454798 0.15405548685978487 
0.002234336175618493 0.16012637044445374 
0.002265767277267649 0.16629105269709904 
0.002297640529995799 0.17254243799948715 
0.002329962153679636 0.17887347305148446 
0.002362738455692792 0.18527720570529355 
0.0023959758321366923 0.19174683349677557 
0.002429680769088702 0.19827574094964492 
0.0024638598438678533 0.2048575251199901 
0.0024985197263183772 0.2114860092461161 
0.002533667180111268 0.21815524475818102 
0.002569309064064192 0.22485950227035062 
0.0026054523334799284 0.2315932525131608 
0.0026421040415036644 0.23835113845539255 
0.0026792713404993787 0.2451279401046917 
0.00271696148344557 0.2519185336585137 
0.0027551818253506496 0.2587178467981282 
0.0027939398246882106 0.26552081197711774 
0.002833243044852514 0.2723223195531617 
0.002873099155634447 0.2791171725510017 
0.002913515934718221 0.2859000447303841 
0.002954501269199151 0.2926654434719716 
0.00299606315712278 0.299407678794422 
0.003038209709045638 0.30612083958552433 
0.0030809491496179738 0.312798777878399 
0.003124289819188758 0.3194351017392086 
0.0031682401754332314 0.3260231770643579 
0.0032128087950033927 0.332556138320798 
0.003258004375201663 0.3390269080101375 
0.0033038357356781197 0.34542822440219667 
0.0033503118201516106 0.35175267687149187 
0.003397441698155043 0.3579927479852031 
0.003445234566805277 0.3641408613362188 
0.003493699752597865 0.37018943399184456 
0.0035428467132270726 0.37613093233845085 
0.0035926850394314997 0.38195793004469664 
0.0036432244568656395 0.38766316684011665 
0.00369447482799779 0.39323960681038617 
0.0037464461540346657 0.3986804949433962 
0.003799148576873058 0.4039794107191758 
0.003852592381078972 0.4091303176189624 
0.003906787995894611 0.41412760753165534 
0.003961745997273555 0.4189661391565826 
0.00401747710994463 0.4236412696370736 
0.004073992209504738 0.4281488788068283 
0.0041313023245411985 0.43248538558756644 
0.004189418638783891 0.4366477562390501 
0.004248352493287695 0.4406335043283189 
0.00430811538864565 0.44444068245106855 
0.0043687189872332 0.44806786590154013 
0.004430175115484051 0.45151412864533375 
0.004492495766198041 0.4547790120993651 
0.004555693100881438 0.45786248736209423 
0.004619779452120203 0.46076491166262856 
0.004684767325986628 0.4634869799070622 
0.0047506694044797985 0.4660296722923684 
0.004817498548000428 0.468394199030727 
0.004885267797860494 0.47058194327901126 
0.004953990378828155 0.4725944033985931 
0.00502367970170849 0.47443313567937634 
0.005094349365960555 0.4760996986493417 
0.005166013162351225 0.47759560005777607 
0.00523868507564637 0.47892224756815954 
0.005312379287339908 0.48008090412719445 
0.0053871101784212574 0.4810726488919852 
0.005462892332181671 0.48189834450044683 
0.005539740537060093 0.48255861136324774 
0.00561766978952905 0.48305380954185523 
0.0056966952970210994 0.4833840286590065 
0.0057768324808964745 0.4835490861677361 
0.005858096979452497 0.4835485341848873 
0.005940504650975262 0.48338167497652407 
0.006024071576834305 0.48304758506690415 
0.006108814064620805 0.4825451478303342 
0.006194748651329878 0.48187309431633535 
0.006281892106587691 0.4810300519527159 
0.006370261435923969 0.480014600667716 
0.0064598738840905105 0.47882533587016374 
0.006550746938426387 0.477460937624644 
0.006642898332270505 0.47592024525577065 
0.006736346048422181 0.4742023365111012 
0.006831108322650344 0.4723066103054897 
0.006927203647252152 0.47023287196094027 
0.007024650774661676 0.4679814197460741 
0.007123468721109288 0.46555313140988586 
0.007223676770332586 0.46294954929780524 
0.007325294477339517 0.4601729625377353 
0.007428341672224389 0.45722648469361843 
0.007532838464037608 0.45411412520908623 
0.0076388052447098655 0.45084085290912 
0.007746262693031463 0.4474126497990504 
0.007855231778687674 0.443836553403308 
0.007965733766350864 0.44012068592655 
0.008077790219830162 0.43627426860214846 
0.008191423006279489 0.43230761972149484 
0.008306654300464815 0.4282321350152778 
0.00842350658909146 0.42406024928628955 
0.0085420026751922 0.4198053784723647 
0.008662165682577163 0.4154818416458504 
0.00878401906034632 0.411104762828646 
0.008907586587465405 0.40668995291346066 
0.009032892377406253 0.40225377242465754 
0.009159960882852428 0.3978129763160957 
0.009288816900470974 0.3933845424774255 
0.009419485575751356 0.38898548609138456 
0.009551992407912487 0.3846326624391226 
0.009686363254878691 0.38034256117386545 
0.009822624338325757 0.37613109546085827 
0.009960802248797949 0.37201338969928294 
0.010100923950896994 0.3680035697865837 
0.010243016788544033 0.36411456004557763 
0.010387108490315645 0.36035789100018617 
0.010533227174854946 0.35674352214934546 
0.01068140135635872 0.35327968374626595 
0.010831659950141822 0.349972741340526 
0.010984032278279859 0.34682708648568744 
0.011138548075331161 0.34384505656095987 
0.01129523749413934 0.3410268861108845 
0.011454131111717458 0.3383706914845681 
0.011615259935214898 0.3358724898707603 
0.011778655407968257 0.3335262530949064 
0.011944349415637349 0.3313239957887538 
0.012112374292427449 0.3292558967831023 
0.012282762827399154 0.32731045183131 
0.012455548270866987 0.3254746550663619 
0.012630764340887985 0.3237342059479597 
0.012808445229841557 0.32207373788671817 
0.012988625611101938 0.32047706425619943 
0.013171340645804538 0.31892743713338945 
0.013356625989707355 0.3174078138539163 
0.013544517800149015 0.31590112633573 
0.013735052743104713 0.31439054811601413 
0.013928268000341271 0.3128597541587169 
0.014124201276672993 0.3112931687183099 
0.01432289080731956 0.30967619687989234 
0.014524375365367338 0.3079954358239275 
0.014728694269335759 0.3062388623707437 
0.014935887390850127 0.30439599392854305 
0.015145995162422257 0.302458020580905 
0.015359058585340675 0.30041790668714113 
0.015575119237671813 0.2982704610130386 
0.015794219282373685 0.2960123750432293 
0.016016401475523724 0.2936422297337605 
0.01624170917466239 0.29116047153069424 
0.016470186347254185 0.2885693589963037 
0.016701877579267575 0.2858728818399598 
0.016936828083875685 0.2830766545401271 
0.01717508371027947 0.28018778706382846 
0.017416690952654787 0.2772147354398623 
0.017661696959225533 0.2741671351237624 
0.017910149541464363 0.27105562020968443 
0.018162097183422748 0.2678916316026098 
0.01841758905119238 0.2646872172699086 
0.018676675002499688 0.26145482765182837 
0.0189394055964352 0.2582071092333452 
0.01920583210331991 0.2549566991725125 
0.01947600651471035 0.25171602374979196 
0.019749981553544453 0.2484971032549968 
0.020027810684430106 0.24531136576834375 
0.02030954812407844 0.242169472123557 
0.020595248851883942 0.23908115416646955 
0.020884968620653335 0.23605506824344014 
0.021178763967485376 0.23309866567012885 
0.02147669222480381 0.2302180817419692 
0.021778811531545383 0.22741804465111465 
0.022085180844505354 0.2247018054686016 
0.022395859949842552 0.22207109013221304 
0.02271090947474627 0.21952607414766717 
0.023030390899267342 0.21706538046093624 
0.0233543665683156 0.21468610069122038 
0.023682899703826067 0.21238383962661092 
0.024016054417096422 0.21015278257819278 
0.024353895721297883 0.2079857848649817 
0.024696489544162162 0.20587448236477782 
0.025043902740846884 0.20380942171941796 
0.02539620310698193 0.2017802084330596 
0.02575345939189941 0.1997756707565968 
0.026115741312049676 0.19778403691871438 
0.026483119564606014 0.19579312295419216 
0.02685566584126087 0.19379052810312833 
0.027233452842216007 0.19176383452144977 
0.027616554290369518 0.1897008078637647 
0.02800504494570245 0.18758959518416188 
0.028399000619867703 0.18541891655761322 
0.028798498190984307 0.18317824686120027 
0.02920361561863969 0.1808579842755226 
0.029614431959103005 0.1784496022747251 
0.030031027380752553 0.17594578216836199 
0.030453483179720128 0.17334052363636554 
0.030881881795755482 0.17062923115318882 
0.031316306828313975 0.1678087747190762 
0.03175684305287046 0.164877523892771 
0.03220357643746278 0.1618353547355144 
0.03265659415946791 0.15868362991349452 
0.03311598462261403 0.15542515284589542 
0.03358183747423211 0.15206409740842747 
0.03405424362274998 0.14860591528755882 
0.034533295255432576 0.1450572236091839 
0.03501908585637178 0.14142567591917926 
0.035511710224729195 0.13771981995649948 
0.03601126449323577 0.13394894591945014 
0.03651784614695147 0.1301229290733492 
0.03703155404228884 0.12625207057784535 
0.037552488426304376 0.12234694032388087 
0.03808075095626107 0.11841822536725007 
0.03861644471946622 0.11447658723584107 
0.039159674253388385 0.11053253098287351 
0.03971054556605709 0.1065962883742576 
0.040269166156749865 0.10267771705298029 
0.04083564503696998 0.09878621693773026 
0.04141009275171936 0.09493066450861831 
0.041992621401070906 0.09111936503204618 
0.04258334466204406 0.0873600222011517 
0.04318237781078826 0.08365972413803188 
0.04378983774507838 0.08002494423703672 
0.04440584300712659 0.07646155493984419 
0.04503051380671527 0.07297485223424316 
0.045663972044655186 0.06956958846714521 
0.046306341336573645 0.06625001096182478 
0.046957747037037464 0.06301990392910116 
0.04761831626401514 0.05988263125759132 
0.048288177923683104 0.05684117795104951 
0.04896746273558111 0.053898188239887276 
0.04965630325812125 0.051055998715359485 
0.05035483391445607 0.04831666520289221 
0.051063191018710374 0.04568198248881578 
0.05178151280258211 0.04315349642511334 
0.05250993944231755 0.040732508342892756 
0.05324861308606577 0.03842007209130678 
0.05399767788161808 0.03621698437040728 
0.05475728000453758 0.03412376933185245 
0.05552756768668442 0.03214065867092742 
0.056308691245142456 0.030267568620136368 
0.05710080311155273 0.028504075374706367 
0.05790405786185947 0.026849390532557537 
0.058718612246474844 0.025302338117197735 
0.0595446252208678 0.023861334675649055 
0.06038225797658327 0.02252437381108001 
0.06123167397269779 0.021289016329289208 
0.06209303896771748 0.020152386958852894 
0.06296652105192496 0.01911117835681826 
0.06385229068018114 0.01816166284591902 
0.06475052070518836 0.01729971205604012 
0.06566138641122173 0.016520824372290625 
0.06658506554833477 0.015820159834013456 
0.0675217383670462 0.015192581891779144 
0.06847158765351494 0.01463270521998272 
0.06943479876520949 0.014134948606751192 
0.07041155966707957 0.01369359180456846 
0.07140206096823634 0.013302835126862778 
0.07240649595914846 0.012956860518737293 
0.0734250606493618 0.012649892813565142 
0.07445795380574942 0.012376259909480814 
0.0755053769912998 0.012130450657880225 
0.07656753460445068 0.011907169345931296 
0.07764463391897602 0.011701385772072437 
0.07873688512443458 0.011508380052292634 
0.07984450136718693 0.011323781450083727 
0.08096769879198966 0.011143600688683922 
0.08210669658417506 0.010964255375040387 
0.08326171701242349 0.010782588335541821 
0.08443298547213787 0.010595878829168317 
0.08562073052942858 0.010401846759991343 
0.08682518396571623 0.010198650154289104 
0.08804658082296304 0.009984876294981244 
0.0892851594495394 0.00975952701543089 
0.09054116154673623 0.009521998744436672 
0.09181483221593202 0.009272057963687389 
0.0931064200064222 0.009009812787977588 
0.09441617696392249 0.008735681407585875 
0.09574435867975427 0.008450358142420608 


==> figures/poisson_components/fig2a_1.txt <==
x_coords obs 
1.0 -4.132363516387829e-05 
0.9833333333333333 0.01167066253287885 
0.9666666666666667 0.022620874206207592 
0.95 0.03130160947690613 
0.9333333333333333 0.03824547089234475 
0.9166666666666666 0.04497057001446163 
0.9 0.05180968992530885 
0.8833333333333333 0.05909833555000216 
0.8666666666666667 0.06657321984820126 
0.85 0.07332307340009252 
0.8333333333333334 0.08027418139915478 
0.8166666666666667 0.08708515166491387 
0.8 0.09263270662935587 
0.7833333333333333 0.0972692593424003 
0.7666666666666667 0.10155936880588483 
0.75 0.10562435132240962 
0.7333333333333333 0.10948844900193354 
0.7166666666666667 0.11307136738120369 
0.7 0.11639974500447568 
0.6833333333333333 0.1194121099197502 
0.6666666666666666 0.12223000532430145 
0.65 0.12525070038463867 
0.6333333333333333 0.12866748622072938 
0.6166666666666667 0.1320428923625026 
0.6 0.13531608287074623 
0.5833333333333334 0.1384744603492593 
0.5666666666666667 0.14140309019883332 
0.55 0.14436202517913158 
0.5333333333333333 0.14683867461186856 
0.5166666666666667 0.1485360768678512 
0.5 0.14991274058764473 
0.48333333333333334 0.15112741179930872 
0.4666666666666667 0.15221814841842007 
0.45 0.15308059357386225 
0.43333333333333335 0.1535348168358673 
0.4166666666666667 0.15366528980041305 
0.4 0.1535364066346073 
0.38333333333333336 0.1531786613924503 
0.36666666666666664 0.15254337560497835 
0.35 0.15147669444757175 
0.3333333333333333 0.14994851677409873 
0.31666666666666665 0.14775830750175772 
0.3 0.14465194375618395 
0.2833333333333333 0.14069595689103104 
0.26666666666666666 0.1360719248972077 
0.25 0.1304236575484564 
0.23333333333333334 0.12318812785599963 
0.21666666666666667 0.11497692622416691 
0.2 0.10579795559406643 
0.18333333333333332 0.09611142155643114 
0.16666666666666666 0.08716807005422941 
0.15 0.07830325090442901 
0.13333333333333333 0.06883839945554217 
0.11666666666666667 0.05910462912784319 
0.1 0.04920105300384173 
0.08333333333333333 0.038865783281030845 
0.06666666666666667 0.028741824136789326 
0.05 0.020166954010680735 
0.03333333333333333 0.01285059627659685 
0.016666666666666666 0.006305870067125907 
0.0 -1.7915987465335783e-06 


==> figures/poisson_fitting_convergence/fig2f_k1_train100.txt <==
mdim err 
259.0 0.34485622956895007 
516.0 0.17600210594232896 
771.0 0.09874985996386379 
1024.0 0.06490729228470483 
1275.0 0.043183455687275434 
1524.0 0.032695250287923125 
1771.0 0.023859476289813553 
2016.0 0.019568675855791758 
2259.0 0.015056377770201362 
2500.0 0.012187538565054966 
2739.0 0.010366296225015467 
2976.0 0.008067400685044008 
3211.0 0.006928483518083974 
3444.0 0.006004033384001724 
3675.0 0.005111187575580289 
3904.0 0.0042854634233926514 
4131.0 0.003928860538813424 
4356.0 0.0033456831167644396 
4579.0 0.003076087311086743 
4800.0 0.0025967432569541744 
5019.0 0.002175756692105388 
5236.0 0.001924774748292693 
5451.0 0.0016179365794788585 
5664.0 0.0014464005294367538 
5875.0 0.0012828725742481523 
6084.0 0.0010529613970939506 
6291.0 0.0009413641952800167 
6496.0 0.0007907156479724466 
6699.0 0.0006957109059592634 
6900.0 0.0005554048358808296 
7099.0 0.0004542262563865334 
7296.0 0.0003529429684913461 
7491.0 0.00026861696327856174 
7684.0 0.00018593288290726228 
7875.0 0.00012451404551121954 
8064.0 7.302773618033623e-05 
8251.0 3.0898016732332995e-12 


==> figures/poisson_fitting_convergence/fig2f_k1_train1600.txt <==
mdim err 
259.0 0.3315751966504742 
516.0 0.1604265671531125 
771.0 0.09055031232281087 
1024.0 0.058927864508490316 
1275.0 0.038221531977564366 
1524.0 0.027656318371342543 
1771.0 0.020564722355701483 
2016.0 0.015954177003007355 
2259.0 0.012565788928391561 
2500.0 0.010017317732874034 
2739.0 0.008209251758890906 
2976.0 0.0068304965380945005 
3211.0 0.005743549873221646 
3444.0 0.0049149647549974074 
3675.0 0.004180725715041825 
3904.0 0.0035757934999018927 
4131.0 0.0030025478761270025 
4356.0 0.0026387562221702673 
4579.0 0.00231248127514264 
4800.0 0.0019959735105484528 
5019.0 0.0017693817045263058 
5236.0 0.001514501780957109 
5451.0 0.0013193328171884012 
5664.0 0.0011619649742690284 
5875.0 0.0010014665305609562 
6084.0 0.000863942556660885 
6291.0 0.0007388488923633637 
6496.0 0.0006228209723890262 
6699.0 0.000513519791765917 
6900.0 0.0004324420775954736 
7099.0 0.0003470279127936683 
7296.0 0.00027197224545323 
7491.0 0.00018521993623451518 
7684.0 0.00013885436044406045 
7875.0 8.69070654519798e-05 
8064.0 5.719566990009166e-05 
8251.0 7.089018078073103e-13 


==> figures/poisson_fitting_convergence/fig2f_k1_train400.txt <==
mdim err 
259.0 0.3190526710793661 
516.0 0.15973911457550752 
771.0 0.08925703518412058 
1024.0 0.055922054157370164 
1275.0 0.03987601549433249 
1524.0 0.028034999651655828 
1771.0 0.02098191852862358 
2016.0 0.016047583522317017 
2259.0 0.0127451911194084 
2500.0 0.010212547989908899 
2739.0 0.00838346331392526 
2976.0 0.006929404955812341 
3211.0 0.005852518209874965 
3444.0 0.005036564201038516 
3675.0 0.004421792416809933 
3904.0 0.003639580716871759 
4131.0 0.0031484376621507076 
4356.0 0.002764288696375496 
4579.0 0.0024162988220915557 
4800.0 0.0020862116055239996 
5019.0 0.0018243007453982135 
5236.0 0.0015852362361308235 
5451.0 0.0013716520456406951 
5664.0 0.00120513920883828 
5875.0 0.001008951141462942 
6084.0 0.0008986498911466974 
6291.0 0.0007493096387606032 
6496.0 0.0006399298772408517 
6699.0 0.0005402419002637134 
6900.0 0.00045682892200950173 
7099.0 0.0003605414478562161 
7296.0 0.0002780725693242398 
7491.0 0.00020116956922621652 
7684.0 0.0001562820632671776 
7875.0 9.22656961374488e-05 
8064.0 5.843733071386249e-05 
8251.0 1.659081476982943e-12 


==> figures/poisson_fitting_convergence/fig2f_k1_train6400.txt <==
mdim err 
259.0 0.31616636777647844 
516.0 0.15955704305009788 
771.0 0.08717932668507627 
1024.0 0.055386707077628106 
1275.0 0.036720680323611254 
1524.0 0.02624881094628655 
1771.0 0.019485426683631426 
2016.0 0.015092362800955038 
2259.0 0.01201719478743142 
2500.0 0.009873660289809022 
2739.0 0.008009457393397626 
2976.0 0.006651310242166116 
3211.0 0.005565676619048143 
3444.0 0.004714637038313014 
3675.0 0.004028796973536864 
3904.0 0.0034406119008516724 
4131.0 0.0029668777492772107 
4356.0 0.002543357789613754 
4579.0 0.0021879048790696865 
4800.0 0.0018996902324083615 
5019.0 0.0016335731147934835 
5236.0 0.0014218574877575905 
5451.0 0.0012397901109473261 
5664.0 0.0010814726350102135 
5875.0 0.000943917675454397 
6084.0 0.0008075329348449266 
6291.0 0.000686307164359334 
6496.0 0.0005778015252456323 
6699.0 0.000481251421378393 
6900.0 0.00040407757399293844 
7099.0 0.00032693881211536674 
7296.0 0.0002528021914295594 
7491.0 0.00018567202350094032 
7684.0 0.0001357711757251164 
7875.0 8.973945673329325e-05 
8064.0 5.544535966467758e-05 
8251.0 9.421774481630775e-13 


==> figures/poisson_fitting_convergence/fig2f_k2_train100.txt <==
mdim err 
481.0 0.9096887962589201 
962.0 0.7357118957121642 
1449.0 0.6935667237414547 
1948.0 0.6172758458946797 
2465.0 0.4758595873335796 
3006.0 0.4027593186185662 
3577.0 0.3569366263968019 
4184.0 0.32276909744227017 
4833.0 0.310947170657122 
5530.0 0.28395300548250446 
6281.0 0.2728739610028749 
7092.0 0.26463534388632354 
7969.0 0.24671009745447853 
8918.0 0.24066513602346007 
9945.0 0.22350050229852564 
11056.0 0.22027551619332003 
12257.0 0.21068286524684696 
13554.0 0.2084108571609839 
14953.0 0.20279957831965648 
16460.0 0.2008078396073812 
18081.0 0.1976009898834649 
19822.0 0.19433282431171842 
21689.0 0.1922089023808289 
23688.0 0.19194465182801426 


==> figures/poisson_fitting_convergence/fig2f_k2_train1600.txt <==
mdim err 
481.0 0.8688085006595315 
962.0 0.602666298767554 
1449.0 0.559782777847741 
1948.0 0.43407715748274245 
2465.0 0.3614814339203342 
3006.0 0.31191300624577933 
3577.0 0.24574801582354497 
4184.0 0.21353104241825221 
4833.0 0.19004813062040976 
5530.0 0.17979327968312683 
6281.0 0.16061608050633985 
6934.0 0.14548349704518515 
7605.0 0.13015718538972354 
8504.0 0.11123894510179826 
9477.0 0.10411166446533687 
10530.0 0.09061967299952181 
11669.0 0.08735089789351921 
12900.0 0.0785596660661957 
14229.0 0.07322230302200262 
15662.0 0.0684280056408477 
17205.0 0.06414270396126938 
18864.0 0.06019866136990457 
20645.0 0.056527673587732856 
22554.0 0.05251356352073979 
24597.0 0.04890634229114704 
26780.0 0.046407576130491006 
29109.0 0.044456078472379035 
31590.0 0.042747987574314805 
34229.0 0.04065028331291554 
37032.0 0.03868023092111031 
40005.0 0.03661792513258748 
43154.0 0.03505474484113678 
46485.0 0.03394081376481959 
50004.0 0.0316090708361181 
53717.0 0.03016747696375553 
57630.0 0.02814159110691557 
61749.0 0.027067670295641187 
66080.0 0.02607524839718956 
70629.0 0.02549323012858221 
73840.0 0.024913369235395888 
77121.0 0.023764826478527713 
80472.0 0.022899970367900407 
83893.0 0.022257301156147356 
87384.0 0.021520341220685187 
90945.0 0.02077761521383745 
94576.0 0.02011821840550996 
98277.0 0.01963251762075776 
102048.0 0.018872950142006843 
105889.0 0.018351088995824168 
109800.0 0.01783648604456389 
113781.0 0.017298459806468575 
117832.0 0.01675662302475484 
121953.0 0.01644326621922642 
126144.0 0.01613056103203776 
130405.0 0.01584840910697544 
134736.0 0.015388188889747396 
139137.0 0.015081535728681863 
143608.0 0.014831586974445258 
148149.0 0.014558803042073548 
152760.0 0.013826450249073348 
157441.0 0.013595922082561916 
162192.0 0.013349289746383233 
167013.0 0.012965508212387632 
171904.0 0.012669891430732251 
176865.0 0.012385133016780122 
181896.0 0.012280134014536065 
186997.0 0.011975332761212178 
192168.0 0.011639112183357942 
197409.0 0.011276963345674967 
202720.0 0.010969857896185837 
208101.0 0.010819345620647744 
213552.0 0.010685766400805695 
219073.0 0.010530066013017786 
224664.0 0.010270753619028664 
230325.0 0.010072213767918095 
236056.0 0.009906696506612807 
241857.0 0.009693440263710214 
247728.0 0.009588953911549005 
253669.0 0.009383278408611494 
259680.0 0.00931886950952494 
265761.0 0.009104918185092554 
271912.0 0.009019414590837653 
278133.0 0.00888229411804604 
284424.0 0.008783239487297262 
290785.0 0.008695355363484761 
297216.0 0.00864535987729655 
303717.0 0.008585869978199682 
310288.0 0.008446024333037915 
316929.0 0.00839228847158918 
323640.0 0.008299223490088627 
330421.0 0.008178327873853433 
337272.0 0.008137915558364956 
344193.0 0.008078814827524398 
351184.0 0.008034058349134348 
358245.0 0.007947943929761898 
365376.0 0.00789653599782771 
372577.0 0.007879794317118504 
379848.0 0.007814127521371905 


==> figures/poisson_fitting_convergence/fig2f_k2_train400.txt <==
mdim err 
481.0 0.9163123512393587 
962.0 0.6672763136434737 
1449.0 0.6179361820546851 
1948.0 0.48706163871981434 
2465.0 0.37659080377803295 
3006.0 0.29470019691188554 
3577.0 0.2562769597635429 
4184.0 0.2147212539904056 
4833.0 0.19544914235952876 
5530.0 0.18271154382267343 
6281.0 0.16337564087067527 
7092.0 0.15232459215617541 
7969.0 0.13268272404017134 
8918.0 0.11838957083228811 
9945.0 0.10779974142234243 
11056.0 0.09704195754678463 
12257.0 0.0910222126446121 
13554.0 0.08796678302538759 
14953.0 0.08153411336116036 
16460.0 0.07809639841848824 
18081.0 0.07279304937141515 
19822.0 0.07060322385802824 
21689.0 0.0647954352457879 
23688.0 0.06193588487342259 
25825.0 0.05970042456351018 
28106.0 0.05841668797608725 
30537.0 0.0561356307516455 
33124.0 0.054309866246555295 
35873.0 0.05253244525293108 
38790.0 0.05173002146542139 
41881.0 0.04972962850666481 
45152.0 0.0490973084502602 
48609.0 0.0474038282532956 
52258.0 0.04656903993596501 
56105.0 0.04602785370088613 
60156.0 0.0449316315792607 
64417.0 0.04451893866052346 
67488.0 0.04421614830749109 
70629.0 0.043434197390864196 
73840.0 0.04293046565407137 
77121.0 0.04246789082412995 
80472.0 0.04183682824878501 
83893.0 0.041784407799208514 
87384.0 0.041697294689004995 
90945.0 0.041546510926264435 
94576.0 0.04151531037958848 


==> figures/poisson_fitting_convergence/fig2f_k2_train6400.txt <==
mdim err 
481.0 0.8840379273151078 
962.0 0.5845802720319588 
1449.0 0.5480463630723417 
1948.0 0.43698565725058064 
2465.0 0.3445214248624533 
3006.0 0.2990062524621296 
3577.0 0.2444326570680763 
4098.0 0.21475185365951044 
4732.0 0.19034953387602818 
5008.0 0.17542681227244808 
5704.0 0.16103106031685382 
6304.0 0.14580252891537923 
7092.0 0.13258569903943895 
7746.0 0.1188952449894101 
8416.0 0.10560394768480699 
9358.0 0.10067888910120186 
10378.0 0.08860949551077313 
11482.0 0.0839518392836499 
12676.0 0.0777435596941517 
13966.0 0.07013425376007097 
14450.0 0.06796370424263622 
15876.0 0.06355183871471436 
17412.0 0.061489201843016573 
19064.0 0.056415493902481975 
20838.0 0.05245699828475703 
22740.0 0.048707341553656906 
24776.0 0.045378544163025 
26952.0 0.04403479635980485 
29274.0 0.04140899972028556 
31748.0 0.03949388223331113 
34380.0 0.03729324273680115 
37176.0 0.035660900470367435 
40142.0 0.03534421705399897 
43284.0 0.03315584842322381 
46608.0 0.030860152509849463 
50120.0 0.029775018401848544 
53826.0 0.028781350415119502 
57732.0 0.027319304963615378 
61844.0 0.026297347174996655 
66168.0 0.02504897218481822 
70710.0 0.023938533237268633 
75476.0 0.022775942471176883 
80472.0 0.02233793204708751 
83893.0 0.02149265312281149 
87384.0 0.020803605742133927 
90945.0 0.019838604052193655 
94576.0 0.018553410645103716 
98277.0 0.018451092652788097 
102048.0 0.017817578277710806 
105889.0 0.017147394716890925 
109800.0 0.016468740778123735 
113781.0 0.016023468849532548 
117832.0 0.015706842880351707 
121953.0 0.015365558946905986 
126144.0 0.014902872957538716 
130405.0 0.014444026971886044 
134736.0 0.01420268111044654 
139137.0 0.013764794085482077 
143608.0 0.013295473538417438 
148149.0 0.01294137009447835 
152760.0 0.012291486731740825 
157441.0 0.011853708005060738 
162192.0 0.011918825140124227 
167013.0 0.011568090506065578 
171904.0 0.011368657331252906 
176865.0 0.01103895114144904 
181896.0 0.010652148247392116 
186997.0 0.010471293747397135 
192168.0 0.010023623839416974 
197409.0 0.00969536828149068 
202720.0 0.009568440197016762 
208101.0 0.009465879664129876 
213552.0 0.009135657784261323 
219073.0 0.009069177222284732 
224664.0 0.008740682392359256 
230325.0 0.008576204956716712 
236056.0 0.008353731412460149 
241857.0 0.008231876436182358 
247728.0 0.007950829257937646 
253669.0 0.007811841450246605 
259680.0 0.007667674873115964 
265761.0 0.007382726766111794 
271912.0 0.007199664628596998 
278133.0 0.007005695813985176 
284424.0 0.0068504519938859575 
290785.0 0.006632603651264918 
297216.0 0.006424157917978434 
303717.0 0.006406214139248444 
310288.0 0.006222631698637166 
316929.0 0.006215743753611634 
323640.0 0.006106427211836858 
330421.0 0.00604092995815468 
337272.0 0.005871265496423988 
344193.0 0.0056897699125047175 
351184.0 0.005619976577844548 
358245.0 0.005446459325725877 
365376.0 0.005202824237188361 
372577.0 0.005158165584115018 
379848.0 0.005092213321365312 
387189.0 0.004968301415804023 
394600.0 0.0048755000700828706 
402081.0 0.004795690334012489 
409632.0 0.004671041860669883 
417253.0 0.004563675068465915 
424944.0 0.004532249537980314 
432705.0 0.0043899395247614425 
440536.0 0.004358102619870852 
448437.0 0.004223586722012752 
456408.0 0.004120499999320548 
464449.0 0.004078862934224924 
472560.0 0.004070116419842878 
480741.0 0.003929321055356606 
488992.0 0.0037721313247009963 
497313.0 0.0037082400650008695 
505704.0 0.003585836006823392 
514165.0 0.0035203769114468134 
522696.0 0.0034775764363586268 
531297.0 0.00345696664278185 
539968.0 0.0033630552979960577 
548709.0 0.003273964050017121 
557520.0 0.0032061779063577932 
566401.0 0.003131084091107292 
575352.0 0.0031541082695757303 
584373.0 0.0030960550217177378 
593464.0 0.0030529295462984013 
602625.0 0.0029332551744318024 


==> figures/poisson_fitting_convergence/fig2f_k3_train100.txt <==
mdim err 
703.0 0.9999567838896412 
1408.0 1.0026027423675388 
2127.0 1.0062540256049786 
2872.0 0.9969766154527887 
3655.0 0.9854041369216986 
4488.0 0.9766092914434217 
5383.0 0.9722033656546429 
6352.0 0.9513835838857222 
7407.0 0.9456276726600958 
8560.0 0.9398784958821783 
9823.0 0.9261632330987034 
11208.0 0.9214901411132643 
12727.0 0.9199194394081585 
14392.0 0.9152866341153997 
16215.0 0.913608048180431 
18208.0 0.9119053692577774 
20383.0 0.9106180656235457 
22752.0 0.9102230454126078 
25327.0 0.9094339278784672 
28120.0 0.9061862264001205 
31143.0 0.9058609057927539 
34408.0 0.9054954916488072 


==> figures/poisson_fitting_convergence/fig2f_k3_train1600.txt <==
mdim err 
703.0 0.9754753206325684 
1408.0 0.7724411309321014 
2127.0 0.672817188151096 
2872.0 0.5700534733858534 
3655.0 0.4715531211099571 
4488.0 0.40909642495067994 
5383.0 0.35672306817314825 
6352.0 0.3211013936248347 
7407.0 0.29410653959076477 
8560.0 0.28370187499856653 
9823.0 0.2530627985129048 
11208.0 0.24104489531200365 
12727.0 0.2189157273609179 
14392.0 0.20817061758623606 
16215.0 0.20072487183048573 
18208.0 0.19275797989466453 
20383.0 0.1769739486427643 
22752.0 0.16830839310444254 
25327.0 0.16642078829086357 
28120.0 0.1504585544477593 
31143.0 0.14087718404379773 
34408.0 0.1380334536241798 
37927.0 0.12940779647366468 
41712.0 0.12445475552203777 
45775.0 0.11845168108017437 
50128.0 0.11598568785844296 
54783.0 0.11480941563101581 
59752.0 0.10956810404046076 
65047.0 0.10671571972171424 
70680.0 0.1048670371647945 
76663.0 0.10178831076551599 
83008.0 0.10136477526411039 
89727.0 0.10041386903243178 
96832.0 0.09705711382720168 
104335.0 0.09583311375180706 
112248.0 0.09443616853711242 
120583.0 0.0933837754917939 
127946.0 0.09298201457209695 
135603.0 0.0908431316549333 
143560.0 0.09057622942911907 
151823.0 0.08968811007718265 
160398.0 0.08925007512564885 
169291.0 0.08765982181414848 
178508.0 0.08749494634092961 
188055.0 0.08707684500634748 
197938.0 0.08687350305029945 
208163.0 0.0863441934627344 
218736.0 0.08598144625964302 
229663.0 0.08583992573891526 
240950.0 0.08541480863200684 
252603.0 0.08535700635967837 
264628.0 0.08519849701851125 
277031.0 0.0850952629190462 
289818.0 0.08524601045047091 
302995.0 0.08528126249102508 
316568.0 0.08549717350692344 
330543.0 0.08556167285895715 
344926.0 0.08558230286505096 
359723.0 0.0856600653120077 
374940.0 0.08572127464835824 
390583.0 0.08598946213668138 
406658.0 0.08602285964550888 
423171.0 0.0860580633182191 
440128.0 0.08612245935701747 
457535.0 0.08618356041386716 
475398.0 0.08635718955709751 
493723.0 0.08653488110041983 
512516.0 0.0866161484037024 
531783.0 0.08677114278691783 
551530.0 0.08678171186459147 


==> figures/poisson_fitting_convergence/fig2f_k3_train400.txt <==
mdim err 
703.0 0.9694170223068846 
1408.0 0.8011709455574162 
2127.0 0.6844016615453861 
2872.0 0.5919040207177091 
3655.0 0.5501482574600122 
4488.0 0.5313854601089841 
5383.0 0.46818140144283477 
6352.0 0.38417939679805435 
7407.0 0.3732810806237541 
8560.0 0.3627078488478899 
9823.0 0.32875624323059566 
11208.0 0.32014109390618506 
12727.0 0.3097362983280182 
14392.0 0.2706646648790534 
16215.0 0.2642425508232031 
18208.0 0.24534812363203035 
20383.0 0.2419309484524853 
22752.0 0.2314163559382152 
25327.0 0.22797364367255485 
28120.0 0.22547588441471791 
31143.0 0.22324403655350117 
34408.0 0.21802669912987432 
37927.0 0.2103755133254755 
41712.0 0.20676406318148302 
45775.0 0.20246379921357527 
50128.0 0.20143322850964876 
54783.0 0.19881355048032973 
59752.0 0.19768302879875607 
65047.0 0.19579290687060152 
70680.0 0.19490650352649264 
76663.0 0.19354363363745292 
83008.0 0.19301766808019577 
89727.0 0.19206122558351862 
96832.0 0.19185940377432872 
104335.0 0.19082604987274138 
112248.0 0.19048778205869327 
120583.0 0.19037828585237257 
127946.0 0.18999317375491995 
135603.0 0.1897255346035118 


==> figures/poisson_fitting_convergence/fig2f_k3_train6400.txt <==
mdim err 
703.0 0.9569055014916067 
1408.0 0.751576354311586 
2127.0 0.6322583173435531 
2872.0 0.5074113933905798 
3655.0 0.42166676566695466 
4488.0 0.39901662522839826 
4547.0 0.40961185010648643 
5466.0 0.3300951024791075 
6463.0 0.29668073451728827 
6741.0 0.28605958613068366 
7028.0 0.2771621310432628 
8148.0 0.24450606807333428 
9374.0 0.22413596873414213 
10718.0 0.21123903359371574 
12192.0 0.18986025457644853 
13808.0 0.17877978175931752 
15578.0 0.16950167087936555 
17514.0 0.15744941348758235 
19628.0 0.14641355919621377 
21932.0 0.1388665907811905 
24438.0 0.13412685290804405 
27158.0 0.12401393024989903 
30104.0 0.11759205010379463 
33288.0 0.11275981766396023 
36722.0 0.10800869376563578 
40418.0 0.1035922167962694 
44388.0 0.10048253692867581 
48644.0 0.09515255266256333 
53198.0 0.09117717142353297 
58062.0 0.08822573336307242 
63248.0 0.08460642835445359 
68768.0 0.08198139715071047 
74634.0 0.08040004588913471 
80858.0 0.07502113108044561 
87452.0 0.0736386000770398 
94428.0 0.0716844596317216 
101798.0 0.06979737652246187 
109574.0 0.06766953606601052 
117768.0 0.06677854928161142 
126392.0 0.06460877776558943 
134014.0 0.062298874137842686 
141936.0 0.061806854111008065 
150164.0 0.05905155226410702 
158704.0 0.058124952459522865 
167562.0 0.05621447046163475 
176744.0 0.0545635668531868 
186256.0 0.05309820988909488 
196104.0 0.05158481155833813 
206294.0 0.05099329407054288 
216832.0 0.05016310732776754 
227724.0 0.04939676031751322 
238976.0 0.0486618283256799 
250594.0 0.0481344622120344 
262584.0 0.046573343236196614 
274952.0 0.045952339867213934 
287704.0 0.044946508810989785 
300846.0 0.0448753322097807 
314384.0 0.043894029340457316 
328324.0 0.0431181591160125 
342672.0 0.04307255722560817 
357434.0 0.04237542890996297 
372616.0 0.041770089946211904 
388224.0 0.041100805142456676 
404264.0 0.04046315871858973 
420742.0 0.039869737828312504 
437664.0 0.03922838157478061 
455036.0 0.03853754077675383 
472864.0 0.038408043834643024 
491154.0 0.03763527533291591 
509912.0 0.03686315310044966 
529144.0 0.03672196763324991 
548856.0 0.03651935692651486 
569054.0 0.03535085538257338 
589744.0 0.03482919432113677 
610932.0 0.0342756689020845 
632624.0 0.0342525257484846 
654826.0 0.03374666132800934 
677544.0 0.033449390739586866 
700784.0 0.0332122537977459 
724552.0 0.033010196107939475 
748854.0 0.0329029195167914 
773696.0 0.03276474560158258 
799084.0 0.0322287951630249 
825024.0 0.03190182541551602 
851522.0 0.031861401520325516 
878584.0 0.03160709833685219 
906216.0 0.03149454526635443 
934424.0 0.03143749517510243 
963214.0 0.031155626692440274 
992592.0 0.031100693495678452 
1022564.0 0.030982682459129943 
1053136.0 0.030876125972424198 
1084314.0 0.03073164055784531 
1116104.0 0.03059066127150864 
1148512.0 0.030565560695636932 
1181544.0 0.030549725801810514 
1215206.0 0.03052827447385717 
1249504.0 0.030443414864492764 
1284444.0 0.030410136968860805 
1320032.0 0.03033822834460145 
1356274.0 0.03037132177198071 
1393176.0 0.030386766417826377 
1430744.0 0.030446968019463616 
1468984.0 0.03036350678560955 
1507902.0 0.030424446935177887 
1547504.0 0.030401276258833813 
1587796.0 0.030365670932256367 
1628784.0 0.030473875969746923 
1670474.0 0.030412732019596322 
1712872.0 0.030430016847609227 
1755984.0 0.030452707009349385 
1799816.0 0.03049283286772679 
1844374.0 0.030527265287619662 
1889664.0 0.030562866093582525 
1935692.0 0.030688798512518198 
1982464.0 0.030917583531667313 
2029986.0 0.031017385713581064 
2078264.0 0.03102100319197344 
2127304.0 0.031064072828116657 
2177112.0 0.03133687153160207 
2227694.0 0.03151327636559698 


==> figures/poisson_fitting_convergence/fig2f_k4_train100.txt <==
mdim err 
925.0 1.030992957395449 
1854.0 1.0407215524158027 
2805.0 1.0405316769271928 
3796.0 1.0335627692982505 
4845.0 1.0262259755100405 
5970.0 1.022336714933028 
7189.0 1.0141366595975256 
8520.0 1.0098665726682718 
9981.0 1.0084329382183552 
11590.0 1.0077730602192818 
13365.0 1.0066384021074433 
15324.0 1.00629971586342 
17485.0 1.005890796542062 
19866.0 1.005453019087611 
22485.0 1.0049900102772724 
25360.0 1.0045820308912694 
28509.0 1.0042178704268097 
31950.0 1.0038884842185087 
35701.0 1.0029503147658203 
39780.0 1.0022960454113943 
44205.0 1.0020123734403812 


==> figures/poisson_fitting_convergence/fig2f_k4_train1600.txt <==
mdim err 
925.0 0.9344764247311782 
1854.0 0.8887588994771531 
2805.0 0.894288164559185 
3796.0 0.8674864146500211 
4845.0 0.6180769298587927 
5970.0 0.5858921744376512 
7189.0 0.5654338489665215 
8520.0 0.4583679583503918 
9981.0 0.4344019557800503 
11590.0 0.40806570867487574 
13365.0 0.364294840841407 
15324.0 0.35402613765951807 
17485.0 0.32463231173750196 
19866.0 0.3143647867127244 
22485.0 0.30707414178586384 
25360.0 0.288087838951178 
28509.0 0.2815477008290798 
31950.0 0.2771189405557816 
35701.0 0.26235564771282266 
39780.0 0.2571488843769417 
44205.0 0.2526816924468777 
48994.0 0.24748209716520417 
54165.0 0.22385086697026027 
59736.0 0.22252461921358233 
65725.0 0.21835636413747633 
72150.0 0.21651679691781522 
79029.0 0.21114787444704547 
86380.0 0.20610561193291285 
94221.0 0.2035373992710821 
102570.0 0.20000578678837475 
111445.0 0.1977916479655569 
120864.0 0.1966186553966247 
130845.0 0.19139141585654504 
141406.0 0.18654970701598766 
152565.0 0.1858485780660643 
164340.0 0.1855151975759578 
176749.0 0.18471630597716748 
188404.0 0.18238464943435853 
200577.0 0.1804970616423729 
213280.0 0.18015585893963126 
226525.0 0.179547655971425 
240324.0 0.1776838472945371 
254689.0 0.1774052384984436 
269632.0 0.176763638738683 
285165.0 0.17631272658524566 
301300.0 0.1749178057288568 
318049.0 0.17446642557127695 
335424.0 0.1740517156043627 
353437.0 0.1739656556209485 
372100.0 0.17377525756518314 
391425.0 0.17351756115191957 
411424.0 0.17326365154571347 
432109.0 0.1727789115344912 
453492.0 0.1727037558150174 
475585.0 0.1725582236398164 
498400.0 0.1725350643646427 
521949.0 0.17240781366917915 
546244.0 0.17234385740970348 
571297.0 0.1721487976073779 
597120.0 0.17204178311111068 
623725.0 0.17198815033246306 
651124.0 0.17177190339653609 
679329.0 0.1717731057464332 
708352.0 0.17166641038772887 
738205.0 0.17166594237933636 


==> figures/poisson_fitting_convergence/fig2f_k4_train400.txt <==
mdim err 
925.0 0.9907136965235528 
1854.0 0.9620301234381005 
2805.0 0.8903612670967789 
3796.0 0.8148062609847018 
4845.0 0.7953216524858708 
5970.0 0.7426498179484395 
7189.0 0.7230415219433094 
8520.0 0.640827125210502 
9981.0 0.6227525330239465 
11590.0 0.5858900962504224 
13365.0 0.5754982070806791 
15324.0 0.561635551969184 
17485.0 0.5378893989353604 
19866.0 0.5309553815030776 
22485.0 0.5242901037274514 
25360.0 0.5016953388341792 
28509.0 0.4967960161370234 
31950.0 0.49361026109583217 
35701.0 0.4882853412044415 
39780.0 0.4852095673225545 
44205.0 0.481359884562477 
48994.0 0.47951360259078535 
54165.0 0.4749699478628782 
59736.0 0.47374457266381814 
65725.0 0.46821905356298393 
72150.0 0.46664063219574536 
79029.0 0.4628229372728352 
86380.0 0.46179580318343283 
94221.0 0.46128493283527944 
102570.0 0.4580061706116614 
111445.0 0.4571637814547992 
120864.0 0.4566641862639684 
130845.0 0.45612254341287845 
141406.0 0.4539352843959141 
152565.0 0.4528877508237603 
164340.0 0.45265480110882345 
176749.0 0.45229056286453506 


==> figures/poisson_fitting_convergence/fig2f_k4_train6400.txt <==
mdim err 
925.0 0.9281646228075019 
1854.0 0.7965122117371345 
2805.0 0.6671095603300686 
3796.0 0.5625830409986513 
4845.0 0.4821507905965045 
5970.0 0.4414020284083633 
7189.0 0.40347689749026083 
7272.0 0.39910547251590006 
8631.0 0.35235970064860395 
10124.0 0.32724030391894726 
11769.0 0.3031773234656887 
13584.0 0.2756429794534003 
15587.0 0.2546722547144266 
17796.0 0.24020780087283833 
20229.0 0.22665970132338814 
22904.0 0.21278347872184158 
25839.0 0.2028724675161633 
29052.0 0.19121808442501628 
32561.0 0.1792472818057088 
36384.0 0.17594618536996276 
40539.0 0.16256768054731205 
45044.0 0.153020538527915 
49917.0 0.14383568730027704 
55176.0 0.13939380583003855 
60839.0 0.13422546842471944 
66924.0 0.12909863227654564 
73449.0 0.12243302106008959 
80432.0 0.11725242866287718 
87891.0 0.11612958657662172 
95844.0 0.11608698094401142 
104309.0 0.10922146587962198 
113304.0 0.10898055549798812 
122847.0 0.10500134183500812 
132956.0 0.10415810913444061 
143649.0 0.10060970235318215 
154944.0 0.09870513967324857 
166859.0 0.09510205883583146 
179412.0 0.09442698361649023 
191177.0 0.09086701374752128 
203462.0 0.08893276030981423 
216279.0 0.08810963216358714 
229640.0 0.08796322390797173 
243557.0 0.08648179903113763 
258042.0 0.08596476877978346 
273107.0 0.08523927964859662 
288764.0 0.08433645282817409 
305025.0 0.08250446370940424 
321902.0 0.08191227982633592 
339407.0 0.08020403503030535 
357552.0 0.07879662475867517 
376349.0 0.07716436746063758 
395810.0 0.07579506025092927 
415947.0 0.07522182032932576 
436772.0 0.07519846384968018 
458297.0 0.07396403206424952 
480534.0 0.07303884632282549 
503495.0 0.07287498941605361 
527192.0 0.07254747724333634 
551637.0 0.07157703597709252 
576842.0 0.07145231473540342 
602819.0 0.07131875491988103 
629580.0 0.07103872868769034 
657137.0 0.0698023575838435 
685502.0 0.06847985000903868 
714687.0 0.0683579863638042 
744704.0 0.06766269738978159 
775565.0 0.06748792552381236 
807282.0 0.06701377524498033 
839867.0 0.06661110314815945 
873332.0 0.0662674442606458 
907689.0 0.06592390929708927 
942950.0 0.06584139850498325 
979127.0 0.06576541827933184 
1016232.0 0.06539942117422433 
1054277.0 0.06539681966619865 
1093274.0 0.06482078164437287 
1133235.0 0.06457048030288212 
1174172.0 0.06450137290090659 
1216097.0 0.06444300339532445 
1259022.0 0.06443782664904987 
1302959.0 0.06435146413899023 
1347920.0 0.06401149000284355 
1393917.0 0.0638174735634836 
1440962.0 0.06391238970435142 
1489067.0 0.06374046939952988 
1538244.0 0.06380729867211324 
1588505.0 0.06377608927494828 
1639862.0 0.06375789527881448 
1692327.0 0.06376051902366027 
1745912.0 0.0637026187636312 
1800629.0 0.06366270849734196 
1856490.0 0.06366809076443766 
1913507.0 0.06359862517035751 
1971692.0 0.06357261704348274 
2031057.0 0.06350996510513235 
2091614.0 0.06350883138021564 
2153375.0 0.06342013622140963 
2216352.0 0.06334736815527474 
2280557.0 0.06339403507803001 
2346002.0 0.06341830457516685 
2412699.0 0.06334647654568222 
2480660.0 0.06333536044681752 
2549897.0 0.06332443223541313 
2620422.0 0.06329760288181308 
2692247.0 0.06327710731766982 
2765384.0 0.06327462390247994 
2839845.0 0.06328700541224454 
2915642.0 0.0632644905451764 


==> figures/poisson_fitting_convergence/fig2f_k5_train100.txt <==
mdim err 
1147.0 0.9993498209626007 
2300.0 1.0077342261769102 
3483.0 1.006994643885412 
4720.0 1.0064423910139706 
6035.0 1.0061066388646345 
7452.0 1.004837253488478 
8995.0 1.0044652081856382 
10688.0 1.0037202353008836 
12555.0 1.0033086748200204 
14620.0 1.002794919708214 
16907.0 1.002409579421674 
19440.0 1.0015578572775263 
22243.0 1.0011978870407638 
25340.0 1.0008492548825563 
28755.0 1.0007372543758253 
32512.0 1.0005755687033155 
36635.0 1.0005188943502483 
41148.0 1.0004292735788658 
46075.0 1.0001490172408618 
51440.0 1.0001368331605032 
57267.0 1.0000688939416118 


==> figures/poisson_fitting_convergence/fig2f_k5_train1600.txt <==
mdim err 
1147.0 0.9982701898010646 
2300.0 0.989938542503946 
3483.0 0.9584683806074861 
4720.0 0.8579308958437495 
6035.0 0.8281105428019034 
7452.0 0.7526780471706559 
8995.0 0.7233881730402058 
10688.0 0.6957237013245999 
12555.0 0.6577645252473343 
14620.0 0.6102650280242028 
16907.0 0.5926446850129368 
19440.0 0.5752591138953187 
22243.0 0.5614725785145254 
25340.0 0.5460392284414143 
28755.0 0.5428646688867695 
32512.0 0.5262788059431256 
36635.0 0.5189020824241708 
41148.0 0.5103362333808507 
46075.0 0.49303335435202855 
51440.0 0.48748089425253194 
57267.0 0.47075169399385675 
63580.0 0.45038026515999635 
70403.0 0.4386659756222931 
77760.0 0.43292053594256874 
85675.0 0.43022532044880923 
94172.0 0.42832401418915744 
103275.0 0.4268878210540191 
113008.0 0.4194239239037242 
123395.0 0.4139742085819902 
134460.0 0.41249639789002024 
146227.0 0.4103524526291282 
158720.0 0.4083901461329628 
171963.0 0.4068954838852086 
185980.0 0.40431827170561796 
200795.0 0.4017588763354024 
216432.0 0.40072463579301953 
232915.0 0.39756524431181756 
248862.0 0.39524772532948244 
265551.0 0.3946358297296484 
283000.0 0.393508329540319 
301227.0 0.3933408781256801 
320250.0 0.3928068178009256 
340087.0 0.3919932042210634 
360756.0 0.3911673160822957 
382275.0 0.3886851692877383 
404662.0 0.38811577748588394 
427935.0 0.3868351844860305 
452112.0 0.38632646085887007 
477211.0 0.38538928417112794 
503250.0 0.38513114575437674 
530247.0 0.38443711446410184 
558220.0 0.38436368840238483 
587187.0 0.383131258395285 
617166.0 0.3829158810226339 
648175.0 0.382754122441713 
680232.0 0.38257733438733105 
713355.0 0.3821385147527845 
747562.0 0.38195030035285665 
782871.0 0.38105631485607294 
819300.0 0.38083646838502205 
856867.0 0.37939667641975744 
895590.0 0.37907203672154305 


==> figures/poisson_fitting_convergence/fig2f_k5_train400.txt <==
mdim err 
1147.0 0.9991449671230296 
2300.0 0.9965687064143653 
3483.0 0.9938432075141018 
4720.0 0.9895996539306341 
6035.0 0.9863232578079304 
7452.0 0.9688089530457157 
8995.0 0.9450248027948754 
10688.0 0.9305430617322301 
12555.0 0.9242577699201364 
14620.0 0.9158663554562889 
16907.0 0.9046109101586784 
19440.0 0.9020696015263595 
22243.0 0.8923805571939918 
25340.0 0.8838755364993692 
28755.0 0.8809815643024419 
32512.0 0.8782948243300618 
36635.0 0.876037738645638 
41148.0 0.8710424432194204 
46075.0 0.8689698501589102 
51440.0 0.8666675146704558 
57267.0 0.8650361667152312 
63580.0 0.8636786028879563 
70403.0 0.8629451598787168 
77760.0 0.8627095435178394 
85675.0 0.8610650476432335 
94172.0 0.8598630676837664 
103275.0 0.8592925164948593 
113008.0 0.8590906392011427 
123395.0 0.8581317827547523 
134460.0 0.8572491112985443 
146227.0 0.8560269747780114 
158720.0 0.8554854897206878 
171963.0 0.8550464249172901 
185980.0 0.8547334424972362 
200795.0 0.8544117382852411 
216432.0 0.854312071460776 


==> figures/poisson_fitting_convergence/fig2f_k5_train6400.txt <==
mdim err 
1147.0 0.8776642542378481 
2300.0 0.6185042802267179 
3483.0 0.5482721081201205 
4720.0 0.5393418786306248 
6035.0 0.493633383826855 
7452.0 0.4726108781544752 
8995.0 0.44413637012068363 
10688.0 0.40988073542995124 
12555.0 0.3372253173037712 
14620.0 0.29772573513435646 
16907.0 0.27316395626370743 
19440.0 0.2643449826619477 
22243.0 0.2439864239002211 
25340.0 0.23769780931187146 
28755.0 0.20648604520325808 
32512.0 0.19383994923205247 
36635.0 0.185134784236706 
41148.0 0.17367915526983888 
46075.0 0.16220873047012627 
51440.0 0.15333157343404888 
57267.0 0.1477704185668833 
63580.0 0.1456550072784383 
70403.0 0.14334722304067674 
77760.0 0.14113314422113837 
85675.0 0.1309709716612827 
94172.0 0.12874618919380776 
103275.0 0.12018897819839836 
113008.0 0.11733010677611841 
123395.0 0.11251948805115326 
134460.0 0.11021285288831587 
146227.0 0.10894935713982873 
158720.0 0.10746809248903318 
171963.0 0.10768298755651894 
185980.0 0.09996741710460792 
200795.0 0.09951317082955102 
216432.0 0.09790183499907808 
232915.0 0.09697665361147972 
248862.0 0.0952403094328596 
265551.0 0.09479244090784535 
283000.0 0.09346790514877946 
301227.0 0.09301412658230415 
320250.0 0.0922589904211483 
340087.0 0.09183194010016081 
360756.0 0.09154752662587246 
382275.0 0.09113883594403445 
404662.0 0.09088194193756441 
427935.0 0.0902432420030522 
452112.0 0.08878366771204846 
477211.0 0.08772841500201654 
503250.0 0.08702769024012844 
530247.0 0.08533581407552447 
558220.0 0.08495217772930519 
587187.0 0.08450651703758631 
617166.0 0.08384497515763774 
648175.0 0.08233222217176095 
680232.0 0.08200798260454166 
713355.0 0.08165705752317848 
747562.0 0.08115817344467106 
782871.0 0.08021579338273442 
819300.0 0.07989616000899956 
856867.0 0.07913795132468017 
895590.0 0.07886399567487143 
935487.0 0.07865334608060578 
976576.0 0.0785889250490328 
1018875.0 0.07823168360590421 
1062402.0 0.07832930354153896 
1107175.0 0.07809710429832932 
1153212.0 0.07795739544348541 
1200531.0 0.07771056926758414 
1249150.0 0.07715603703797251 
1299087.0 0.07704510103740736 
1350360.0 0.07693424323417944 
1402987.0 0.07648977115475168 
1456986.0 0.07648594498571798 
1512375.0 0.07632459792041525 
1569172.0 0.07627227823540568 
1627395.0 0.07571630345110486 
1687062.0 0.07562048508635116 
1748191.0 0.07560907448977419 
1810800.0 0.07526666749429704 
1874907.0 0.07529141202462519 
1940530.0 0.07525511895566077 
2007687.0 0.0750345395814762 
2076396.0 0.0750313279434897 
2146675.0 0.07477417301431429 
2218542.0 0.07468465239112768 
2292015.0 0.07457833718374549 
2367112.0 0.07432817901299496 
2443851.0 0.07422718337722276 
2522250.0 0.07391808429496709 
2602327.0 0.0739133869671402 
2684100.0 0.07371379712570521 
2767587.0 0.07361753205273279 
2852806.0 0.0735945177918859 
2939775.0 0.07354636859601785 
3028512.0 0.07336470958098719 
3119035.0 0.07317812856402027 
3211362.0 0.07313369497004416 
3305511.0 0.0731156081888307 
3401500.0 0.07311235049247444 
3499347.0 0.07298678577939108 
3599070.0 0.07293498550634335 


==> figures/poisson_t4s_hist/fig2g_t4s_k0_train100.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_t4s_hist/fig2g_t4s_k0_train1600.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_t4s_hist/fig2g_t4s_k0_train400.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_t4s_hist/fig2g_t4s_k0_train6400.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_t4s_hist/fig2g_t4s_k1_train100.txt <==
err density 
0.0193499079137025 0.01829300057633698 
0.019677221753967106 0.019987069923719666 
0.020010072279496915 0.021797747797207265 
0.020348553146226855 0.023728630821208973 
0.020692759594331114 0.025782904642608406 
0.021042788475021373 0.027963290764068605 
0.02139873827779835 0.030271999293910577 
0.02176070915816433 0.0327106892299789 
0.022128802965804426 0.03528043771740912 
0.022503123273244607 0.03798171947304162 
0.02288377540499443 0.040814397261132514 
0.023270866467182762 0.043777723948396526 
0.023664505377694822 0.046870356276828694 
0.024064802896818966 0.050090380088035576 
0.02447187165841193 0.05343534633210573 
0.024885826201591188 0.056902316816710416 
0.025306783002963473 0.06048791831645354 
0.025734860509398393 0.06418840338461708 
0.026170179171356483 0.06799971600222676 
0.02661286147678098 0.07191756007150453 
0.027063031985562928 0.07593746871616412 
0.02752081736458924 0.08005487238846133 
0.027986346423383664 0.08426516389613638 
0.02845975015035058 0.08856375864049124 
0.02894116174963194 0.09294614858505917 
0.029430716678587616 0.09740794873518177 
0.02992855268590973 0.10194493518351881 
0.030434809850381803 0.10655307404653273 
0.030949630620293444 0.11122854086563626 
0.03147315985352177 0.11596773026071429 
0.032005544858290866 0.1207672557946382 
0.03254693543462069 0.12562394013242967 
0.033097483916477086 0.1305347956614518 
0.03365734521463483 0.13549699578924543 
0.03422667686026569 0.14050783716884926 
0.034805639049263815 0.14556469313762502 
0.03539439468732093 0.15066495871732458 
0.03599310943576397 0.1558059876334742 
0.03660195175816808 0.16098502199204995 
0.037221092967758135 0.1661991155170411 
0.03785070727561206 0.17144505161274415 
0.03849097183967952 0.17671925796880356 
0.0391420668146298 0.18201771996231983 
0.03980417540254292 0.1873358957059708 
0.040477483904458135 0.19266863620840605 
0.0411621817727945 0.1980101147068426 
0.04185846166465809 0.2033537697471526 
0.042566519496050975 0.20869226696396753 
0.043286554496997136 0.21401748469176507 
0.044018769267600885 0.21932052846066247 
0.04476336983505358 0.22459177904980318 
0.04552056571160454 0.22982097805277107 
0.04629056995351268 0.2349973538378566 
0.04707359922099526 0.2401097893677374 
0.04786987383919073 0.24514703160921417 
0.04867961786015283 0.2500979402703949 
0.049503059125893284 0.2549517714308039 
0.05034042933249091 0.25969848938167567 
0.051191964095285244 0.26432909778857894 
0.05205790301517285 0.26883597925685754 
0.05293848974602507 0.273213230655983 
0.053833972063246326 0.27745698027079063 
0.054744601933491906 0.28156567211126665 
0.05567063558556524 0.285540302621756 
0.05661233358251432 0.28938459564954794 
0.057569960894947786 0.2931051028906249 
0.05854378697559104 0.2967112191160971 
0.05953408583510366 0.3002151042440836 
0.06054113611917926 0.3036315076650046 
0.061565221186949445 0.306977494022182 
0.06260662919071419 0.3102720737308216 
0.0636656531570207 0.3135357456992132 
0.06474259106911394 0.31678996379416113 
0.06583774595078169 0.3200565423625518 
0.06695142595161808 0.32335701938463174 
0.06808394443372917 0.32671199841364584 
0.06923562005990543 0.3301404922021125 
0.07040677688328552 0.33365929171729775 
0.07159774443853689 0.3372823840430655 
0.07280885783457876 0.341020441437816 
0.0740404578488734 0.3448804016057946 
0.0752928910233126 0.34886515612855484 
0.076566509761726 0.3529733601273785 
0.07786167242903881 0.35719937175714594 
0.07917874345210692 0.36153332526810034 
0.08051809342225758 0.36596133633355776 
0.08188009919956471 0.37046583335512917 
0.08326514401888802 0.3750260037439546 
0.08467361759770584 0.3796183399416884 
0.08610591624577207 0.3842172663668769 
0.08756244297662791 0.388795825693846 
0.08904360762099994 0.39332640099367006 
0.09054982694211648 0.3977814493460335 
0.09208152475297438 0.4021342225761282 
0.09363913203558959 0.4063594517462261 
0.09522308706226491 0.4104339738601681 
0.09683383551890898 0.414337281808517 
0.09847183063044132 0.4180519817528273 
0.10013753328831865 0.42156414576103834 
0.1018314121802184 0.4248635513946098 
0.10355394392191587 0.42794380394355097 
0.10530561319139214 0.430802340948086 
0.10708691286521053 0.4334403223908917 
0.10889834415719991 0.43586241336847287 
0.11074041675948394 0.4380764690564484 
0.11261364898589583 0.4400931343006806 
0.11451856791781913 0.4419253721513435 
0.11645570955249539 0.4435879370932976 
0.11842561895384063 0.44509680961971 
0.12042885040581285 0.44646860917230435 
0.12246596756837387 0.4477200023708942 
0.1245375436360894 0.448867122926681 
0.12664416149941182 0.4499250187329861 
0.12878641390869125 0.45090714040926605 
0.13096490364096075 0.4518248840928098 
0.1331802436695431 0.4526871995762254 
0.13543305733652627 0.45350027302085993 
0.13772397852815654 0.454267291474137 
0.14005365185319857 0.4549882943153467 
0.14242273282431217 0.45566011457954686 
0.14483188804249772 0.4562764108920157 
0.14728179538466102 0.45682778851677935 
0.14977314419435134 0.4573020058161894 
0.1523066354757255 0.4576842602737394 
0.15488298209079335 0.45795754619421486 
0.1575029089599994 0.45810307431495717 
0.16016715326619776 0.45810074189447353 
0.1628764646620771 0.4579296404476563 
0.16563160548109437 0.45756858722681776 
0.16843335095197687 0.4569966658568682 
0.17128248941685237 0.4561937612643164 
0.17417982255306907 0.45514107422406275 
0.17712616559876806 0.45382160149912926 
0.18012234758227108 0.45222056866153376 
0.1831692115553487 0.45032580423112445 
0.18626761483043439 0.44812804570586723 
0.18941842922185093 0.44562117031369447 
0.19262254129111767 0.44280234580681066 
0.19588085259640697 0.4396720992445253 
0.19919427994622055 0.43623430436171395 
0.20256375565735665 0.4324960906855305 
0.20599022781724122 0.4284676799349792 
0.2094746605506961 0.42416215731832346 
0.21301803429122024 0.41959518704932625 
0.21662134605685937 0.41478468267284424 
0.22028560973074227 0.4097504435849091 
0.22401185634636267 0.40451376943980566 
0.2278011343776865 0.399097063970402 
0.2316545100341667 0.39352343914641086 
0.23557306756074828 0.3878163296181836 
0.23955790954294826 0.38199912611769377 
0.2436101572170955 0.37609483500192914 
0.2477309507858198 0.37012576952036885 
0.25192144973887626 0.3641132767604446 
0.25618283317939733 0.3580775026585785 
0.26051630015566324 0.3520371960336301 
0.2649230699984848 0.34600955136218764 
0.2694043826642928 0.3400100890104651 
0.27396149908403156 0.3340525708849405 
0.2785957015179534 0.3281489489633308 
0.2833082939164154 0.3223093439011878 
0.28810060228677875 0.3165420508448404 
0.29297397506651457 0.31085356967528577 
0.29792978350262095 0.3052486571100865 
0.30296942203745814 0.29973039834990034 
0.3080943087011102 0.2943002962239346 
0.31330588551038374 0.2889583760219235 
0.3186056188745559 0.2837033043663071 
0.32399500000798576 0.27853252055572697 
0.3294755453497054 0.2734423787910984 
0.33504879699010837 0.26842829958194947 
0.34071632310485594 0.2634849284383606 
0.3464797183961232 0.25860629970675886 
0.3523406045413087 0.2537860031366981 
0.358300630649335 0.24901735050463422 
0.36436147372466643 0.24429353940401882 
0.3705248391391778 0.23960781117049526 
0.3767924611120032 0.23495359987282405 
0.38316610319750316 0.23032466938325133 
0.38964755878148494 0.22571523575522884 
0.3962386515858173 0.22112007248199617 
0.4029412361815808 0.2165345966772925 
0.4097571985108985 0.21195493479140778 
0.41668845641759344 0.20737796712642673 
0.4237369601868229 0.20280135111291794 
0.4309046930938402 0.19822352402193213 
0.43819367196203995 0.19364368647535002 
0.4456059477304419 0.18906176874969144 
0.453143606030775 0.18447838241197478 
0.4608087677743229 0.17989476025448514 
0.46860358974869554 0.17531268778818654 
0.47653026522469677 0.170734429699075 
0.48459102457345604 0.16616265466301178 
0.4927881358940005 0.16160036175538922 
0.5011239056514412 0.15705081139275165 
0.5096006793259567 0.15251746332138116 
0.5182208420727528 0.1480039236456429 
0.5269868193931863 0.14351390229361677 
0.5359010778172415 0.1390511816790777 
0.5449661255975511 0.1346195966682663 
0.5541845134151564 0.1302230253277776 
0.5635588350972063 0.12586538934514677 
0.5730917283467959 0.12155066250200035 
0.5827858754851519 0.11728288516246999 
0.5926440042063712 0.11306618243329142 
0.6026688883449265 0.10890478346749353 
0.6128633486561558 0.10480303932574449 
0.6232302536099525 0.10076543687745534 
0.6337725201978832 0.09679660641131513 
0.644493114753956 0.0929013209208037 
0.6553950537892748 0.08908448541894043 
0.6664814048408106 0.08535111509930983 
0.6777552873345313 0.08170630167614887 
0.6892198734631307 0.07815516778248431 
0.7008783890786058 0.07470280985914847 
0.7127341145999319 0.07135423050664876 
0.7247903859360915 0.06811426177542106 
0.7370505954247172 0.06498748131910471 
0.7495181927866118 0.061978123713963426 
0.7621966860964146 0.05908998954236621 
0.775089642769687 0.056326355039591616 
0.7882006905666956 0.05368988520497002 
0.8015335186131748 0.051182553277875055 
0.8150918784383552 0.04880556937716204 
0.8288795850305517 0.046559320903456436 
0.8429005179106076 0.04444332701438638 
0.8571586222234957 0.042456209113302404 
0.871657909848385 0.04059567885446427 
0.8864024605274846 0.038858544676234084 
0.9013964230139828 0.037240737344122504 
0.9166440162394037 0.035737354434230824 
0.9321495305007109 0.034342723131886736 
0.9479173286674909 0.033050480177333225 
0.9639518474095575 0.03185366727701905 
0.9802575984453212 0.03074483983133189 
0.996839169811276 0.029716186422166602 
1.0137012271529577 0.028759656169510026 
1.030848515037745 0.02786709081614012 
1.0482858582898615 0.02703035824209062 
1.0660181633479626 0.026241484051562108 
1.0840504196456868 0.02549277791741224 
1.1023877010155598 0.024776951512137553 
1.1210351671166443 0.024087225096116587 
1.1399980648863433 0.02341742016742527 
1.1592817300167564 0.02276203599325883 
1.1788915884560145 0.02211630832847901 
1.1988331579350058 0.021476249166958374 
1.2191120495199308 0.020838666948822346 
1.2397339691911173 0.020201167242200044 
1.2607047194485426 0.01956213451126465 
1.2820302009445144 0.01892069615223458 
1.3037164141439683 0.01827667050493311 
1.3257694610128523 0.017630501009872998 
1.3481955467350673 0.016983179062002772 
1.3710009814584547 0.01633615839737803 
1.3941921820703158 0.015691264026826877 
1.4177756740029663 0.015050598794119706 
1.441758093069831 0.014416450582915881 
1.4661461873325994 0.013791203029546993 
1.4909468189999635 0.013177252325280013 
1.5161669663584738 0.01257693232471104 
1.5418137257360578 0.011992449733367163 
1.567894313498751 0.011425830648073412 
1.594416068081206 0.010878879191472004 
1.621386452051545 0.010353148442092388 
1.6488130542111443 0.009849923338655338 
1.6767035917299353 0.009370214755911982 
1.7050659123178258 0.008914763531017503 
1.7339079964328525 0.008484052882499869 
1.763237959526685 0.008078327422144189 
1.793064054328114 0.0076976168222387025 
1.823394673165166 0.007341762169678903 
1.854238350326497 0.007010443111745842 
1.8856037644627313 0.006703204067807661 
1.9174997410284207 0.006419478033622518 
1.9499352547653082 0.006158606823080468 
1.9829194322276007 0.0059198569557486775 
2.0164615543499558 0.005702430785224091 
2.050571059058908 0.005505472850209111 
2.085257543928469 0.005328071795281843 
2.120530768880648 0.0051692585313639905 
2.1564006589316533 0.005028001569772741 
2.192877306984548 0.004903200655294444 
2.229970976669144 0.004793679934326456 
2.267692105229933 0.0046981819201177355 
2.3060513064628716 0.004615363459800167 
2.3450593737018415 0.004543794773297568 
2.384727282855627 0.004481962432634549 
2.425066195496267 0.004428276895473259 
2.4660874619996425 0.004381084915327041 
2.5078026247391976 0.004338686840866042 
2.5502234213336754 0.004299358506573136 
2.5933617879497963 0.004261377124688388 
2.6372298626608 0.004223050330279688 
2.681839988861801 0.004182747321326674 
2.7272047187429154 0.004138930884680563 
2.7733368168211383 0.00409018901378785 
2.8202492635319643 0.004035264808347656 
2.8679552588817607 0.003973083398867602 
2.9164682261619275 0.0039027747558924224 


==> figures/poisson_t4s_hist/fig2g_t4s_k1_train1600.txt <==
err density 
0.01934990791356475 0.018293000575745306 
0.019677221753827502 0.019987069923085708 
0.02001007227935542 0.021797747796530133 
0.020348553146083453 0.02372863082048835 
0.020692759594185775 0.025782904641843914 
0.021042788474874077 0.027963290763260096 
0.021398738277649067 0.030271999293057943 
0.021760709158013043 0.03271068922908244 
0.0221288029656511 0.03528043771646913 
0.022503123273089228 0.037981719472058466 
0.02288377540483697 0.040814397260106924 
0.02327086646702319 0.043777723947328644 
0.023664505377533115 0.04687035627571931 
0.024064802896655094 0.05009038008688501 
0.02447187165824587 0.0534353463309147 
0.024885826201422906 0.05690231681547918 
0.02530678300279295 0.06048791831518253 
0.025734860509225594 0.06418840338330647 
0.026170179171181387 0.06799971600087688 
0.02661286147660355 0.07191756007011497 
0.027063031985383144 0.07593746871473518 
0.027520817364407067 0.0800548723869927 
0.027986346423199075 0.08426516389462763 
0.028459750150163554 0.0885637586389421 
0.02894116174944243 0.09294614858346917 
0.029430716678395592 0.09740794873355053 
0.029928552685715162 0.10194493518184564 
0.030434809850184676 0.10655307404481765 
0.030949630620093708 0.11122854086387876 
0.03147315985331941 0.11596773025891417 
0.03200554485808584 0.12076725579279557 
0.03254693543441298 0.12562394013054481 
0.03309748391626666 0.13053479565952508 
0.03365734521442163 0.13549699578727728 
0.03422667686004969 0.14050783716684073 
0.034805639049045 0.14556469313557757 
0.03539439468709926 0.15066495871523966 
0.03599310943553939 0.15580598763135367 
0.03660195175794058 0.16098502198989628 
0.037221092967527666 0.1661991155148568 
0.0378507072753786 0.17144505161053267 
0.03849097183944303 0.17671925796656818 
0.03914206681439023 0.18201771996006388 
0.03980417540230023 0.1873358957036988 
0.04047748390421232 0.19266863620612257 
0.04116218177254551 0.1980101147045527 
0.041858461664405884 0.20335376974486136 
0.04256651949579552 0.20869226696168103 
0.04328655449673837 0.21401748468948867 
0.0440187692673388 0.219320528458403 
0.04476336983478812 0.22459177904756655 
0.04552056571133568 0.22982097805056392 
0.04629056995324036 0.23499735383568532 
0.04707359922071946 0.24010978936560906 
0.04786987383891142 0.24514703160713486 
0.04867961785986994 0.2500979402683703 
0.04950305912560677 0.25495177142883946 
0.05034042933220076 0.2596984893797767 
0.05119196409499141 0.26432909778674957 
0.05205790301487525 0.2688359792551015 
0.0529384897457237 0.2732132306543022 
0.053833972062941125 0.27745698026918686 
0.054744601933182854 0.2815656721097402 
0.055670635585252294 0.2855403026203058 
0.05661233358219742 0.28938459564817165 
0.057569960894626876 0.29310510288931874 
0.058543786975266104 0.2967112191148566 
0.05953408583477466 0.30021510424290343 
0.060541136118846116 0.3036315076638769 
0.061565221186612125 0.3069774940210991 
0.06260662919037266 0.31027207372977567 
0.06366565315667493 0.3135357456981946 
0.06474259106876386 0.31678996379316043 
0.06583774595042725 0.32005654236156045 
0.0669514259512592 0.32335701938364053 
0.06808394443336586 0.32671199841264636 
0.06923562005953764 0.33014049220109637 
0.07040677688291315 0.3336592917162587 
0.07159774443815993 0.3372823840419982 
0.07280885783419716 0.3410204414367159 
0.07404045784848712 0.3448804016046589 
0.0752928910229216 0.34886515612738234 
0.07656650976133018 0.3529733601261704 
0.07786167242863813 0.35719937175590377 
0.07917874345170135 0.3615333252668272 
0.08051809342184708 0.3659613363322596 
0.0818800991991492 0.3704658333538117 
0.08326514401846744 0.3750260037426246 
0.08467361759728018 0.3796183399403541 
0.08610591624534128 0.3842172663655473 
0.08756244297619188 0.3887958256925303 
0.08904360762055868 0.39332640099237676 
0.09054982694166988 0.39778144934477117 
0.09208152475252243 0.4021342225749054 
0.09363913203513224 0.4063594517450505 
0.09522308706180208 0.4104339738590463 
0.09683383551844059 0.41433728180745516 
0.09847183062996737 0.41805198175182956 
0.10013753328783909 0.4215641457601078 
0.10183141217973313 0.42486355139374893 
0.10355394392142483 0.4279438039427599 
0.10530561319089532 0.4308023409473643 
0.10708691286470787 0.4334403223902376 
0.10889834415669135 0.4358624133678838 
0.11074041675896938 0.4380764690559208 
0.11261364898537522 0.4400931343002084 
0.11451856791729245 0.44192537215092254 
0.1164557095519626 0.44358793709292205 
0.11842561895330161 0.44509680961937353 
0.12042885040526755 0.44646860917200043 
0.12246596756782228 0.4477200023706179 
0.12453754363553148 0.4488671229264266 
0.12664416149884747 0.4499250187327479 
0.1287864139081204 0.4509071404090405 
0.13096490364038332 0.45182488409259214 
0.1331802436689591 0.45268719957601394 
0.1354330573359356 0.4535002730206529 
0.13772397852755916 0.4542672914739326 
0.14005365185259436 0.45498829431514515 
0.14242273282370113 0.4556601145793494 
0.1448318880418798 0.45627641089182586 
0.14728179538403613 0.45682778851659844 
0.14977314419371945 0.45730200581602193 
0.15230663547508652 0.4576842602735881 
0.15488298209014725 0.4579575461940871 
0.1575029089593461 0.4581030743148568 
0.16016715326553727 0.458100741894407 
0.16287646466140923 0.45792964044762996 
0.1656316054804192 0.457568587226837 
0.16843335095129433 0.4569966658569378 
0.1712824894161623 0.45619376126444283 
0.17417982255237152 0.4551410742242501 
0.17712616559806288 0.453821601499382 
0.1801223475815583 0.4522205686618551 
0.18316921155462818 0.45032580423151714 
0.1862676148297061 0.44812804570633386 
0.1894184292211148 0.4456211703142356 
0.1926225412903737 0.44280234580742583 
0.19588085259565505 0.4396720992452141 
0.19919427994546066 0.4362343043624753 
0.2025637556565888 0.43249609068636086 
0.2059902278164652 0.4284676799358757 
0.20947466054991198 0.4241621573192823 
0.2130180342904279 0.41959518705034304 
0.2166213460560588 0.4147846826739136 
0.22028560972993336 0.4097504435860252 
0.22401185634554543 0.4045137694409635 
0.22780113437686078 0.399097063971595 
0.2316545100333326 0.3935234391476332 
0.23557306755990562 0.3878163296194288 
0.23955790954209696 0.3819991261189568 
0.24361015721623563 0.3760948350032036 
0.24773095078495122 0.3701257695216496 
0.25192144973799907 0.36411327676172545 
0.2561828331785113 0.358077502659856 
0.2605163001547685 0.3520371960348989 
0.26492306999758114 0.34600955136344475 
0.2694043826633803 0.3400100890117057 
0.27396149908311007 0.33405257088616236 
0.278595701517023 0.3281489489645312 
0.2833082939154761 0.3223093439023647 
0.2881006022858303 0.3165420508459923 
0.2929739750655571 0.3108535696764115 
0.29792978350165433 0.30524865711118576 
0.3029694220364824 0.2997303983509726 
0.3080943087001253 0.2943002962249796 
0.31330588550938965 0.28895837602294233 
0.3186056188735525 0.28370330436730035 
0.3239950000069731 0.27853252055669553 
0.3294755453486834 0.27344237879204325 
0.3350487969890771 0.26842829958287273 
0.3407163231038154 0.2634849284392639 
0.3464797183950732 0.25860629970764365 
0.35234060454024946 0.2537860031375662 
0.35830063064826617 0.24901735050548732 
0.3643614737235883 0.24429353940485862 
0.3705248391380901 0.2396078111713236 
0.3767924611109062 0.23495359987364253 
0.3831661031963966 0.23032466938406126 
0.38964755878036905 0.22571523575603175 
0.39623865158469185 0.22112007248279347 
0.4029412361804459 0.2165345966780847 
0.40975719850975423 0.21195493479219546 
0.41668845641643965 0.20737796712721093 
0.42373696018565976 0.20280135111369904 
0.4309046930926676 0.19822352402271032 
0.43819367196085796 0.19364368647612523 
0.4456059477292504 0.18906176875046332 
0.45314360602957426 0.1844783824127434 
0.46080876777311264 0.17989476025524984 
0.46860358974747607 0.17531268778894682 
0.47653026522346786 0.17073442969983024 
0.484591024572218 0.16616265466376096 
0.4927881358927531 0.16160036175613166 
0.5011239056501845 0.1570508113934866 
0.509600679324691 0.15251746332210764 
0.5182208420714778 0.14800392364636025 
0.5269868193919024 0.14351390229432384 
0.5359010778159485 0.13905118167977384 
0.5449661255962494 0.1346195966689505 
0.5541845134138457 0.13022302532844926 
0.5635588350958869 0.12586538934580477 
0.5730917283454677 0.12155066250264422 
0.5827858754838152 0.11728288516309902 
0.592644004205026 0.1130661824339047 
0.6026688883435728 0.10890478346809059 
0.6128633486547939 0.1048030393263248 
0.6232302536085823 0.10076543687801821 
0.633772520196505 0.09679660641186011 
0.6444931147525695 0.09290132092133034 
0.6553950537878807 0.08908448541944813 
0.6664814048394085 0.08535111509979837 
0.6777552873331217 0.08170630167661778 
0.6892198734617135 0.0781551677829335 
0.7008783890771815 0.07470280985957753 
0.7127341145985006 0.07135423050705747 
0.724790385934653 0.06811426177580945 
0.7370505954232721 0.06498748131947266 
0.74951819278516 0.06197812371431106 
0.7621966860949564 0.05908998954269359 
0.7750896427682223 0.056326355039898905 
0.7882006905652251 0.053689885205257484 
0.8015335186116983 0.05118255327814319 
0.8150918784368733 0.04880556937741123 
0.8288795850290642 0.04655932090368731 
0.8429005179091152 0.04444332701459947 
0.8571586222219986 0.042456209113498435 
0.8716579098468831 0.040595678854644116 
0.8864024605259786 0.0388585446763985 
0.9013964230124725 0.03724073734427243 
0.9166440162378898 0.03573735443436723 
0.9321495304991934 0.03434272313201066 
0.9479173286659704 0.03305048017744559 
0.963951847408034 0.03185366727712094 
0.9802575984437955 0.03074483983142432 
0.9968391698097478 0.029716186422250625 
1.0137012271514276 0.028759656169586627 
1.0308485150362139 0.027867090816210215 
1.048285858288329 0.027030358242155165 
1.0660181633464296 0.026241484051621917 
1.084050419644154 0.0254927779174681 
1.1023877010140264 0.024776951512190205 
1.121035167115112 0.024087225096166644 
1.1399980648848123 0.023417420167473304 
1.1592817300152274 0.02276203599330529 
1.1788915884544868 0.022116308328524327 
1.198833157933481 0.021476249167002845 
1.2191120495184096 0.020838666948866193 
1.2397339691895999 0.02020116724224344 
1.2607047194470298 0.0195621345113077 
1.2820302009430056 0.018920696152277323 
1.3037164141424655 0.018276670504975535 
1.3257694610113557 0.01763050100991503 
1.3481955467335776 0.016983179062044326 
1.3710009814569715 0.016336158397419018 
1.394192182068841 0.015691264026867144 
1.4177756740015004 0.015050598794159091 
1.441758093068375 0.014416450582954241 
1.466146187331154 0.013791203029584179 
1.490946818998528 0.013177252325315926 
1.5161669663570505 0.012576932324745516 
1.5418137257346471 0.011992449733400102 
1.5678943134973544 0.011425830648104717 
1.5944160680798225 0.010878879191501637 
1.621386452050177 0.01035314844212027 
1.6488130542097927 0.009849923338681439 
1.676703591728601 0.009370214755936293 
1.7050659123165097 0.008914763531040041 
1.7339079964315542 0.008484052882520682 
1.763237959525407 0.008078327422163288 
1.7930640543268574 0.007697616822256142 
1.823394673163932 0.007341762169694746 
1.8542383503252848 0.007010443111760179 
1.885603764461544 0.00670320406782055 
1.9174997410272592 0.006419478033634043 
1.9499352547641737 0.006158606823090711 
1.982919432226493 0.005919856955757739 
2.0164615543488775 0.005702430785232045 
2.050571059057861 0.005505472850216044 
2.085257543927454 0.00532807179528784 
2.1205307688796666 0.005169258531369136 
2.156400658930705 0.005028001569777127 
2.192877306983637 0.0049032006552981395 
2.2299709766682705 0.00479367993432954 
2.267692105229099 0.004698181920120283 
2.306051306462077 0.00461536345980225 
2.3450593737010896 0.00454379477329925 
2.3847272828549197 0.004481962432635887 
2.4250661954956056 0.004428276895474309 
2.466087461999029 0.004381084915327855 
2.507802624738632 0.0043386868408666615 
2.5502234213331616 0.004299358506573595 
2.593361787949336 0.004261377124688716 
2.6372298626603947 0.0042230503302799075 
2.681839988861451 0.004182747321326798 
2.727204718742625 0.0041389308846805995 
2.7733368168209096 0.004090189013787801 
2.820249263531799 0.004035264808347514 
2.867955258881659 0.0039730833988673615 
2.916468226161893 0.00390277475589207 


==> figures/poisson_t4s_hist/fig2g_t4s_k1_train400.txt <==
err density 
0.019349907913410635 0.018293000574944887 
0.0196772217536713 0.01998706992222435 
0.02001007227919712 0.02179774779560689 
0.02034855314592302 0.023728630819502074 
0.020692759594023186 0.025782904640794232 
0.0210427884747093 0.027963290762146722 
0.021398738277482083 0.030271999291881187 
0.02176070915784381 0.03271068922784271 
0.02212880296547961 0.03528043771516741 
0.022503123272915433 0.037981719470695806 
0.022883775404660835 0.04081439725868465 
0.023270866466844706 0.04377772394584884 
0.023664505377352242 0.04687035627418378 
0.024064802896471813 0.050090380085296135 
0.02447187165806014 0.053435346329274665 
0.02488582620123471 0.05690231681379049 
0.025306783002602244 0.06048791831344772 
0.02573486050903236 0.0641884033815282 
0.02617017917098558 0.06799971599905762 
0.026612861476405153 0.07191756006825756 
0.027063031985182114 0.07593746871284189 
0.02752081736420338 0.08005487238506606 
0.027986346422992688 0.08426516389267004 
0.028459750149954433 0.08856375863695583 
0.02894116174923056 0.09294614858145654 
0.02943071667818092 0.09740794873151344 
0.02992855268549767 0.1019449351797864 
0.030434809849964314 0.10655307404273784 
0.03094963061987046 0.11122854086178069 
0.03147315985309322 0.11596773025679959 
0.03200554485785669 0.1207672557906665 
0.03254693543418082 0.12562394012840294 
0.033097483916031456 0.1305347956573725 
0.033657345214183364 0.13549699578511593 
0.03422667685980831 0.14050783716467272 
0.034805639048800456 0.14556469313340512 
0.03539439468685152 0.1506649587130646 
0.03599310943528844 0.15580598762917838 
0.03660195175768636 0.1609850219877235 
0.03722109296727015 0.1661991155126888 
0.03785070727511774 0.17144505160837153 
0.03849097183917878 0.17671925796441673 
0.03914206681412258 0.1820177199579252 
0.03980417540202913 0.1873358957015752 
0.040477483903937704 0.19266863620401706 
0.04116218177226735 0.19801011470246804 
0.04185846166412415 0.20335376974280078 
0.04256651949551015 0.20869226695964682 
0.04328655449644935 0.2140174846874842 
0.04401876926704607 0.21932052845643082 
0.04476336983449164 0.22459177904563007 
0.04552056571103538 0.22982097804866555 
0.046290569952936234 0.2349973538338282 
0.04707359922041145 0.24010978936379498 
0.04786987383859947 0.2451470316053667 
0.048679617859554034 0.2500979402666505 
0.04950305912528686 0.2549517714271694 
0.05034042933187678 0.25969848937815765 
0.05119196409466331 0.2643290977851822 
0.052057903014543015 0.26883597925358615 
0.052938489745387264 0.2732132306528385 
0.053833972062600446 0.2774569802677737 
0.05474460193283787 0.28156567210837546 
0.05567063558490296 0.2855403026189869 
0.05661233358184371 0.2893845956468952 
0.057569960894268746 0.29310510288808034 
0.05854378697490348 0.2967112191136509 
0.05953408583440749 0.3002151042417244 
0.060541136118474365 0.30363150766271846 
0.06156522118623575 0.306977494019954 
0.06260662918999159 0.31027207372863636 
0.06366565315628911 0.3135357456970536 
0.06474259106837324 0.3167899637920099 
0.0658377459500318 0.3200565423603931 
0.06695142595085889 0.32335701938244926 
0.06808394443296059 0.326711998411425 
0.06923562005912734 0.33014049219983893 
0.07040677688249784 0.33365929171496117 
0.07159774443773953 0.33728238404065664 
0.07280885783377158 0.3410204414353284 
0.07404045784805628 0.34488040160322403 
0.07529289102248549 0.3488651561259014 
0.07656650976088876 0.35297336012464586 
0.07786167242819135 0.35719937175433814 
0.07917874345124913 0.36153332526522647 
0.08051809342138935 0.3659613363306296 
0.08188009919868594 0.37046583335215916 
0.0832651440179986 0.3750260037409584 
0.08467361759680567 0.3796183399386835 
0.08610591624486104 0.3842172663638812 
0.08756244297570588 0.38879582569087856 
0.0890436076200668 0.3933264009907492 
0.09054982694117214 0.39778144934317783 
0.09208152475201872 0.4021342225733555 
0.09363913203462251 0.4063594517435518 
0.0952230870612863 0.4104339738576067 
0.0968338355179187 0.4143372818060816 
0.09847183062943929 0.4180519817505276 
0.10013753328730474 0.42156414575888224 
0.1018314121791925 0.4248635513926024 
0.10355394392087786 0.4279438039416939 
0.1053056131903419 0.4308023409463792 
0.10708691286414794 0.43344032238933333 
0.10889834415612486 0.43586241336705756 
0.1107404167583963 0.43807646905517017 
0.11261364898479549 0.44009313429953006 
0.11451856791670598 0.4419253721503115 
0.1164557095513693 0.4435879370923732 
0.1184256189527015 0.4450968096188822 
0.12042885040466053 0.4464686091715614 
0.12246596756720828 0.44772000237022475 
0.12453754363491039 0.4488671229260743 
0.1266441614982193 0.4499250187324319 
0.12878641390748505 0.45090714040875574 
0.13096490363974078 0.451824884092336 
0.13318024366830922 0.45268719957578213 
0.13543305733527833 0.453500273020444 
0.13772397852689447 0.45426729147374595 
0.1400536518519222 0.45498829431497984 
0.14242273282302143 0.4556601145792056 
0.14483188804119243 0.4562764108917051 
0.14728179538334113 0.4568277885165032 
0.14977314419301668 0.45730200581595454 
0.152306635474376 0.4576842602735532 
0.15488298208942883 0.45795754619408663 
0.1575029089586198 0.4581030743148971 
0.16016715326480294 0.45810074189449207 
0.1628764646606669 0.4579296404477639 
0.1656316054796687 0.457568587227025 
0.16843335095053563 0.4569966658571846 
0.17128248941539542 0.4561937612647524 
0.1741798225515963 0.4551410742246271 
0.17712616559727934 0.45382160149982836 
0.1801223475807663 0.45222056866237287 
0.18316921155382776 0.4503258042321095 
0.18626761482889712 0.44812804570700054 
0.18941842922029725 0.4456211703149765 
0.19262254128954745 0.44280234580824146 
0.19588085259482013 0.43967209924610123 
0.19919427994461683 0.43623430436343175 
0.2025637556557361 0.43249609068738415 
0.20599022781560367 0.42846767993696083 
0.20947466054904146 0.42416215732042517 
0.2130180342895484 0.41959518705153837 
0.2166213460551702 0.4147846826751558 
0.2202856097290357 0.40975044358730855 
0.22401185634463855 0.40451376944228123 
0.22780113437594476 0.3990970639729422 
0.23165451003240722 0.39352343914900306 
0.23557306755897098 0.38781632962081575 
0.23955790954115289 0.38199912612035514 
0.2436101572152821 0.37609483500460716 
0.24773095078398827 0.3701257695230533 
0.2519214497370265 0.36411327676312505 
0.25618283317752927 0.3580775026612462 
0.26051630015377675 0.35203719603627615 
0.26492306999657983 0.34600955136480566 
0.26940438266236927 0.3400100890130475 
0.27396149908208933 0.33405257088748186 
0.2785957015159924 0.32814894896582675 
0.28330829391443546 0.3223093439036349 
0.2881006022847799 0.3165420508472357 
0.29297397506449674 0.3108535696776272 
0.2979297835005841 0.30524865711237287 
0.30296942203540217 0.2997303983521317 
0.30809430869903504 0.2943002962261111 
0.31330588550828936 0.2889583760240463 
0.3186056188724422 0.28370330436837793 
0.3239950000058527 0.27853252055774785 
0.3294755453475529 0.2734423787930711 
0.33504879698793644 0.26842829958387765 
0.34071632310266453 0.2634849284402473 
0.34647971839391223 0.2586062997086067 
0.3523406045390783 0.25378600313851074 
0.3583006306470849 0.2490173505064147 
0.36436147372239674 0.24429353940577028 
0.37052483913688844 0.23960781117222069 
0.3767924611096942 0.23495359987452646 
0.3831661031951745 0.23032466938493323 
0.38964755877913665 0.2257152357568928 
0.39623865158344934 0.22112007248364446 
0.4029412361791932 0.21653459667892666 
0.409757198508491 0.21195493479302904 
0.4166884564151664 0.20737796712803622 
0.42373696018437623 0.2028013511145165 
0.43090469309137397 0.19822352402351984 
0.43819367195955417 0.1936436864769273 
0.4456059477279366 0.1890617687512578 
0.4531436060282503 0.18447838241353018 
0.46080876777177876 0.17989476025602857 
0.46860358974613214 0.17531268778971756 
0.4765302652221141 0.17073442970059227 
0.48459102457085423 0.16616265466451438 
0.49278813589137943 0.16160036175687612 
0.5011239056488012 0.15705081139422128 
0.5096006793232978 0.15251746332283236 
0.5182208420700751 0.14800392364707463 
0.52698681939049 0.14351390229502742 
0.5359010778145268 0.13905118168046626 
0.544966125594818 0.13461959666963133 
0.5541845134124052 0.13022302532911814 
0.563558835094437 0.12586538934646135 
0.5730917283440089 0.1215506625032881 
0.5827858754823471 0.11728288516372982 
0.5926440042035488 0.11306618243452214 
0.6026688883420869 0.10890478346869405 
0.6128633486532992 0.10480303932691376 
0.6232302536070792 0.10076543687859231 
0.6337725201949933 0.0967966064124189 
0.6444931147510498 0.09290132092187317 
0.6553950537863525 0.08908448541997477 
0.6664814048378728 0.08535111510030813 
0.6777552873315781 0.0817063016771103 
0.6892198734601623 0.07815516778340816 
0.7008783890756227 0.07470280986003397 
0.7127341145969344 0.07135423050749529 
0.72479038593308 0.06811426177622824 
0.7370505954216922 0.06498748131987211 
0.7495181927835736 0.06197812371469088 
0.7621966860933634 0.059089989543053716 
0.7750896427666235 0.05632635504023921 
0.7882006905636203 0.05368988520557808 
0.801533518610088 0.05118255327844415 
0.8150918784352573 0.04880556937769285 
0.8288795850274435 0.04655932090394982 
0.8429005179074891 0.04444332701484352 
0.8571586222203679 0.042456209113724545 
0.8716579098452484 0.04059567885485283 
0.8864024605243398 0.038858544676590646 
0.9013964230108304 0.03724073734444885 
0.9166440162362445 0.03573735443452885 
0.9321495304975453 0.03434272313215841 
0.9479173286643199 0.03305048017758054 
0.9639518474063816 0.03185366727724412 
0.9802575984421412 0.030744839831536815 
0.9968391698080922 0.029716186422353463 
1.0137012271497714 0.028759656169680858 
1.030848515034557 0.027867090816296892 
1.0482858582866728 0.027030358242235177 
1.0660181633447732 0.026241484051696257 
1.0840504196424985 0.025492777917537596 
1.1023877010123733 0.024776951512255597 
1.1210351671134606 0.024087225096228636 
1.1399980648831634 0.023417420167532503 
1.1592817300135816 0.022762035993362215 
1.1788915884528455 0.022116308328579366 
1.198833157931844 0.021476249167056382 
1.2191120495167773 0.020838666948918474 
1.2397339691879732 0.02020116724229465 
1.260704719445409 0.019562134511357947 
1.2820302009413926 0.018920696152326638 
1.30371641414086 0.01827667050502392 
1.3257694610097583 0.017630501009962454 
1.3481955467319893 0.01698317906209071 
1.371000981455394 0.01633615839746421 
1.394192182067274 0.015691264026911064 
1.4177756739999448 0.015050598794201609 
1.4417580930668312 0.014416450582995233 
1.4661461873296233 0.013791203029623514 
1.4909468189970125 0.013177252325353467 
1.5161669663555497 0.012576932324781197 
1.541813725733162 0.011992449733433849 
1.567894313495886 0.011425830648136473 
1.594416068078373 0.010878879191531339 
1.6213864520487462 0.010353148442147936 
1.6488130542083819 0.009849923338707081 
1.6767035917272108 0.009370214755959939 
1.7050659123151415 0.008914763531061732 
1.7339079964302107 0.008484052882540455 
1.7632379595240877 0.008078327422181236 
1.7930640543255636 0.007697616822272351 
1.8233946731626647 0.007341762169709301 
1.8542383503240472 0.007010443111773156 
1.8856037644603356 0.006703204067832063 
1.9174997410260815 0.006419478033644188 
1.9499352547630282 0.006158606823099593 
1.9829194322253825 0.0059198569557654375 
2.0164615543478024 0.005702430785238673 
2.05057105905682 0.0055054728502217055 
2.0852575439264514 0.005328071795292616 
2.1205307688787034 0.005169258531373116 
2.156400658929785 0.005028001569780391 
2.1928773069827594 0.0049032006553007814 
2.229970976667438 0.0047936799343316384 
2.2676921052283125 0.004698181920121916 
2.306051306461341 0.004615363459803488 
2.3450593737004035 0.004543794773300163 
2.3847272828542856 0.004481962432636541 
2.425066195495025 0.004428276895474761 
2.4660874619985047 0.004381084915328151 
2.5078026247381673 0.004338686840866845 
2.550223421332757 0.004299358506573703 
2.593361787948994 0.004261377124688775 
2.637229862660117 0.004223050330279933 
2.6818399888612423 0.004182747321326798 
2.7272047187424855 0.004138930884680576 
2.7733368168208417 0.004090189013787749 
2.8202492635318053 0.004035264808347419 
2.8679552588817443 0.0039730833988672 
2.916468226162058 0.00390277475589182 


==> figures/poisson_t4s_hist/fig2g_t4s_k1_train6400.txt <==
err density 
0.01934990791360848 0.01829300057595488 
0.019677221753871824 0.01998706992331201 
0.02001007227940034 0.021797747796773733 
0.02034855314612898 0.023728630820749406 
0.020692759594231922 0.025782904642122798 
0.02104278847492084 0.027963290763556997 
0.02139873827769647 0.030271999293372976 
0.02176070915806108 0.03271068922941576 
0.022128802965699787 0.03528043771682037 
0.022503123273138567 0.03798171947242775 
0.02288377540488697 0.04081439726049369 
0.02327086646707386 0.04377772394773283 
0.023664505377584463 0.046870356276140314 
0.02406480289670714 0.050090380087322715 
0.0244718716582986 0.053435346331368275 
0.024885826201476353 0.05690231681594814 
0.025306783002847107 0.06048791831566636 
0.025734860509280474 0.06418840338380438 
0.026170179171237 0.06799971600138827 
0.026612861476659914 0.07191756007063936 
0.027063031985440245 0.07593746871527154 
0.027520817364464933 0.0800548723875406 
0.027986346423257712 0.08426516389518642 
0.028459750150222955 0.08856375863951074 
0.02894116174950263 0.0929461485840473 
0.029430716678456592 0.09740794873413743 
0.029928552685776967 0.1019449351824406 
0.030434809850247296 0.10655307404541997 
0.030949630620157167 0.11122854086448798 
0.03147315985338369 0.11596773025952962 
0.032005544858150985 0.12076725579341682 
0.03254693543447897 0.12562394013117098 
0.0330974839163335 0.13053479566015583 
0.03365734521448937 0.13549699578791222 
0.03422667686011833 0.1405078371674794 
0.03480563904911452 0.14556469313621956 
0.03539439468716969 0.15066495871588426 
0.035993109435610765 0.15580598763200074 
0.03660195175801286 0.16098502199054524 
0.037221092967600906 0.16619911551550753 
0.03785070727545279 0.17144505161118423 
0.03849097183951817 0.17671925796722007 
0.03914206681446637 0.1820177199607163 
0.03980417540237738 0.18733589570435089 
0.04047748390429044 0.19266863620677352 
0.041162181772624644 0.19801011470520216 
0.041858461664486056 0.20335376974550878 
0.042566519495876705 0.20869226696232487 
0.043286554496820624 0.21401748469012905 
0.04401876926742212 0.21932052845903813 
0.0447633698348725 0.224591779048196 
0.04552056571142115 0.2298209780511861 
0.04629056995332695 0.23499735383629947 
0.04707359922080713 0.24010978936621344 
0.04786987383900022 0.24514703160772824 
0.048679617859959896 0.2500979402689523 
0.04950305912569787 0.2549517714294082 
0.05034042933229302 0.25969848938033135 
0.05119196409508484 0.2643290977872893 
0.052057903014969896 0.2688359792556251 
0.05293848974581955 0.27321323065480996 
0.05383397206303819 0.2774569802696778 
0.05474460193328112 0.281565672110214 
0.055670635585351826 0.285540302620763 
0.05661233358229821 0.2893845956486132 
0.05756996089472894 0.293105102889745 
0.05854378697536947 0.29671121911526865 
0.059534085834879305 0.30021510424330244 
0.06054113611895207 0.30363150766426483 
0.06156522118671946 0.3069774940214778 
0.06260662919048131 0.3102720737301466 
0.06366565315678491 0.31353574569855996 
0.06474259106887524 0.31678996379352276 
0.06583774595054002 0.32005654236192077 
0.06695142595137338 0.32335701938400174 
0.06808394443348148 0.32671199841300935 
0.06923562005965465 0.3301404922014636 
0.07040677688303162 0.3336592917166312 
0.07159774443827993 0.3372823840423776 
0.0728088578343186 0.34102044143710175 
0.07404045784861006 0.34488040160505196 
0.07529289102304605 0.348865156127783 
0.07656650976145617 0.35297336012657754 
0.07786167242876568 0.3571993717563163 
0.07917874345183047 0.3615333252672445 
0.08051809342197774 0.36596133633267924 
0.08188009919928148 0.37046583335423244 
0.08326514401860137 0.3750260037430439 
0.08467361759741569 0.37961833994077 
0.08610591624547843 0.38421726636595654 
0.08756244297633074 0.38879582569293164 
0.08904360762069918 0.39332640099276706 
0.09054982694181211 0.3977814493451488 
0.09208152475266637 0.40213422257526743 
0.09363913203527788 0.40635945174539556 
0.09522308706194949 0.4104339738593728 
0.09683383551858982 0.41433728180776147 
0.09847183063011833 0.41805198175211505 
0.10013753328799184 0.4215641457603721 
0.10183141217988774 0.42486355139399173 
0.10355394392158128 0.4279438039429808 
0.10530561319105361 0.43080234094756426 
0.10708691286486803 0.43344032239041663 
0.10889834415685336 0.43586241336804354 
0.11074041675913335 0.4380764690560629 
0.11261364898554116 0.4400931343003343 
0.11451856791746028 0.44192537215103306 
0.11645570955213239 0.44358793709301814 
0.11842561895347344 0.4450968096194582 
0.12042885040544136 0.44646860917207565 
0.12246596756799812 0.44772000237068355 
0.12453754363570935 0.4488671229264854 
0.12664416149902738 0.44992501873280044 
0.1287864139083024 0.4509071404090885 
0.13096490364056745 0.45182488409263627 
0.1331802436691453 0.45268719957605424 
0.13543305733612393 0.4535002730206903 
0.13772397852774965 0.45426729147396744 
0.14005365185278704 0.45498829431517707 
0.142422732823896 0.45566011457937805 
0.14483188804207686 0.45627641089184967 
0.14728179538423544 0.456827788516617 
0.149773144193921 0.4573020058160343 
0.1523066354752904 0.4576842602735932 
0.15488298209035334 0.4579575461940826 
0.15750290895955454 0.4581030743148425 
0.160167153265748 0.4581007418943805 
0.16287646466162234 0.4579296404475886 
0.16563160548063463 0.4575685872267806 
0.16843335095151216 0.45699666585686544 
0.1712824894163825 0.4561937612643531 
0.17417982255259412 0.45514107422414163 
0.177126165598288 0.45382160149925355 
0.18012234758178577 0.45222056866170585 
0.1831692115548582 0.4503258042313476 
0.18626761482993864 0.44812804570614273 
0.18941842922134983 0.44562117031402293 
0.19262254129061124 0.44280234580719297 
0.19588085259589522 0.4396720992449607 
0.19919427994570332 0.4362343043622022 
0.20256375565683402 0.43249609068606915 
0.2059902278167131 0.42846767993556645 
0.20947466055016242 0.42416215731895635 
0.21301803429068103 0.41959518705000287 
0.21662134605631458 0.41478468267355967 
0.2202856097301918 0.40975044358566065 
0.22401185634580656 0.4045137694405879 
0.22780113437712474 0.3990970639712112 
0.23165451003359913 0.393523439147243 
0.235573067560175 0.3878163296190341 
0.23955790954236908 0.38199912611855846 
0.24361015721651041 0.3760948350028041 
0.24773095078522891 0.3701257695212493 
0.2519214497382795 0.3641132767613271 
0.2561828331787946 0.35807750265945903 
0.2605163001550546 0.35203719603450556 
0.2649230699978702 0.34600955136305606 
0.2694043826636721 0.34001008901132257 
0.27396149908340484 0.3340525708857851 
0.27859570151732066 0.3281489489641607 
0.2833082939157766 0.322309343902002 
0.28810060228613377 0.316542050845637 
0.2929739750658635 0.3108535696760641 
0.2979297835019638 0.30524865711084587 
0.3029694220367947 0.2997303983506411 
0.30809430870044063 0.29430029622465653 
0.313305885509708 0.28895837602262686 
0.3186056188738738 0.283703304366993 
0.3239950000072974 0.2785325205563952 
0.32947554534901086 0.2734423787917503 
0.33504879698940737 0.2684282995825865 
0.34071632310414873 0.2634849284389839 
0.3464797183954097 0.2586062997073694 
0.35234060454058885 0.25378600313729743 
0.35830063064860873 0.24901735050522372 
0.3643614737239339 0.24429353940459925 
0.37052483913843876 0.23960781117106864 
0.3767924611112579 0.23495359987339104 
0.3831661031967516 0.23032466938381255 
0.3896475587807269 0.2257152357557863 
0.3962386515850529 0.22112007248255022 
0.40294123618081007 0.21653459667784375 
0.40975719851012127 0.21195493479195668 
0.41668845641680996 0.2073779671269739 
0.42373696018603313 0.20280135111346348 
0.43090469309304397 0.19822352402247626 
0.43819367196123743 0.19364368647589264 
0.4456059477296331 0.18906176875023226 
0.4531436060299598 0.1844783824125137 
0.46080876777350144 0.17989476025502169 
0.4686035897478679 0.17531268778872025 
0.47653026522386277 0.17073442969960545 
0.4845910245726159 0.16616265466353794 
0.492788135893154 0.16160036175591092 
0.5011239056505884 0.15705081139326799 
0.5096006793250979 0.15251746332189156 
0.5182208420718879 0.1480039236461466 
0.5269868193923152 0.14351390229411318 
0.5359010778163645 0.13905118167956593 
0.5449661255966682 0.13461959666874573 
0.5541845134142676 0.13022302532824778 
0.5635588350963116 0.12586538934560693 
0.5730917283458955 0.12155066250244984 
0.5827858754842457 0.11728288516290863 
0.5926440042054593 0.11306618243371841 
0.6026688883440091 0.10890478346790845 
0.6128633486552326 0.10480303932614693 
0.6232302536090241 0.1007654368778449 
0.6337725201969494 0.09679660641169142 
0.6444931147530166 0.09290132092116658 
0.6553950537883303 0.08908448541928941 
0.6664814048398612 0.0853511150996448 
0.6777552873335766 0.0817063016764696 
0.6892198734621712 0.07815516778279075 
0.7008783890776416 0.07470280985944047 
0.7127341145989626 0.07135423050692627 
0.7247903859351178 0.06811426177568403 
0.7370505954237392 0.06498748131935325 
0.7495181927856293 0.061978123714197676 
0.7621966860954279 0.05908998954258622 
0.7750896427686963 0.056326355039797625 
0.7882006905657009 0.053689885205162304 
0.8015335186121764 0.05118255327805406 
0.8150918784373532 0.04880556937732798 
0.8288795850295461 0.04655932090360987 
0.8429005179095989 0.044443327014527675 
0.857158622222484 0.04245620911343215 
0.8716579098473705 0.040595678854583046 
0.8864024605264671 0.038858544676342484 
0.9013964230129629 0.037240737344221155 
0.9166440162383817 0.035737354434320405 
0.9321495304996864 0.03434272313196799 
0.9479173286664646 0.03305048017740677 
0.9639518474085297 0.031853667277085634 
0.9802575984442917 0.030744839831392222 
0.996839169810245 0.029716186422221378 
1.013701227151926 0.028759656169559885 
1.0308485150367124 0.027867090816185724 
1.0482858582888286 0.02703035824213256 
1.0660181633469292 0.02624148405160096 
1.0840504196446543 0.025492777917448504 
1.1023877010145273 0.024776951512171727 
1.1210351671156122 0.02408722509614912 
1.139998064885313 0.023417420167456487 
1.1592817300157272 0.022762035993289065 
1.1788915884549869 0.022116308328508544 
1.198833157933981 0.02147624916698738 
1.2191120495189083 0.020838666948851017 
1.239733969190097 0.020201167242228493 
1.2607047194475265 0.019562134511292913 
1.2820302009435014 0.018920696152262693 
1.3037164141429594 0.018276670504961085 
1.3257694610118484 0.017630501009900754 
1.348195546734068 0.016983179062030285 
1.3710009814574604 0.016336158397405213 
1.3941921820693284 0.015691264026853616 
1.4177756740019847 0.015050598794145926 
1.4417580930688558 0.014416450582941486 
1.4661461873316326 0.013791203029571838 
1.490946818999004 0.013177252325304046 
1.5161669663575223 0.012576932324734169 
1.5418137257351163 0.01199244973338928 
1.567894313497819 0.011425830648094484 
1.5944160680802835 0.010878879191491978 
1.6213864520506343 0.0103531484421112 
1.6488130542102446 0.009849923338672986 
1.6767035917290471 0.009370214755928459 
1.7050659123169511 0.008914763531032788 
1.7339079964319908 0.008484052882514002 
1.763237959525837 0.00807832742215719 
1.793064054327282 0.007697616822250581 
1.823394673164349 0.007341762169689719 
1.8542383503256956 0.007010443111755641 
1.8856037644619483 0.006703204067816476 
1.917499741027655 0.006419478033630418 
1.949935254764561 0.006158606823087511 
1.9829194322268742 0.0059198569557549026 
2.0164615543492492 0.0057024307852295685 
2.0505710590582225 0.0055054728502139 
2.0852575439278067 0.005328071795285989 
2.1205307688800086 0.005169258531367557 
2.1564006589310374 0.005028001569775787 
2.1928773069839593 0.00490320065529701 
2.2299709766685805 0.004793679934328601 
2.267692105229396 0.004698181920119511 
2.306051306462365 0.00461536345980161 
2.3450593737013636 0.004543794773298729 
2.384727282855179 0.0044819624326354664 
2.425066195495852 0.004428276895473966 
2.46608746199926 0.004381084915327575 
2.507802624738849 0.004338686840866429 
2.550223421333364 0.004299358506573399 
2.593361787949521 0.004261377124688551 
2.637229862660562 0.0042230503302797635 
2.6818399888616047 0.0041827473213266715 
2.727204718742759 0.004138930884680491 
2.7733368168210237 0.004090189013787712 
2.8202492635318954 0.004035264808347444 
2.8679552588817367 0.003973083398867316 
2.9164682261619506 0.003902774755892057 


==> figures/poisson_t4s_hist/fig2g_t4s_k2_train100.txt <==
err density 
0.01014408358792952 0.013654413064989792 
0.010307222712413359 0.01493967608322875 
0.010472985472014817 0.016325476196483862 
0.010641414060543935 0.017816081742137356 
0.010812551350379842 0.019415204463146884 
0.01098644090338357 0.021125880478212792 
0.011163126981986482 0.022950358708332574 
0.011342654560456968 0.024890001707555242 
0.011525069336348337 0.02694520391641673 
0.011710417742130861 0.029115332220715873 
0.0118987469570108 0.031398693342241726 
0.01209010491893959 0.033792532007459825 
0.012284540336816113 0.03629306304092067 
0.012482102702885262 0.03889553952907146 
0.012682842305335807 0.04159435802468773 
0.012886810241100952 0.04438320044995627 
0.013094058428864722 0.04725521095383354 
0.013304639622277492 0.050203204540447216 
0.013518607423384144 0.05321990286871694 
0.013736016296268022 0.056298191290243355 
0.013956921580914468 0.059431390003721586 
0.014181379507297222 0.0626135312172377 
0.014409447209691383 0.06583963347639253 
0.014641182741216606 0.06910596387900196 
0.01487664508861407 0.07241027878796703 
0.015115894187261203 0.07575203389165239 
0.015358990936427824 0.07913255505056975 
0.015605997214777638 0.08255516230033329 
0.015856975896119094 0.08602524062909206 
0.016111990865409407 0.08955025267428687 
0.016371107035016107 0.09313969023744885 
0.01663439036124003 0.09680496343500454 
0.01690190786110411 0.10055922831777173 
0.017173727629412015 0.10441715582676803 
0.017449918856081315 0.10839464693083176 
0.017730551843755285 0.11250850063604839 
0.018015698025697954 0.11677604319630605 
0.018305429983977044 0.12121472822396183 
0.01859982146793915 0.12584171844540534 
0.01889894741298222 0.13067346052672124 
0.019202883959629824 0.1357252646825413 
0.01951170847291227 0.141010900665333 
0.01982549956205928 0.14654222121777352 
0.020144337100509536 0.15232882317893523 
0.020468302246241857 0.1583777552024044 
0.02079747746243346 0.16469327952183568 
0.02113194653845043 0.17127669344896818 
0.02147179461117572 0.17812621438195284 
0.021817108186680177 0.1852369301145874 
0.02216797516224209 0.19260081424855172 
0.022524484848720907 0.2002068045980746 
0.022886727993290633 0.2080409407116074 
0.02325479680253901 0.21608655508130878 
0.023628784965938017 0.22432451132025882 
0.024008787679691945 0.23273348159730123 
0.024394901670968982 0.24129025495291717 
0.024787225222522385 0.24997006778309236 
0.025185858197707814 0.25874694776279705 
0.025590902065902792 0.2675940627624783 
0.026002459928335102 0.27648406685376103 
0.026420636544326543 0.2853894362578779 
0.02684553835795866 0.29428278900925586 
0.02727727352516745 0.3031371831309499 
0.02771595194127367 0.31192638919217125 
0.028161685268955988 0.3206251341888848 
0.028614586966674006 0.3292093147106099 
0.029074772317548337 0.3376561782935046 
0.029542358458705117 0.3459444726853689 
0.03001746441109254 0.3540545634472874 
0.030500211109776812 0.361968520885239 
0.030990721434725418 0.3696701777490047 
0.03148912024208536 0.37714515946914123 
0.031995534395964455 0.38438088894561334 
0.03251009280072376 0.3913665680769496 
0.03303292643378937 0.3980931383500557 
0.03356416837899176 0.4045532229193362 
0.034103953860441495 0.4107410527062479 
0.03465242027694953 0.41665237915718284 
0.03520970723700121 0.4222843764115955 
0.035775956594292724 0.4276355357486657 
0.03635131248383898 0.43270555528733473 
0.03693592135866218 0.4374952279929927 
0.037529932027070514 0.4420063310718638 
0.03813349569053632 0.4462415197867166 
0.03874676598218343 0.45020422858131837 
0.03936989900589344 0.453898582135691 
0.04000305337604089 0.45732931857584685 
0.04064639025786755 0.4605017265243908 
0.04130007340850592 0.4634215970068093 
0.041964269218662587 0.46609519043789116 
0.04263914675497181 0.46852921803053416 
0.04332487780303032 0.47073083603279453 
0.04402163691112419 0.472707650255176 
0.044729601434659046 0.474467727452452 
0.045448951581304534 0.47601960933023546 
0.046179870456865155 0.47737232431366505 
0.04692254411188851 0.47853539179845184 
0.047677161589023284 0.4795188134498542 
0.048443914971138806 0.4803330462590988 
0.04922299943021849 0.48098895253106505 
0.05001461327703945 0.48149772276687436 
0.050818958011651344 0.4818707685072466 
0.05163623837466674 0.48211958358493645 
0.052466662399376605 0.48225557384677203 
0.053310441464703734 0.4822898571803749 
0.054167790349007816 0.4822330375362555 
0.055038927284755894 0.48209495848074774 
0.05592407401407195 0.48188444355184384 
0.05682345584517997 0.48160903221997303 
0.05773730170975459 0.4812747214856464 
0.05866584422119413 0.4808857239922513 
0.05960931973383076 0.4804442539266571 
0.06056796840309308 0.4799503518740364 
0.06154203424663587 0.47940175916071326 
0.06253176520645339 0.4787938510597169 
0.06353741321199116 0.47811963657434814 
0.06455923424427304 0.4773698304078711 
0.06559748840105954 0.4765330002491365 
0.06665243996305391 0.47559578975225636 
0.06772435746117299 0.4745432146778314 
0.06881351374490008 0.47335902671925667 
0.06992018605173687 0.47202613669096427 
0.07104465607777255 0.4705270861353055 
0.07218721004938754 0.4688445541323639 
0.0733481387961105 0.46696188427947766 
0.0745277378246472 0.4648636155322458 
0.07572630739409958 0.46253599993010164 
0.07694415259239498 0.45996749020382754 
0.07818158341394406 0.4571491808879002 
0.07943891483854783 0.45407518781645007 
0.08071646691157365 0.450742952719916 
0.08201456482542084 0.4471534619870869 
0.08333353900229597 0.4433113714205345 
0.0846737251783199 0.43922503188255096 
0.08603546448898694 0.43490641398310825 
0.08741910355599886 0.4303709332756642 
0.08882499457549495 0.4256371806759157 
0.09025349540770124 0.42072656588399854 
0.09170496966802166 0.4156628843636088 
0.09317978681959359 0.41047182081817035 
0.09467832226733253 0.4051804040275757 
0.09620095745348875 0.3998164293117599 
0.09774807995474094 0.39440786573205433 
0.0993200835808514 0.38898226541098435 
0.10091736847490741 0.3835661920488569 
0.10254034121517538 0.3781846848624701 
0.10418941491859227 0.37286077280625946 
0.10586500934592208 0.3676150521125508 
0.10756755100860295 0.3624653379721841 
0.10929747327731282 0.3574263986468676 
0.11105521649228134 0.35250977754648066 
0.1128412280753751 0.34772370591034135 
0.11465596264398636 0.3430731057974932 
0.11649988212675247 0.33855968021481 
0.11837345588113712 0.33418208448936304 
0.12027716081290185 0.3299361705149477 
0.12221148149749936 0.32581529335667636 
0.12417691030341915 0.3218106679565415 
0.12617394751751632 0.3179117624078705 
0.12820310147235658 0.31410671350249675 
0.13026488867560865 0.3103827500273587 
0.13235983394151818 0.30672660960256165 
0.13448847052449542 0.3031249356942909 
0.13665134025485162 0.2995646427650431 
0.13884899367671877 0.2960332392808672 
0.1410819901881863 0.2925191004021476 
0.14335089818369265 0.28901168454642845 
0.1456562951987061 0.2855016905226199 
0.14799876805673248 0.28198115448283384 
0.1503789130186876 0.27844348840709876 
0.15279733593467096 0.274883464118104 
0.1552546523981814 0.2712971488193649 
0.15775148790281185 0.2676817997776737 
0.16028847800146503 0.26403572696670835 
0.1628662684681289 0.2603581332134765 
0.16548551546225415 0.25664894162853924 
0.1681468856957756 0.25290861986564867 
0.17085105660281869 0.24913801008188485 
0.1735987165121365 0.2453381724124987 
0.1763905648223186 0.24151024841027544 
0.17922731217981908 0.23765534931490517 
0.1821096806598461 0.23377447230880186 
0.18503840395016175 0.22986844617876723 
0.1880142275378376 0.2259379061308559 
0.19103790889901295 0.2219832959824954 
0.19411021769170594 0.21800489465185455 
0.1972319359517243 0.214002862833261 
0.20040385829172777 0.20997730502407005 
0.20362679210349152 0.20592834166795743 
0.20690155776342192 0.20185618609813055 
0.2102289888413786 0.1977612211796852 
0.21360993231285336 0.19364407102643444 
0.21704524877456283 0.18950566385523854 
0.2205358126635071 0.18534728288332905 
0.2240825124795522 0.18117060311037347 
0.22768625101159187 0.17697771279582633 
0.2313479455673461 0.17277111938570447 
0.2350685282068564 0.16855374050994124 
0.23884894597973452 0.16432888141972427 
0.24269016116622874 0.16010020083200718 
0.24659315152216502 0.15587166757588097 
0.2505589105278286 0.15164751068448779 
0.25458844764084815 0.1474321656497992 
0.25868278855314575 0.1432302194689659 
0.26284297545202084 0.1390463568815217 
0.2670700672854313 0.13488530985424307 
0.2713651400315419 0.13075181194662108 
0.27572928697260785 0.126650558718171 
0.2801636189732617 0.12258617485212228 
0.28466926476327736 0.11856318819885517 
0.2892473712248801 0.1145860105131424 
0.29389910368467836 0.11065892429276138 
0.29862564621028953 0.10678607483720991 
0.3034282019117366 0.10297146644241081 
0.308307993247692 0.09921896153250669 
0.313266262336646 0.0955322814993686 
0.31830427127308025 0.0919150080657183 
0.32342330244872475 0.08837058409651552 
0.3286246588789833 0.08490231294080462 
0.333909664534606 0.08151335557685727 
0.3392796646786984 0.07820672504169117 
0.34473602620914895 0.07498527783780665 
0.3502801380065632 0.07185170221338474 
0.35591341128779536 0.06880850339823481 
0.36163727996516287 0.06585798604056539 
0.36745320101143986 0.06300223422632485 
0.3733626548307203 0.06024308957331151 
0.3793671456352441 0.05758212797847457 
0.3854682018282855 0.055020635662217335 
0.39166737639319654 0.05255958520204596 
0.39796624728871033 0.050199612283297904 
0.40436641785059846 0.0479409939197776 
0.4108695171997902 0.04578362891327347 
0.41747720065705485 0.043727021327810374 
0.4241911501643513 0.04177026775002197 
0.4310130747129571 0.03991204908762055 
0.43794471077847863 0.038150627619018496 
0.4449878227628616 0.03648384994372242 
0.4521442034435062 0.03490915639061992 
0.45941567442960735 0.03342359731629881 
0.4668040866258337 0.0320238565665981 
0.47431132070346205 0.030706282182662144 
0.4819392875790909 0.02946692421169203 
0.4896899289010502 0.028301579239126344 
0.4975652175436368 0.027205841002662445 
0.5055671581092949 0.026175156191181794 
0.5136977874388748 0.025204884286666444 
0.5219591751300984 0.024290360088701356 
0.530353424064359 0.02342695738291741 
0.5388826709419989 0.022610152089165274 
0.5475490868261896 0.02183558316239887 
0.5563548776955627 0.021099109526098423 
0.565302285005728 0.020396861397705014 
0.574393586259819 0.019725284516969487 
0.5836310955882176 0.019081176006159495 
0.5930171643376017 0.018461710866622787 
0.6025541816694622 0.017864458436781968 
0.6122445751682499 0.017287388487126104 
0.6220908114593011 0.01672886699138357 
0.6320953968366995 0.016187641972384124 
0.642260877901239 0.015662820159156113 
0.6525898422086414 0.015153835493010467 
0.6630849189282028 0.014660410771510155 
0.6737487795120314 0.014182513910133818 
0.6845841383750468 0.013720310425439725 
0.695593753585919 0.013274113797722245 
0.7067804275691129 0.012844335356377818 
0.7181470078182285 0.012431435251837934 
0.7296963876208117 0.012035875941446486 
0.7414315067948224 0.011658079433006233 
0.753355352436943 0.011298389310620148 
0.7654709596829261 0.010957038325633803 
0.7777814124801674 0.010634122083895683 
0.7902898443727037 0.010329579111616572 
0.802999439298838 0.010043177347074848 
0.8159134324015865 0.009774506893795843 
0.8290351108521647 0.009522978690012205 
0.8423678146867148 0.009287828604184934 
0.8559149376564889 0.009068126359643615 
0.8696799280917086 0.008862788623086112 
0.8836662897793105 0.008670595559638127 
0.8978775828548148 0.008490210157394339 
0.9123174247085329 0.008320199651353206 
0.9269894909063501 0.00815905842393345 
0.9418975161253189 0.008005231819869294 
0.9570452951042923 0.007857140380316091 
0.9724366836098516 0.007713204068084989 
0.9880755994177655 0.007571866117645609 
1.0039660233102365 0.007431616195758278 
1.0201120000891781 0.007291012598704227 
1.0365176396057956 0.007148703239068438 
1.0531871178067198 0.007003445189482454 
1.0701246777969668 0.00685412255468354 
1.0873346309199952 0.0066997624399111385 
1.104821357855124 0.0065395487771071 
1.1225893097326103 0.006372833765117417 
1.1406430092666533 0.0061991466806253755 
1.1589870519066197 0.006018199826973452 
1.17762610700679 0.005829891411642429 
1.1965649190149052 0.0056343051821155015 


==> figures/poisson_t4s_hist/fig2g_t4s_k2_train1600.txt <==
err density 
0.0033686469491214567 0.007600455162972617 
0.003434988426139015 0.008017349553049266 
0.0035026364192858486 0.008453637203360268 
0.003571616658836187 0.008912424778541459 
0.0036419553817912615 0.009397189748809324 
0.0037136793418586977 0.009911740561070574 
0.0037868158196284274 0.01046016440281522 
0.0038613926329490174 0.011046763321383537 
0.003937438147508318 0.011675979873851449 
0.0040149812876225125 0.01235231386841755 
0.004094051547237635 0.013080232101291172 
0.004174679001147758 0.013864073279884684 
0.00425689431643408 0.014707950542163449 
0.00434072876412933 0.015615654124806816 
0.004426214231111862 0.01659055679415483 
0.0045133832322340126 0.01763552463205757 
0.004602268922689279 0.018752835665461345 
0.00469290511062308 0.019944108648923976 
0.0047853262699918825 0.02121024406120095 
0.004879567553675523 0.022551379070909455 
0.004975664806847814 0.023966857874112846 
0.005073654580610434 0.025455218421510887 
0.005173574145895357 0.027014196148130845 
0.005275461507641017 0.028640744906899395 
0.00537935541924771 0.030331074901194244 
0.005485295397317646 0.03208070702084875 
0.005593321736685319 0.033884542619811185 
0.005703475525743829 0.03573694743844206 
0.0058157986620730965 0.03763184807414335 
0.005930333868375816 0.03956283914375128 
0.0060471247087272835 0.041523299061697924 
0.006166215605145196 0.04350651218013949 
0.006287651854485816 0.04550579490140322 
0.006411479645672889 0.04751462327948791 
0.0065377460772658115 0.04952675957656556 
0.006666499175373845 0.05153637523368422 
0.006797787911923093 0.05353816775401553 
0.00693166222328323 0.0555274690845538 
0.007068173029261088 0.057500343220956304 
0.007207372252468241 0.0594536709529697 
0.007349312838070062 0.06138521991663853 
0.007494048773923723 0.06329369842491317 
0.00764163511111272 0.06517879190893379 
0.007792127984885872 0.06704118121402476 
0.007945584636008654 0.06888254244981148 
0.008102063432535049 0.07070552858183897 
0.008261623892008104 0.07251373345785708 
0.008424326704097772 0.07431163946737263 
0.008590233753684569 0.0761045505171216 
0.008759408144397775 0.07789851244482597 
0.00893191422261726 0.07970022336536442 
0.009107817601947975 0.08151693672443602 
0.009287185188176417 0.08335636000454945 
0.009470085204718637 0.0852265520704046 
0.009656587218569336 0.0871358220448401 
0.009846762166762056 0.08909263236893526 
0.010040682383350492 0.09110550832509326 
0.010238421626921082 0.09318295580311711 
0.010440055108647506 0.09533338848819554 
0.010645659520897648 0.09756506497607148 
0.010855313066403974 0.09988603561102959 
0.01106909548800831 0.10230409813817151 
0.011287088098992476 0.10482676060690091 
0.011509373814006262 0.10746120940164584 
0.01173603718060439 0.11021427984972665 
0.011967164411404677 0.11309242660015809 
0.012202843416879442 0.11610169090763038 
0.012443163838792718 0.11924766210866702 
0.012688217084296011 0.1225354309449753 
0.012938096360695442 0.12596953296165925 
0.01319289671090366 0.1295538809608595 
0.013452715049589968 0.133291686387129 
0.013717650200042257 0.1371853705108954 
0.013987802931755014 0.14123646730343148 
0.01426327599875752 0.1454455208981871 
0.01454417417869693 0.1498119814448915 
0.014830604312690947 0.1543341039225369 
0.01512267534596543 0.15900885502981657 
0.015420498369292353 0.16383183357133013 
0.01572418666124367 0.16879720977296142 
0.016033855731277486 0.17389768867387867 
0.016349623363672686 0.17912450215645603 
0.016671609662328786 0.18446743330741389 
0.016999937096448155 0.18991487568875964 
0.017334730547117743 0.19545392878569948 
0.017676117354808306 0.20107052945291168 
0.01802422736780908 0.20674961767121033 
0.01837919299161617 0.21247533342922495 
0.018741149239293754 0.21823124013483902 
0.01911023378282702 0.22400056871042293 
0.01948658700548641 0.22976647549782264 
0.019870352055223153 0.23551230634560438 
0.02026167489911635 0.24122185881001787 
0.02066070437889235 0.24687963429432938 
0.02106759226753747 0.25247107218370574 
0.021482493327025655 0.25798275859324804 
0.02190556536718302 0.2634026032082403 
0.022336969305711683 0.26871997881791276 
0.022776869229395657 0.2739258194757361 
0.023225432456512103 0.2790126747014159 
0.023682829600471744 0.28397471870848623 
0.02414923463471262 0.2888077152313868 
0.024624824958871774 0.2935089400735591 
0.025109781466260122 0.298077064943931 
0.025604288612666264 0.3025120074404485 
0.02610853448651514 0.30681475313162343 
0.02662271088040854 0.3109871565454714 
0.027147013364074365 0.3150317284750476 
0.0276816413587527 0.3189514173368101 
0.028226798213046644 0.32274939236800415 
0.028782691280267142 0.32642883622764446 
0.029349531997300806 0.3299927540865104 
0.02992753596503117 0.33344380557656017 
0.030516923030343573 0.3367841650476544 
0.03111791736974506 0.34001541448307493 
0.031730747574631214 0.34313847219288696 
0.03235564673823199 0.34615355907673767 
0.03299285254427007 0.3490602028681674 
0.03364260735736504 0.3518572793848734 
0.034305158315218146 0.35454308845755694 
0.03498075742261236 0.35711546093688573 
0.035669661647263824 0.35957189202458895 
0.03637213301756077 0.3619096951787893 
0.037088438722227564 0.3641261700393183 
0.0378188512119512 0.36621877723517743 
0.03856364830300951 0.3681853125967739 
0.03932311328293995 0.3700240732167761 
0.040097535018289616 0.371734007994456 
0.040887208064487084 0.37331484576013946 
0.04169243277787822 0.3747671948009845 
0.04251351542996827 0.37609260857976184 
0.043350768323913824 0.37729361362851654 
0.04420450991330908 0.37837369697377965 
0.04507506492331124 0.37933725196604273 
0.04596276447415158 0.38018948299261546 
0.04686794620707867 0.38093627119299817 
0.04779095441278214 0.3815840049084624 
0.04873214016234535 0.3821393801195007 
0.04969186144077729 0.3826091774933318 
0.05067048328317389 0.38300002381896076 
0.05166837791356131 0.383318146495234 
0.05268592488647307 0.3835691303122811 
0.053723511231315864 0.3837576859941283 
0.05478153159957806 0.3838874398286056 
0.05586038841493768 0.38396075319348516 
0.056960492026326186 0.38397857990451423 
0.05808226086400708 0.3839403680873296 
0.05922612159872797 0.3838440117526413 
0.06039250930400702 0.383685855488402 
0.061581867621615625 0.3834607537421314 
0.06279464893031975 0.3831621841284896 
0.06403131451794475 0.38278241214510894 
0.06529233475682851 0.3823127026989012 
0.06657818928273024 0.38174357201890574 
0.06788936717726227 0.3810650719374783 
0.06922636715391507 0.38026709722658714 
0.07058969774774537 0.3793397057344734 
0.07197987750880042 0.3782734405184475 
0.07339743519935094 0.37705964303322215 
0.07484290999500899 0.37569074671371677 
0.07631685168980604 0.374160540971294 
0.0778198209053102 0.37246439667048015 
0.0793523893038616 0.3705994455216658 
0.08091513980600708 0.36856470745399644 
0.0825086668122173 0.3663611618521346 
0.08413357642896997 0.3639917604755714 
0.08579048669928582 0.361461381852442 
0.08748002783780437 0.35877672887562717 
0.08920284247048965 0.3559461731565057 
0.09095958587905614 0.3529795513482204 
0.09275092625020896 0.349887920082925 
0.09457754492979191 0.3466832773354872 
0.09644013668194132 0.3433782589014733 
0.09833940995334296 0.33998581924509647 
0.10027608714269384 0.336518906230956 
0.10225090487547006 0.33299013921112924 
0.10426461428410652 0.32941149961600696 
0.10631798129369405 0.3257940426207196 
0.10841178691330289 0.3221476376628049 
0.11054682753304401 0.3184807446083974 
0.11272391522697998 0.31480023124316436 
0.11494387806200199 0.31111123653968026 
0.11720756041278912 0.30741708286272906 
0.11951582328297118 0.3037192389530449 
0.12186954463261558 0.3000173342096347 
0.12426961971216452 0.2963092234987073 
0.1267169614029479 0.2925911004769975 
0.1292125005644029 0.28885765624938226 
0.13175718638813103 0.2851022791025807 
0.13435198675892857 0.2813172900839202 
0.13699788862292625 0.277494208340689 
0.13969589836297996 0.2736240394148521 
0.1424470421814533 0.2696975791129081 
0.1452523664905396 0.2657057251542405 
0.14811293831027017 0.2616397885559048 
0.15102984567436073 0.2574917966489623 
0.15400419804405152 0.2532547797510497 
0.157037126730096 0.24892303384893372 
0.16012978532306169 0.2444923521764849 
0.1632833501321037 0.2399602193058243 
0.16649902063238098 0.23532596229409833 
0.1697780199212823 0.23059085453015013 
0.17312159518363854 0.22575816918133204 
0.17653101816609548 0.22083318052039178 
0.18000758566083 0.21582311287795264 
0.18355261999879122 0.2107370384737241 
0.18716746955265676 0.20558572688048043 
0.19085350924969313 0.2003814503174686 
0.19461214109471653 0.1951377503021508 
0.19844479470335297 0.18986917236066392 
0.20235292784580056 0.1845909764622326 
0.20633802700129947 0.17931883156175207 
0.21040160792352258 0.1740685030776131 
0.21454521621710035 0.1688555422790069 
0.21877042792550033 0.16369498640063113 
0.2230788501304827 0.1586010778477872 
0.22747212156336305 0.15358701011848944 
0.2319519132283121 0.14866470708057392 
0.23651992903793206 0.1438446410403667 
0.24117790646134735 0.13913569367352108 
0.24592761718506126 0.13454506241274558 
0.25077086778682584 0.13007821335966296 
0.25570950042278423 0.12573888026838237 
0.26074539352814324 0.12152910769422992 
0.26588046253164693 0.11744933506575413 
0.2711166605841206 0.1134985172683567 
0.2764559793013609 0.10967427636173599 
0.2819004495216584 0.10597307831886892 
0.28745214207823727 0.10239042818865467 
0.29311316858690856 0.0989210768535517 
0.2988856822492333 0.09555923257259383 
0.3047718786715049 0.09229877075392705 
0.3107739966998593 0.08913343586553667 
0.316894319271833 0.08605703003691159 
0.32313517428468913 0.08306358369157268 
0.3294989354808463 0.0801475044409196 
0.3359880233507439 0.0773037014228696 
0.3426049060534894 0.07452768324417423 
0.3493521003556344 0.0718156286456553 
0.356232172588441 0.06916442992149291 
0.3632477396239991 0.06657170995897843 
0.370401469870569 0.06403581450159312 
0.37769608428752266 0.06155578186001703 
0.3851343574202759 0.059131292793065886 
0.3927191184556028 0.056762603649898075 
0.4004532522977299 0.05445046610761653 
0.40833970066562575 0.05219603696051796 
0.41638146321189945 0.05000078142803202 
0.4245815986637353 0.04786637335956437 
0.43294322598629414 0.04579459553920408 
0.44146952556902963 0.043787243045376505 
0.4501637404353655 0.04184603231376672 
0.4590291774761987 0.03997251819936306 
0.46806920870769003 0.0381680209475985 
0.4772872725538305 0.036433564576591734 
0.48668687515426323 0.034769827752771876 
0.4962715916978637 0.03317710782019599 
0.5060450677825801 0.0316552982285041 
0.516011020802056 0.030203879204081463 
0.5261732413595633 0.02882192113171169 
0.5365355947097752 0.027508099767643016 
0.5471020222289379 0.026260722097145126 
0.5578765429139937 0.02507776138749119 
0.5688632549112292 0.02395689977739399 
0.5800663370750248 0.02289557659183561 
0.5914900505573054 0.021891040481205135 
0.6031387404282917 0.020940403458240744 
0.615016837329173 0.020040694945972996 
0.6271288591573214 0.01918891405291502 
0.639479412784701 0.018382078453945426 
0.6520731958101144 0.017617268470095235 
0.6649149983459617 0.01689166519893231 
0.6780097048401827 0.016202581838682797 
0.6913622959340834 0.015547487661405917 
0.7049778503567512 0.014924024410323386 
0.7188615468567741 0.014330015210405276 
0.7330186661720063 0.013763466376547283 
0.7474545930381243 0.013222562768214296 
0.7621748182367429 0.012705657562987426 
0.7771849406838583 0.012211257495895352 
0.7924906695594288 0.011738004731091609 
0.8080978264788904 0.011284656594435706 
0.8240123477074417 0.010850064399700557 
0.8402402864179305 0.010433152550005216 
0.8567878149932119 0.010032898994655152 
0.8736612273738467 0.009648317976967843 
0.8908669414520376 0.009278445829631917 
0.9084115015127043 0.008922330370623751 
0.9263015807226399 0.008579024235240878 
0.9445439836686842 0.008247582259063685 
0.9631456489458874 0.007927062812875552 
0.9821136517966371 0.007616532793152328 
1.0014552068017666 0.007315075798829096 
1.0211776706246616 0.007021802883282343 
1.0412885448094016 0.006735865164687989 
1.0617954786340151 0.006456467511115364 
1.0827062720199214 0.006182882489973293 
1.1040288784986767 0.005914463783956295 
1.125771408237135 0.005650658324944838 
1.147942131122199 0.005391016479360223 


==> figures/poisson_t4s_hist/fig2g_t4s_k2_train400.txt <==
err density 
0.0074520553704586 0.03671625533293891 
0.007578529476185112 0.03927681358607473 
0.0077071500634692735 0.04191687563867828 
0.007837953561768739 0.04463081326879105 
0.007970977018811252 0.04741256391866109 
0.00810625811108777 0.050255716005477145 
0.008243835154523635 0.053153604826093444 
0.008383747115330898 0.05609941762787859 
0.008526033621044751 0.05908630609115873 
0.008670734971747328 0.06210750416526458 
0.008817892151482003 0.06515644893124482 
0.008967546839861337 0.06822690194098661 
0.009119741423872093 0.07131306831515065 
0.009274519009880583 0.07440971078027785 
0.009431923435841792 0.07751225579629774 
0.00959199928371564 0.08061688897515712 
0.00975479189209404 0.08372063712273055 
0.00992034736904226 0.08682143445024819 
0.010088712605158152 0.08991817079614044 
0.010259935286853102 0.09301072006946216 
0.010434063909858316 0.09609994756413406 
0.010611147792960407 0.09918769528869581 
0.010791237091969993 0.10227674499619 
0.010974382813927453 0.10537075916835034 
0.011160636831549768 0.10847420079097331 
0.011350051897922493 0.11159223333573874 
0.011542681661441132 0.11473060291994852 
0.011738580681006073 0.1178955051319049 
0.011937804441475446 0.12109343946910572 
0.012140409369380146 0.12433105472355838 
0.012346452848905653 0.12761498894979464 
0.012555993238145113 0.13095170785553756 
0.012769089885628129 0.1343473455542041 
0.01298580314713022 0.1378075516075237 
0.013206194402767477 0.14133734816387816 
0.013430326074381412 0.1449410007653717 
0.013658261643218752 0.1486219060594896 
0.013890065667911407 0.15238249921818375 
0.014125803802761499 0.15622418335014293 
0.014365542816336821 0.16014728260551228 
0.014609350610381742 0.1641510200333436 
0.014857296239049191 0.16823352057949945 
0.015109449928459041 0.17239183892670704 
0.0153658830965883 0.17662201119979742 
0.015626668373499016 0.180919128908841 
0.015891879621909456 0.18527743290101706 
0.01616159195811432 0.18969042455773635 
0.01643588177326011 0.19415099102373012 
0.016714826754981538 0.19865154090402606 
0.01699850590940518 0.20318414662441542 
0.017286999583526464 0.20774068952902328 
0.017580389487966554 0.212313003788977 
0.01787875872011537 0.21689301531877245 
0.018182191787667515 0.22147287213748273 
0.018490774632557407 0.22604506296191937 
0.01880459465530091 0.230602521265816 
0.019123740739749866 0.2351387125670193 
0.0194483032782669 0.23964770329441307 
0.01977837419732736 0.24412421021638375 
0.020114046983555907 0.24856363005985546 
0.020455416710204854 0.2529620495894156 
0.020802580064081953 0.2573162370260763 
0.021155635372935213 0.26162361624229535 
0.021514682633302452 0.2658822256535396 
0.021879823538833484 0.27009066411965515 
0.02225116150909302 0.27424802645807805 
0.022628801718852423 0.27835383134646813 
0.023012851127878525 0.28240794445072503 
0.023403418511228038 0.28641049955678644 
0.023800614490056174 0.2903618203175536 
0.02420455156294806 0.2942623449613693 
0.02461534413778191 0.298112555961647 
0.025033108564133006 0.3019129162584594 
0.025457963166227632 0.305663813174768 
0.025890028276456273 0.3093655107070441 
0.026329426269455527 0.313018110417105 
0.026776281596768602 0.31662152073321287 
0.027230720822093917 0.32017543410572175 
0.02769287265713197 0.323679311174348 
0.028162867998040624 0.32713237090454567 
0.028640839962509095 0.3305335855481537 
0.02912692392746111 0.33388167928123075 
0.02962125756739795 0.3371751294663743 
0.03012398089339233 0.34041216966822563 
0.030635236292743968 0.34359079380403523 
0.03115516856930819 0.34670876111600757 
0.03168392498450903 0.3497636019847216 
0.03222165529904841 0.35275262493698917 
0.0327685118153231 0.355672925510006 
0.0333246494205616 0.35852139789048554 
0.03389022563069321 0.3612947504290203 
0.03446540063496158 0.36398952621699204 
0.03505033734129532 0.3666021298921667 
0.035645201422448806 0.36912886170273335 
0.03625016136292602 0.3715659596084165 
0.03686538850670067 0.37390964983966235 
0.037491057105746295 0.376156205887466 
0.03812734436939003 0.37830201537980135 
0.03877443051450393 0.380343653744282 
0.03943249881654808 0.3822779629930751 
0.04010173566148011 0.3841021334302866 
0.0407823305985457 0.3858137856091946 
0.041474476393964906 0.38741104949023303 
0.04217836908552971 0.388892637499902 
0.04289420803812817 0.3902579080892868 
0.04362219600021109 0.3915069164544521 
0.04436253916121659 0.39264044931685094 
0.04511544720996969 0.3936600410675745 
0.04588113339407292 0.3945679691428123 
0.04665981458030478 0.39536722719797707 
0.0474517113160433 0.396061475455134 
0.04825704789173216 0.3966549684763463 
0.04907605240440698 0.397152461523406 
0.049908956822299524 0.39755909755846197 
0.05075599705053857 0.3978802777767154 
0.05161741299796586 0.3981215193001801 
0.05249344864508585 0.39828830426387296 
0.05338435211316881 0.3983859249626565 
0.054290375734526636 0.398419329976778 
0.05521177612398161 0.39839297624477416 
0.05614881425154764 0.3983106919020068 
0.05710175551634548 0.398175554359802 
0.05807086982177221 0.3979897875817161 
0.059056431651946496 0.3977546818460385 
0.06005872014945118 0.39747053850005226 
0.061078019194395504 0.3971366413496167 
0.062114617484818876 0.39675125542752 
0.06316880861845955 0.396311652986433 
0.06424089117591067 0.39581416570580097 
0.06533116880518804 0.3952542613214133 
0.06643995030773281 0.3946266422106356 
0.06756754972587388 0.3939253629174904 
0.06871428643177488 0.39314396319403255 
0.06988048521789032 0.3922756128739267 
0.07106647638895747 0.39131326477879586 
0.07227259585554892 0.3902498118786093 
0.0734991852292134 0.38907824506863575 
0.07474659191923105 0.38779180816707676 
0.07601516923101065 0.3863841470557975 
0.07730527646615722 0.38484945025673445 
0.07861727902423753 0.3831825786335328 
0.07995154850627308 0.38137918230882184 
0.08130846281998921 0.37943580327212 
0.08268840628685081 0.37734996250587693 
0.08409176975091433 0.375120230766548 
0.08551895068952722 0.3727462824180012 
0.08697035332590645 0.37022893192533696 
0.08844638874362713 0.36757015278228045 
0.08994747500305482 0.36477307877294635 
0.09147403725975323 0.36184198757001557 
0.0930265078849022 0.3587822667595964 
0.09460532658775885 0.3556003624721341 
0.09621094054019715 0.35230371090246504 
0.09784380450336161 0.348900653132461 
0.0995043809564698 0.3454003338363421 
0.10119314022780157 0.34181258465779224 
0.1029105606279107 0.33814779330188577 
0.10465712858509801 0.3344167596814924 
0.1064333387831833 0.3306305407911925 
0.10823969430161542 0.3268002863414756 
0.11007670675796079 0.32293706755827806 
0.11194489645280943 0.3190517019210475 
0.11384479251714111 0.31515457695762633 
0.11577693306219174 0.31125547651658403 
0.117741865331864 0.30736341317714355 
0.11974014585772413 0.303486470614948 
0.12177234061662934 0.2996316598017499 
0.12383902519103081 0.29580479286516054 
0.12594078493199665 0.29201037826120907 
0.12807821512500245 0.2882515406125115 
0.13025192115853468 0.28452996813845716 
0.13246251869555642 0.28084589005621174 
0.13471063384788262 0.2771980856734177 
0.1369969033535148 0.27358392614089144 
0.139321974756986 0.269999449007134 
0.1416865065927655 0.2664394648404806 
0.14409116857177745 0.26289769428702936 
0.14653664177108375 0.259366933042898 
0.14902361882678739 0.2558392413686342 
0.1515528041302088 0.2523061539923692 
0.15412491402739187 0.2487589055655769 
0.15674067702199646 0.2451886662774961 
0.1594008339816333 0.24158678182403973 
0.16210613834770196 0.23794501168209753 
0.16485735634878904 0.23425575957292813 
0.16765526721768886 0.23051229011483304 
0.17050066341210707 0.2267089259652594 
0.1733943508391096 0.22284122022891914 
0.17633714908338188 0.21890609954821003 
0.1793298916393608 0.21490197407601117 
0.18237342614730753 0.21082881143439197 
0.18546861463338565 0.20668817275724677 
0.18861633375381515 0.20248320996836197 
0.19181747504316912 0.19821862452493869 
0.19507294516688464 0.19390058892528217 
0.1983836661780599 0.1895366333039393 
0.20175057577860842 0.18513550038538576 
0.20517462758484697 0.18070697290872723 
0.20865679139758928 0.17626167834510564 
0.21219805347682547 0.1718108762855507 
0.21579941682106157 0.16736623426454686 
0.21946190145140138 0.16293959799404348 
0.22318654470044874 0.15854276201073922 
0.22697440150611303 0.1541872465890534 
0.23082654471040182 0.14988408645208567 
0.23474406536328332 0.145643636337297 
0.2387280730317073 0.14147539786180546 
0.24277969611386907 0.13738787140721986 
0.2469000821588087 0.13338843593220426 
0.25109039819143314 0.12948325875085798 
0.2553518310430546 0.12567723641605516 
0.25968558768753996 0.12197396694850261 
0.2640928955831633 0.1183757527829091 
0.26857500302026227 0.11488363298858448 
0.27313317947479276 0.11149744258649355 
0.277768715967886 0.10821589614800865 
0.2824829254315065 0.1050366923379137 
0.28727714308031593 0.10195663566654622 
0.2921527267898495 0.09897177144940184 
0.2971110574811086 0.09607752983839966 
0.30215353951168283 0.09326887478388812 
0.3072816010735077 0.0905404539027554 
0.31249669459737534 0.08788674545423796 
0.31780029716430874 0.08530219894667236 
0.32319391092391786 0.0827813662985976 
0.32867906351985743 0.08031902093781022 
0.3342573085225032 0.07791026272303074 
0.33993022586897387 0.07555060709561916 
0.34569942231061845 0.07323605739505247 
0.35156653186810094 0.07096315978486495 
0.3575332162942062 0.06872904072079263 
0.36360116554450134 0.06653142733772667 
0.369772098255986 0.06436865152728227 
0.37604776223386416 0.06223963881669007 
0.3824299349465794 0.06014388343843118 
0.38892042402924965 0.058081411197322144 
0.3955210677956481 0.056052731898638464 
0.4022337357588722 0.05405878320032757 
0.4090603291608487 0.05210086779885207 
0.4160027815108273 0.05018058585720923 
0.4230630591330111 0.04829976454125641 
0.43024316172348265 0.04646038645286541 
0.4375451229165831 0.04466451864167999 
0.44497101086090013 0.04291424374697163 
0.4525229288050348 0.041211594672249996 
0.46020301569330985 0.03955849403217024 
0.46801344677158474 0.037956699437450205 
0.47595643420335637 0.03640775550191111 
0.4840342276963133 0.03491295326884247 
0.4922491151395271 0.03347329756379819 
0.5006034232514524 0.032089482589668136 
0.5090995182389294 0.030761875889488238 
0.5177398064673707 0.029490510615212448 
0.5265267351423181 0.028275085859115617 
0.5354627930025707 0.027114974631521054 
0.5445505110250751 0.026009238907372726 
0.55379246314178 0.024956651018249888 
0.5631912669686534 0.023955720539320415 
0.5727495845470766 0.023004725715925153 
0.5824701230978208 0.022101748395183522 
0.592355635787815 0.021244711376885734 
0.6024089225099335 0.02043141707695714 
0.6126328306760134 0.019659586407003913 
0.6230302560233351 0.01892689681488022 
0.6336041434347838 0.018231018502740757 
0.6443574877729366 0.017569647938381477 
0.6552933347283046 0.01694053789945888 
0.6664147816819666 0.01634152343405396 
0.6777249785828476 0.015770543279839493 
0.6892271288398855 0.015225656452067238 
0.7009244902293394 0.014705053881620637 
0.7128203758174939 0.014207065152337457 
0.7249181548990254 0.01373016054577072 
0.7372212539512973 0.013272948746082763 
0.7497331576048434 0.01283417068312497 
0.7624574096303287 0.012412690094114052 
0.7753976139422579 0.012007481460883509 
0.7885574356197212 0.01161761602879086 
0.801940601944458 0.011242246634468168 
0.8155509034565439 0.010880592063294729 
0.829392195027995 0.010531921625359271 
0.8434683969545863 0.010195540583281478 
0.8577834960662077 0.009870776989848307 
0.8723415468560602 0.009556970401835866 
0.8871466726290204 0.009253462832859787 
0.9022030666694877 0.008959592197055043 
0.9175149934290593 0.00867468838126934 
0.9330867897343604 0.008398071970551936 
0.948922866015368 0.008129055544021567 
0.9650277075545884 0.007866947359269464 
0.9814058757574309 0.007611057156349064 
0.9980620094441465 0.007360703739582171 
1.0150008261636854 0.0071152239387054245 
1.0322271235298597 0.006873982511466641 
1.0497457805801835 0.006636382528188273 
1.0675617591577673 0.006401875774941559 
1.085680105316673 0.00616997272512689 
1.1041059507511164 0.0059402516582018625 
1.1228445142489307 0.005712366547329418 
1.1419011031696888 0.005486053392728005 


==> figures/poisson_t4s_hist/fig2g_t4s_k2_train6400.txt <==
err density 
0.003484751301247141 0.008506609656009268 
0.0035529772483085587 0.009004651796076865 
0.0036225389520567622 0.00952841238214206 
0.0036934625645058043 0.010081082983461475 
0.0037657747496850215 0.010666139032807085 
0.0038395026936634867 0.011287292231420932 
0.003914674114770731 0.011948432863890319 
0.003991317274017552 0.012653563174643086 
0.004069460985720877 0.013406723286657863 
0.004149134628336616 0.014211911425151474 
0.004230368155504618 0.015073000433021674 
0.0043131921073098645 0.01599365272207593 
0.004397637621764148 0.016977235889175737 
0.004483736446512531 0.018026741237409483 
0.004571520950769014 0.01914470738073074 
0.00466102413748587 0.02033315098082089 
0.00475227965576125 0.02159350647467524 
0.004845321813489689 0.022926576410175446 
0.004940185590260321 0.02433249372580268 
0.005036906650507592 0.025810697001473433 
0.005135521356919452 0.027359919382058145 
0.005236066784108064 0.028978191544546974 
0.005338580732548159 0.030662858753866887 
0.005443101742788282 0.03241061173915763 
0.005549669109940273 0.03421753082809379 
0.00565832289845243 0.036079142505918586 
0.005769103957171904 0.0379904873208268 
0.005882053934701996 0.03994619783940611 
0.005997215295060131 0.0419405851653555 
0.0061146313336423565 0.043967732371592745 
0.006234346193500467 0.0460215930602799 
0.006356404881937742 0.04809609315802798 
0.006480853287429639 0.050185233976362584 
0.006607738196875758 0.052283194523367875 
0.0067371073131895715 0.05438443104532426 
0.0068690092732325335 0.0564837718119501 
0.007003493666099315 0.058576505240755715 
0.007140611051761036 0.060658459589837954 
0.007280412980073472 0.06272607263785823 
0.00742295201015748 0.0647764500166524 
0.00756828173015879 0.06680741116472023 
0.007716456777394703 0.06881752222409322 
0.00786753285889522 0.07080611560008779 
0.008021566772346332 0.07277329633037537 
0.008178616427443344 0.07471993584978644 
0.008338740867662276 0.07664765416999128 
0.008502000292457497 0.07855879189579679 
0.008668456079893968 0.08045637384815975 
0.008838170809722582 0.08234406633427639 
0.009011208286907288 0.08422613027542503 
0.009187633565612805 0.08610737245556542 
0.00936751297366206 0.08799309707546024 
0.009550914137472367 0.08988905958271384 
0.009737906007479886 0.09180142440016018 
0.009928558884061814 0.09373672770479236 
0.010122944443966116 0.09570184583710582 
0.010321135767258693 0.09770396927488767 
0.010523207364798146 0.09975058142186573 
0.010729235206248446 0.10184944078146364 
0.010939296748640016 0.10400856445361653 
0.01115347096549008 0.10623621035315789 
0.011371838376493054 0.1085408551443742 
0.011594481077792268 0.11093116465537503 
0.011821482772844354 0.11341595350739311 
0.012052928803887916 0.11600413088707028 
0.0122889061840283 0.11870462981097427 
0.012529503629950534 0.12152631787438194 
0.012774811595272738 0.1244778883202328 
0.013024922304552548 0.12756773127527488 
0.013279929787959312 0.13080378613290852 
0.013539929916625136 0.13419337726039415 
0.013805020438688047 0.13774303640920632 
0.014075301016040768 0.14145831634507985 
0.014350873261799091 0.14534360122255008 
0.014631840778503715 0.14940192004529024 
0.014918309197070061 0.15363477012379578 
0.015210386216500659 0.1580419577224047 
0.015508181644375037 0.1626214630485305 
0.015811807438132347 0.16736933636434248 
0.016121377747162238 0.17227963129785123 
0.016437008955719753 0.17734438041641726 
0.01675881972668055 0.18255361683729082 
0.01708693104615266 0.18789544413763176 
0.017421466268961728 0.19335615515326787 
0.017762551165026785 0.19892039849273266 
0.018110313966643973 0.20457138981762898 
0.018464885416696004 0.2102911632300157 
0.018826398817805512 0.21606085653789883 
0.019194990082450725 0.2218610228100868 
0.019570797784062326 0.22767195954148153 
0.019953963209120726 0.23347404597678406 
0.020344630410273283 0.23924807871793036 
0.020742946260491533 0.24497559568626998 
0.021149060508288693 0.2506391788265303 
0.0215631258340182 0.2562227266124825 
0.02198529790727459 0.2617116884158225 
0.0224157354454181 0.26709325408918005 
0.022854600273245127 0.27235649363958137 
0.023302057383826947 0.2774924435701228 
0.023758275000539546 0.28249413827934183 
0.02422342464030791 0.2873565867613371 
0.024697681178088505 0.29207669667643593 
0.025181222912614293 0.29665314959592765 
0.02567423163342687 0.3010862328036781 
0.02617689268922097 0.30537763440776144 
0.02668939505752715 0.30953020963053574 
0.027211931415758634 0.3135477269696677 
0.027744698213649215 0.3174346034302728 
0.028287895747109347 0.32119563820554914 
0.028841728233528242 0.32483575402797393 
0.029406403888550255 0.3283597549344081 
0.02998213500435438 0.331772108406756 
0.03056913802946647 0.33507675879554005 
0.0311676336501339 0.3382769776465504 
0.03177784687329352 0.341375255077985 
0.03240000711116395 0.3443732347506808 
0.03303434826749402 0.3472716932950647 
0.03368110882549994 0.3500705633655397 
0.03434053193752404 0.35276899784685445 
0.03501286551644887 0.3553654711965367 
0.035698362328901126 0.35785791252796467 
0.03639728009028034 0.36024386386977686 
0.037109881561647996 0.3625206561213555 
0.037836434648513724 0.3646855945944901 
0.03857721250155547 0.36673614571136015 
0.039332493619311626 0.3686701164310519 
0.04010256195288378 0.37048581830169575 
0.040887707012689185 0.3721822086723169 
0.0416882239773036 0.373759002525315 
0.042504413804434774 0.3752167495743816 
0.04333658334406881 0.37655687267088506 
0.04418504545383173 0.37778166512356764 
0.0450501191166095 0.3788942462041146 
0.04593212956047112 0.3798984758226956 
0.04683140838093942 0.38079883104815104 
0.04774829366565575 0.38160024875222065 
0.048683130121485535 0.38230794011334696 
0.04963626920411215 0.382927183965025 
0.050608069250168246 0.383463106965098 
0.0515988956119539 0.38392045925363916 
0.05260912079479231 0.3843033946267468 
0.05363912459707475 0.38461526426273035 
0.05468929425304738 0.38485843269041337 
0.05576002457839351 0.385034123995117 
0.056851718118666336 0.38514230523905374 
0.05796478530062753 0.3851816127654457 
0.05909964458654894 0.3851493255080576 
0.06025672263153527 0.38504138769890944 
0.06143645444392668 0.3848524815237718 
0.06263928354884227 0.3845761483901012 
0.06386566215492501 0.3842049556203305 
0.0651160513243515 0.3837307036388905 
0.06639092114617029 0.3831446671540122 
0.06769075091303382 0.38243786250798795 
0.06901602930139039 0.3816013323350188 
0.07036725455520426 0.380626437964399 
0.07174493467327252 0.3795051496650076 
0.0731495876002093 0.37823032485607105 
0.07458174142116933 0.3767959648044417 
0.07604193456038359 0.3751974410708632 
0.07753071598358237 0.37343168402309346 
0.0790486454043811 0.3714973270566423 
0.08059629349470707 0.3693948016984259 
0.08217424209934596 0.3671263804518209 
0.08378308445468868 0.3646961660063337 
0.08542342541176133 0.3621100272130602 
0.08709588166362126 0.359375483952167 
0.08880108197720549 0.35650154462919675 
0.09053966742971836 0.3534985014792337 
0.09231229164964694 0.35037769008680125 
0.0941196210624957 0.3471512205110446 
0.0959623351413318 0.3438316881176189 
0.09784112666223586 0.34043187265028146 
0.09975670196475406 0.3369644342271031 
0.10170978121744945 0.33344161482968815 
0.10370109868865224 0.3298749534890131 
0.10573140302251123 0.32627502278590054 
0.1078014575204496 0.3226511935105058 
0.10991204042813132 0.3190114333994568 
0.11206394522804589 0.3153621448286377 
0.11425798093782122 0.31170804522067147 
0.11649497241437749 0.30805209276331497 
0.11877576066403542 0.30439545885944813 
0.12110120315869606 0.30073754756816523 
0.12347217415821107 0.29707606117241203 
0.12588956503906434 0.29340710994015007 
0.12835428462948856 0.28972536314784103 
0.13086725955114326 0.2860242375187567 
0.13342943456748194 0.28229611840369795 
0.13604177293893988 0.27853260830638077 
0.13870525678507603 0.2747247967379361 
0.1414208874538047 0.2708635448828984 
0.1441896858978569 0.26693977818177334 
0.14701269305861153 0.26294477969256325 
0.14989097025744166 0.2588704769959747 
0.15282559959472294 0.254709715466615 
0.1558176843566534 0.2504565109546043 
0.15886834943003902 0.24610627531559975 
0.16197874172519924 0.24165600879567736 
0.16515003060715286 0.23710445401934513 
0.1683834083352458 0.23245220723675647 
0.17168009051138564 0.22770178354560944 
0.1750413165370527 0.2228576339925202 
0.1784683500792581 0.21792611374891396 
0.18196247954562442 0.21291540191166117 
0.1855250185687682 0.20783537485724365 
0.18915730650016568 0.20269743643409877 
0.19286070891368703 0.19751430956279936 
0.19663661811899077 0.1922997949794749 
0.20048645368496681 0.18706850385849788 
0.2044116629734307 0.18183557184469454 
0.20841372168326472 0.17661636257918623 
0.21249413440521323 0.17142616909128286 
0.21665443518753974 0.1662799214371996 
0.22089618811275893 0.16119190869177263 
0.22522098788565992 0.1561755228508524 
0.22963046043284227 0.15124303140028855 
0.23412626351398988 0.146405384283883 
0.2387100873451127 0.14167205979812017 
0.2433836552339908 0.13705095260407643 
0.24814872422805814 0.13254830562978617 
0.25300708577497333 0.12816868619524183 
0.257960566396121 0.12391500528259677 
0.2630110283733004 0.11978857754884273 
0.26816037044885793 0.1157892184849112 
0.2734105285395275 0.11191537410436123 
0.2787634764642463 0.10816427772829793 
0.28422122668622046 0.10453212784285824 
0.28978583106951905 0.1010142806529065 
0.2954593816504808 0.09760545084151943 
0.30124401142422436 0.09429991416039464 
0.3071418951465556 0.09109170580355341 
0.3131552501515779 0.08797480903001173 
0.31928633718530686 0.0849433291689686 
0.32553746125560784 0.08199164892787775 
0.3319109724987731 0.07911456179177066 
0.33840926706306546 0.07630738121336601 
0.3450347880095602 0.0735660242113071 
0.35179002623062433 0.07088706888481476 
0.3586775213863778 0.06826778618788334 
0.36569986285948947 0.06570614706077142 
0.37285969072866654 0.06320080667249912 
0.38015969676120215 0.06075106807275199 
0.38760262542495844 0.05835682797803603 
0.3951912749201593 0.05601850772341061 
0.402928498231386 0.05373697260043636 
0.41081720420016854 0.05151344288065762 
0.4188603586185769 0.049349399801372394 
0.42706098534422304 0.04724648967794451 
0.43542216743709267 0.045206429116931054 
0.4439470483186348 0.04323091404968702 
0.4526388329535444 0.041321534999562606 
0.4615007890546809 0.039479700649476826 
0.4705362483115807 0.03770657140188873 
0.47974860764301847 0.03600300423051017 
0.4891413304740932 0.0343695097221594 
0.4987179480383175 0.03280622180692433 
0.5084820607051995 0.0313128802836625 
0.5184373393338173 0.02988882587380082 
0.528587526652893 0.028533007187052675 
0.538936438667888 0.027243998665404487 
0.5494879660956459 0.026020028293527193 
0.5602460758271244 0.02485901363111965 
0.5712148124187626 0.023758604541317178 
0.5823982996130518 0.022716230863874334 
0.593800741888872 0.021729153215682067 
0.6054264260421836 0.020794515095926294 
0.6172797227976663 0.019909394528545864 
0.629365088451912 0.019070853588160776 
0.6416870665487872 0.018275984322693544 
0.654250289587598 0.017521949799722426 
0.6670594807646973 0.016806019255471174 
0.6801194557491915 0.016125596604908327 
0.693435124493408 0.015478241867172235 
0.707011493078817 0.014861685360269028 
0.7208536655980858 0.01427383481044106 
0.7349668460739845 0.01371277579302565 
0.7493563404158605 0.013176766162362116 
0.7640275584144169 0.012664225329302775 
0.7789860157755466 0.012173719399107438 
0.7942373361939841 0.011703943285237722 
0.809787253467558 0.011253700963594685 
0.825641613652836 0.01082188502735685 
0.841806377262975 0.01040745664748955 
0.8582876215085982 0.010009426943112215 
0.8750915425825523 0.0096268406259932 
0.892224457989389 0.009258762612712653 
0.9096928089204585 0.008904268105709955 
0.9275031626755019 0.008562436440252875 
0.9456622151316554 0.008232348788104518 
0.9641767932607933 0.00791308960969199 
0.9830538576961566 0.007603751563447764 
1.0023005053492322 0.007303443421102426 
1.0219239720778666 0.007011300407031098 
1.0419316354066182 0.006726496282662914 
1.062331017300364 0.00644825643610395 
1.0831297869922205 0.006175871213407941 
1.1043357638668194 0.005908708740576001 
1.12595692040004 0.005646226532023379 
1.148001385156293 0.005387981258177741 


==> figures/poisson_t4s_hist/fig2g_t4s_k3_train100.txt <==
err density 
0.008768633118864349 0.009391595335138905 
0.008917406242435873 0.010076180674380786 
0.009068703527070721 0.010802120445253674 
0.009222567798979172 0.01157286366645383 
0.009379042610982937 0.012392071514937786 
0.009538172254843208 0.013263564303544039 
0.00970000177379793 0.014191260137141424 
0.009864576975311679 0.015179107304038389 
0.01003194444404196 0.01623101289198704 
0.010202151555025456 0.017350770468525685 
0.010375246487088001 0.018541989912961025 
0.010551278236482081 0.019808032615260984 
0.01073029663075571 0.021151955253640747 
0.010912352342856615 0.022576465221373916 
0.01109749690547575 0.02408389049407571 
0.011285782725634089 0.025676166317237594 
0.011477263099516988 0.027354840562027145 
0.011671992227560204 0.029121098962680232 
0.011870025229791864 0.030975810733430597 
0.012071418161434741 0.03291959429292708 
0.012276228028773248 0.03495290202829798 
0.012484512805289638 0.037076122239806254 
0.012696331448073962 0.03928969565097362 
0.01291174391451251 0.04159424317773043 
0.013130811179259289 0.04399070105094314 
0.013353595251495542 0.04648045890370208 
0.013580159192482065 0.049065496087987534 
0.013810567133409321 0.05174851128988247 
0.014044884293550424 0.05453304047812539 
0.014283176998722098 0.05742355835166104 
0.014525512700058855 0.06042555874637612 
0.014771959993105762 0.06354560991233393 
0.015022588637235025 0.0667913811681504 
0.01527746957539212 0.07017163816157743 
0.0155366749541769 0.07369620479350049 
0.015800278144265403 0.07737589077161515 
0.016068353761178163 0.08122238472250272 
0.01634097768640088 0.08524811377731031 
0.016618227088863423 0.08946607152649953 
0.016900180446783267 0.09388961718285961 
0.017186917569879594 0.0985322496698036 
0.01747851962196413 0.10340736113631513 
0.017775069143915453 0.1085279750658443 
0.018076650077042986 0.1139064746724393 
0.01838334778684743 0.11955432764597582 
0.018695249087184323 0.12548181350668575 
0.01901244226483756 0.13169775984947926 
0.019335017104509886 0.13820929359829598 
0.019663064914237305 0.145021613052907 
0.019996678551234753 0.15213778600359085 
0.0203359524481803 0.1595585785266574 
0.020680982639945188 0.167282318274644 
0.021031866790777533 0.17530479516259292 
0.021388704221947125 0.18361920135376264 
0.021751595939859314 0.19221611139558165 
0.022120644664645923 0.2010835022837366 
0.02249595485924115 0.2102068121749929 
0.022877632758950873 0.2195690354648056 
0.02326578640152362 0.22915085103081598 
0.023660525657731756 0.23893077965346365 
0.024061962262471447 0.2488853659925282 
0.024470209846390388 0.258989380051456 
0.02488538396805208 0.2692160328213569 
0.025307602146645826 0.27953720077753974 
0.02573698389525176 0.28992365410771564 
0.026173650754670152 0.3003452839765761 
0.026617726327824776 0.31077132475887836 
0.027069336314750007 0.32117056797356575 
0.027528608548171372 0.3315115655848854 
0.02799567302968997 0.3417628213533002 
0.028470661966580678 0.351892969961992 
0.028953709809214755 0.3618709446518799 
0.02944495328911737 0.37166613500627926 
0.02994453145767084 0.3812485372751742 
0.030452585725474473 0.39058890016536524 
0.030969259902372315 0.3996588693043292 
0.0314947002381599 0.4084311335851575 
0.03202905546398176 0.4168795763076433 
0.03257247683443126 0.4249794334561388 
0.033125118170364704 0.4327074606273301 
0.033687135902441864 0.4400421090885767 
0.03425868911540532 0.4469637102735029 
0.034839939593110866 0.4534546667819084 
0.03543105186432212 0.45949964672812993 
0.03603219324928207 0.46508577715908767 
0.036643533907074664 0.47020283131831453 
0.03726524688379008 0.47484340383218504 
0.03789750816150715 0.4790030674894618 
0.038540496708106865 0.4826805052052697 
0.03919439452793098 0.48587761101281374 
0.039859386713300235 0.48859955449469084 
0.04053566149690651 0.49085480391296804 
0.04122341030509404 0.49265510436751586 
0.041922827812044504 0.49401540853628934 
0.04263411199488151 0.49495375885317033 
0.04335746418971004 0.4954911212818595 
0.0440930891486066 0.4956511720776638 
0.04484119509757638 0.4954600400346591 
0.04560199379549366 0.4949460076520657 
0.04637570059404237 0.49413917539943847 
0.04716253449867343 0.4930710938145814 
0.04796271823059653 0.49177436854991835 
0.048776478289823504 0.49028224372730367 
0.04960404501928149 0.4886281691143307 
0.0504456526700138 0.48684535674805035 
0.05130153946748699 0.48496633275370826 
0.05217194767902293 0.48302249027677213 
0.053057123682375154 0.4810436496912803 
0.05395731803546832 0.47905763257232303 
0.054872785547321334 0.4770898563090405 
0.055803785350173454 0.4751629566487985 
0.05675058097283435 0.4732964458453324 
0.05771344041527852 0.4715064143606702 
0.05869263622450539 0.46980528416131573 
0.05968844557168648 0.4682016214719025 
0.060701150330621415 0.466700016331137 
0.06173103715752525 0.4653010353793816 
0.06277839757216921 0.46400125296329403 
0.06384352804039846 0.4627933638700341 
0.06492673005804957 0.4616663788353119 
0.066028310236292 0.460605901474722 
0.06714858038841749 0.4595944825678112 
0.06828785761810183 0.4586120448082846 
0.0694464644091644 0.45763636837045363 
0.07062472871685026 0.45664362509018097 
0.07182298406066125 0.45560894687560816 
0.07304156961876199 0.4545070122934373 
0.07428083032398779 0.4533126342410688 
0.07554111696148108 0.45200133130049924 
0.0768227862679849 0.45054986582264217 
0.07812620103282066 0.4489367330110799 
0.0794517302005793 0.4471425872159585 
0.08079974897555492 0.4451505942206985 
0.0821706389279498 0.4429467013760616 
0.08356478810188196 0.4405198208463948 
0.0849825911252247 0.4378619247993877 
0.08642444932131019 0.4349680549024811 
0.08789077082252784 0.4318362517988378 
0.08938197068585042 0.4284674131519083 
0.09089847101031993 0.42486509122480137 
0.09244070105652721 0.42103524268887377 
0.09400909736811815 0.41698594436616154 
0.09560410389536189 0.4127270888781341 
0.09722617212081539 0.4082700737185064 
0.09887576118712012 0.4036274961520926 
0.10055333802696685 0.3988128646622644 
0.1022593774952657 0.39384033555245734 
0.10399436250355859 0.38872448089751704 
0.1057587841567121 0.3834800914932474 
0.10755314189192983 0.3781220159217918 
0.10937794362012276 0.3726650344813078 
0.11123370586967884 0.36712376464810487 
0.11312095393267124 0.36151259305140754 
0.11504022201354784 0.3558456277198414 
0.11699205338034285 0.3501366636484133 
0.1189770005184544 0.34439915454703696 
0.120995625287031 0.3386461839482623 
0.1230484990780116 0.3328904296266747 
0.1251362029778635 0.3271441164460683 
0.1272593279320648 0.32141895421502503 
0.12941847491237743 0.31572605879640847 
0.13161425508695848 0.3100758564740821 
0.133847289993357 0.30447797332263776 
0.13611821171444663 0.2989411129496526 
0.13842766305734314 0.29347292739147135 
0.14077629773535713 0.2880798870637038 
0.14316478055303444 0.28276715643552847 
0.14559378759433544 0.27753848247234325 
0.14806400641400747 0.2723961028562772 
0.15057613623220403 0.26734068055359816 
0.1531308881324064 0.2623712704789757 
0.15572898526270237 0.2574853228561221 
0.15837116304048085 0.25267872645698075 
0.1610581693605991 0.2479458932951549 
0.163790764807082 0.2432798846402891 
0.16656972286841254 0.2386725764987624 
0.16939583015647594 0.2341148610608814 
0.17226988662921774 0.22959687912740803 
0.17519270581707988 0.22510827726895405 
0.17816511505327898 0.22063848249545273 
0.18118795570799084 0.21617698655651527 
0.18426208342650893 0.21171363167452956 
0.18738836837144318 0.20723888952890251 
0.19056769546902866 0.20274412564183125 
0.19380096465961213 0.19822184192762982 
0.19708909115238973 0.1936658910111609 
0.20043300568446565 0.18907165694055958 
0.2038336547843072 0.18443619805599917 
0.2072920010396684 0.17975834897147416 
0.21080902337006066 0.17503877982710142 
0.21438571730384529 0.17028001212983196 
0.21802309526002842 0.16548639158549852 
0.22172218683483558 0.1606640193106445 
0.22548403909314962 0.15582064368552048 
0.2293097168648929 0.15096551586667692 
0.23320030304643782 0.146109212623351 
0.23715689890713196 0.14126343070610486 
0.24118062440102278 0.13644075741122602 
0.24527261848387222 0.13165442238207187 
0.24943403943554923 0.12691803599800108 
0.2536660651878931 0.1222453199472577 
0.25796989365813794 0.11764983576109347 
0.2623467430879959 0.11314471719553833 
0.266797852388492 0.10874241237249892 
0.2713244814906514 0.10445444151731316 
0.27592791170213415 0.10029117593789413 
0.2806094460699229 0.09626164356396137 
0.2853704097491631 0.09237336588954738 
0.2902121503782621 0.08863223052928096 
0.2951360384603505 0.08504240280764694 
0.300143467751218 0.08160627885815293 
0.30523585565382877 0.07832448163351184 
0.31041464361953247 0.07519590004569837 
0.3156812975560812 0.07221777020234041 
0.32103730824256915 0.0693857964272423 
0.32648419175141263 0.06669430849743603 
0.3320234898774894 0.06413645034961528 
0.33765677057456 0.0617043944579494 
0.34338562839909126 0.059389575213174416 
0.3492116849616128 0.05718293398386259 
0.3551365893857291 0.05507516815083163 
0.36116201877492166 0.05305697629992273 
0.36728967868726853 0.05111929194948999 
0.37352130361822045 0.04925349867577513 
0.379858657491567 0.04745162026661502 
0.3863035341587326 0.04570648055249448 
0.39285775790654476 0.04401182879185656 
0.39952318397361586 0.04236242787188787 
0.4063016990754877 0.04075410406520298 
0.4131952219386844 0.039183758589923796 
0.4202057038438286 0.0376493426863834 
0.4273351291779693 0.03614979928034242 
0.4345855159962834 0.03468497548754778 
0.4419589165933061 0.03325551117363303 
0.44945741808385403 0.03186270947432894 
0.4570831429938029 0.030508395575437806 
0.4648382498608906 0.02919477013756383 
0.47272493384571207 0.027924263531411957 
0.4807454273530829 0.026699396546275202 
0.48890200066394207 0.025522652483188454 
0.49719696257797885 0.024396364594404106 
0.5056326610671613 0.02332262174187549 
0.5142114839403533 0.02230319398545633 
0.5229358595192078 0.021339478645228227 
0.5318082573255267 0.020432466278728925 
0.5408311887802862 0.019582725033991045 
0.5500072079145163 0.018790401034740934 
0.5593389120922471 0.018055231863673582 
0.5688289427457177 0.0173765698573255 
0.5784799861230608 0.01675341181949793 
0.5882947740486715 0.016184431891006535 
0.5982760846964773 0.015668014658099562 
0.6084267433763285 0.015202286103335273 
0.6187496233337316 0.014785140653864385 
0.6292476465631474 0.014414263308927477 
0.6399237846350928 0.014087146574043849 
0.6507810595372732 0.013801102637998153 
0.661822544529986 0.01355327184934199 
0.6730513650160381 0.013340629038939369 
0.6844706994254223 0.013159989562171421 
0.6960837801150034 0.013008017079527222 
0.7078938942834689 0.012881235051753861 
0.7199043849018062 0.012776043703307424 
0.7321186516595592 0.012688743825811269 
0.7445401519271484 0.012615568282541515 
0.7571724017345122 0.012552721474804494 
0.7700189767663552 0.012496426385949198 
0.7830835133742816 0.012442978175351732 
0.7963697096061001 0.012388802698710934 
0.8098813262525933 0.012330517824140293 
0.8236221879120501 0.012264995030997036 
0.8375961840728516 0.012189418546670607 
0.8518072702144331 0.012101339212057168 
0.8662594689269215 0.011998720374673538 
0.8809568710497688 0.011879973383832763 
0.8959036368297064 0.011743980689143669 
0.9111039970983438 0.011590105096746002 
0.9265622544697475 0.01141818438461227 
0.9422827845583392 0.011228511181025047 
0.9582700372174598 0.011021798728064755 
0.9745285377989398 0.01079913384319221 
0.9910628884340493 0.010561919017305953 
1.0078777693361762 0.010311806111765754 
1.0249779401256072 0.010050624510819194 
1.0423682411767865 0.009780306828526592 
1.0600535949884315 0.00950281534850827 
1.0780390075768953 0.009220072288054559 
1.0963295698931723 0.00893389673232834 
1.1149304592639384 0.008645950695547714 
1.133846940857048 0.008357696258081393 
1.153084369171892 0.008070365131620585 
1.1726481895550418 0.007784941353776119 
1.19254393974161 0.007502157145676908 
1.2127772514227615 0.007222501318566284 
1.2333538518398193 0.006946239022996617 
1.2542795654054169 0.006673441127796332 
1.2755603153521615 0.006404021120368669 
1.297202125409257 0.00613777715265002 
1.3192111215075848 0.005874436727675781 
1.3415935335137095 0.00561370153124542 


==> figures/poisson_t4s_hist/fig2g_t4s_k3_train1600.txt <==
err density 
0.0024283314379613613 0.009319281615190658 
0.0024714581228518213 0.01006196581541713 
0.0025153507291155223 0.010855955300536515 
0.0025600228593641943 0.01170376063875611 
0.002605488357789262 0.012607840295136171 
0.0026517613144522454 0.013570583593407948 
0.002698856069651356 0.014594296492305476 
0.0027467872183656685 0.015681190883782132 
0.002795569614778182 0.016833378026294185 
0.0028452183768792483 0.01805286659811077 
0.002895748891151731 0.01934156569630016 
0.00294717681733937 0.020701292921207124 
0.0029995180932998584 0.022133787479959775 
0.0030527889399440808 0.023640728023210544 
0.003107005866263076 0.02522375470539312 
0.003162185674444298 0.026884494739442873 
0.0032183454650787195 0.028624590511691528 
0.0032755026424604095 0.03044572914097823 
0.0033336749199802604 0.03234967221682942 
0.003392880325615464 0.03433828434285427 
0.0034531372075165202 0.03641355904993618 
0.003514464239693446 0.03857764063430744 
0.003576880427802963 0.04083284052118223 
0.0036404051150384985 0.04318164685603865 
0.0037050579881247594 0.04562672618141622 
0.0037708590834187707 0.04817091626341184 
0.0038378287931192957 0.050817209382943075 
0.0039059878715865053 0.05356872569431622 
0.003975357441773881 0.05642867656804673 
0.00404595900177438 0.0594003181652809 
0.004117814431482831 0.06248689582572084 
0.004190945999376643 0.06569158017754555 
0.004265376369416985 0.06901739618437193 
0.004341128608072469 0.0724671466194854 
0.004418226191467625 0.07604333169114855 
0.004496693012658301 0.07974806672609507 
0.00457655338903627 0.08358299994461843 
0.004657832069865376 0.08754923242538834 
0.004740554243951466 0.09164724235911252 
0.004824745547448596 0.09587681562763256 
0.004910432071803835 0.1002369846216135 
0.004997640371843178 0.10472597703051718 
0.005086397474001057 0.10934117610981735 
0.0051767308846960335 0.1140790936609448 
0.005268668598855196 0.1189353566588329 
0.0053622391085899985 0.1239047081407792 
0.005457471412026147 0.12898102263929914 
0.005554395022290296 0.13415733611149136 
0.005653039976656397 0.13942588999808345 
0.005753436845854412 0.1447781887458088 
0.005855616743544422 0.1502050698547773 
0.005959611335958937 0.15569678527392353 
0.006065452851716482 0.16124309276681592 
0.006173174091809443 0.16683335570929078 
0.006282808439769348 0.17245664966016677 
0.006394389872012606 0.17810187396540267 
0.006507952968370059 0.18375786661188906 
0.00662353292280349 0.18941352053569266 
0.006741165554312452 0.19505789960629122 
0.006860887318034847 0.20068035254807007 
0.006982735316544576 0.206270623117806 
0.0071067473113499155 0.21181895492733094 
0.007232961734596035 0.21731618937987424 
0.00736141770097539 0.22275385527365912 
0.0074921550198496 0.2281242487154023 
0.007625214207586678 0.2334205020788995 
0.007760636500117276 0.23863664084093303 
0.007898463865714017 0.2437676272305203 
0.00803873901799773 0.24880938974148945 
0.008181505429174651 0.2537588376867789 
0.008326807343508815 0.25861386012041054 
0.008474689791033588 0.2633733086245168 
0.008625198601506815 0.26803696365836543 
0.008778380418613754 0.2726054843972906 
0.008934282714422264 0.27708034225362976 
0.009092953804094707 0.2814637385690761 
0.009254442860861167 0.28575850729604696 
0.009418799931258524 0.2899680038398479 
0.009586075950640248 0.29409598160632894 
0.009756322758961593 0.29814645818139196 
0.00992959311684511 0.30212357344697743 
0.010105940721931586 0.3060314422987885 
0.010285420225521223 0.30987400495847234 
0.010468087249510509 0.3136548781508178 
0.01065399840362977 0.31737721062840885 
0.01084321130298694 0.32104354665650425 
0.011035784585922807 0.3246557011058082 
0.011231777932183511 0.3282146497289783 
0.011431252081415611 0.3317204380101952 
0.011634268851989774 0.3351721116719736 
0.011840891160158675 0.3385676715003334 
0.012051183039555135 0.34190405461404033 
0.012265209661036634 0.34517714366661384 
0.012483037352882122 0.34838180474677527 
0.012704733621347662 0.35151195395433993 
0.012930367171587031 0.3545606517984661 
0.01316000792894393 0.35752022372121695 
0.013393727060622262 0.3603824042212277 
0.01363159699774141 0.3631385012706122 
0.013873691457783026 0.36577957701344715 
0.014120085467436662 0.36829664013512114 
0.014370855385850999 0.3706808448243163 
0.01462607892829802 0.3729236909352072 
0.014885835190257588 0.37501721981304426 
0.015150204671929544 0.37695420028197246 
0.015419269303181368 0.37872829951329645 
0.015693112468938723 0.38033423389183596 
0.01597181903502704 0.38176789556669216 
0.016255475374471928 0.3830264510930443 
0.01654416939426688 0.38410840941940727 
0.0168379905626161 0.3850136574206661 
0.0171370299366614 0.38574346218738675 
0.01744138019070138 0.3863004403196477 
0.017751135644911775 0.3866884955008065 
0.018066392294575982 0.3869127266051593 
0.01838724783983455 0.38697930948715425 
0.0187138017159632 0.386895356375643 
0.019046155124188426 0.38666875742632634 
0.019384411063050423 0.38630800944665394 
0.019728674360323037 0.3858220370843846 
0.020079051705500627 0.38522001185564514 
0.020435651682861784 0.38451117428043374 
0.02079858480512037 0.38370466410038756 
0.021167963547674137 0.3828093630902708 
0.02154390238346161 0.3818337543624345 
0.02192651781843799 0.3807858013298148 
0.022315928427681157 0.37967284866953255 
0.02271225489213884 0.3785015467506984 
0.023115620036028517 0.3772778000929189 
0.023526148864901383 0.37600673954260255 
0.023943968604382432 0.3746927170271683 
0.024369208739598577 0.3733393210043167 
0.02480200105530687 0.37194941009198484 
0.025242479676735534 0.3705251618662632 
0.025690781111150248 0.36906813346511214 
0.02614704429015869 0.3675793304438267 
0.02661141061276632 0.36605928029582685 
0.027084023989196904 0.3645081071741942 
0.02756503088549124 0.3629256046139104 
0.02805458036889802 0.3613113034443859 
0.028552824154070656 0.35966453257423125 
0.029059916650084755 0.357984470899037 
0.029576015008290508 0.35627018919939346 
0.030101279171014905 0.3545206815305167 
0.030635871921128953 0.35273488622668553 
0.031179958932495172 0.3509116972249101 
0.03173370882131107 0.3490499669270322 
0.032297293198364344 0.3471485022458721 
0.03287088672221628 0.3452060558018115 
0.03345466715332957 0.34322131443935666 
0.03404881540915752 0.3411928873125823 
0.03465351562021148 0.33911929574367533 
0.03526895518712422 0.3369989668956117 
0.035895324838726574 0.3348302330293903 
0.0365328186911556 0.3326113377540741 
0.03718163430801247 0.33034045024415243 
0.03784197276158871 0.3280156879164641 
0.038514038695179956 0.32563514755316036 
0.039198040386506115 0.3231969443536827 
0.03989418981225815 0.320699257922858 
0.04060270271379102 0.318140383777662 
0.041323798663983384 0.3155187886028725 
0.04205770113528468 0.3128331672229264 
0.04280463756897073 0.31008249909639185 
0.043564839445629375 0.3072661020880381 
0.04433854235689774 0.3043836813334801 
0.04512598607847375 0.3014353711791167 
0.04592741464442414 0.2984217684466351 
0.046743076422812384 0.29534395562268617 
0.04757322419266943 0.2922035129923509 
0.04841811522233174 0.2890025191982354 
0.04927801134917039 0.28574354019180903 
0.05015317906073632 0.28242960702535774 
0.051043889577346485 0.27906418338727373 
0.051950418936136875 0.2756511241876054 
0.052873048076608385 0.27219462683484585 
0.05381206292769165 0.2686991770925079 
0.05476775449635847 0.2651694915535936 
0.05574041895780672 0.2616104588162122 
0.05673035774724716 0.2580270813835022 
0.05773787765332005 0.2544244201505267 
0.0587632909131711 0.2508075430899943 
0.059806915309215794 0.247181479422464 
0.060869074267622406 0.24355118017389638 
0.06195009695854373 0.23992148560584148 
0.06305031839812923 0.23629709957461384 
0.06417007955234884 0.2326825704595157 
0.06530972744266043 0.22908227791954025 
0.06646961525355422 0.22550042441404333 
0.06765010244200685 0.22194103017336408 
0.06885155484887977 0.21840793014383322 
0.07007434481229546 0.21490477136676814 
0.0713188512830277 0.21143500928620085 
0.07258545994194078 0.2080019016130852 
0.07387456331951485 0.20460849859709476 
0.07518656091749343 0.20125762885840054 
0.07652185933269177 0.19795188029441524 
0.07788087238300412 0.19469357598042672 
0.0792640212356483 0.19148474540618707 
0.08067173453768851 0.18832709180959784 
0.08210444854887577 0.18522195676065303 
0.0835626072768479 0.1821702834920814 
0.0850466626147302 0.17917258074847356 
0.08655707448118034 0.1762288891174164 
0.08809431096292022 0.17333875190274375 
0.08965884845979903 0.170501192594764 
0.09125117183243285 0.16771470088352683 
0.09287177455246616 0.16497722895231567 
0.09452115885550211 0.16228619948781442 
0.09619983589674846 0.159638526463525 
0.09790832590942819 0.15703064931034516 
0.09964715836600307 0.15445858060206594 
0.10141687214226104 0.15191796687509027 
0.10321801568431697 0.14940416169301016 
0.10505114717858005 0.14691230957973717 
0.10691683472473955 0.14443743900046624 
0.10881565651182246 0.14197456218654458 
0.11074820099737827 0.1395187792941675 
0.11271506708984587 0.1370653841700265 
0.11471686433415941 0.13460996887793808 
0.11675421310065008 0.1321485241232018 
0.11882774477730321 0.12967753279578303 
0.12093810196542949 0.1271940540350786 
0.12308593867881168 0.12469579548984318 
0.12527192054638747 0.12218117179529137 
0.12749672501853251 0.11964934770118868 
0.129761041577007 0.11710026474353895 
0.13206557194863028 0.1145346508405752 
0.13441103032275104 0.11195401269297621 
0.136798143572579 0.10936061136051559 
0.13922765148044836 0.10675742185561492 
0.14170030696708033 0.10414807802298026 
0.1442168763249194 0.10153680435018969 
0.14677813945561174 0.09892833666586529 
0.14938489011170192 0.09632783392176525 
0.15203793614262265 0.09374078341771168 
0.1547380997450524 0.09117290191161645 
0.15748621771771923 0.08863003506190781 
0.1602831417207311 0.08611805758003717 
0.1631297385395107 0.0836427763326329 
0.1660268903534175 0.08120983843452756 
0.16897549500914208 0.07882464612528228 
0.1719764662989536 0.07649227993419297 
0.1750307342438913 0.0742174313239928 
0.1781392453819836 0.07200434567380622 
0.18130296306158622 0.06985677612933339 
0.18452286773993112 0.06777794852411122 
0.18779995728697635 0.06577053727034321 
0.19113524729465206 0.06383665184018669 
0.19452977139160024 0.061977833215910945 
0.19798458156350263 0.0601950594855907 
0.20150074847909755 0.05848875960367006 
0.20507936182198863 0.056858834224631956 
0.20872153062834345 0.05530468245307036 
0.2124283836305926 0.053825233332884734 
0.21620106960723096 0.05241898091876297 
0.220040757738831 0.05108402182990022 
0.22394863797038103 0.04981809427332847 
0.22792592138005643 0.048618617635833174 
0.23197384055454018 0.04748273187235282 
0.2360936499710111 0.046407336057989766 
0.24028662638591386 0.04538912561354121 
0.24455406923063397 0.04442462785444243 
0.24889730101420143 0.043510235644604205 
0.2533176677331437 0.04264223905509978 
0.25781653928862014 0.04181685502933145 
0.26239530991096327 0.041030255138632336 
0.2670553985917593 0.040278591573800857 
0.2717982495236041 0.039558021558528535 
0.2766253325476679 0.038864730390766385 
0.281538143609208 0.03819495331940549 
0.2865382052211734 0.037544996448565425 
0.29162706693604157 0.03691125683319191 
0.2968063058260336 0.03629024189081327 
0.3020775269718619 0.03567858820859774 
0.30744236396015295 0.03507307977565601 
0.3129024793897085 0.03447066562100879 
0.3184595653867556 0.03386847679060331 
0.3241153441293467 0.03326384255457579 
0.32987156838107584 0.03265430570045628 
0.335730022034271 0.03203763674048777 
0.3416925206628333 0.03141184684240667 
0.3477609120848973 0.0307751992831333 
0.3539370769354813 0.03012621922361871 
0.3602229292493079 0.029463701609984617 
0.36662041705397774 0.028786717020218774 
0.3731315229736745 0.028094615295999048 
0.3797582648435952 0.027387026824598194 
0.3865026963352897 0.026663861365154116 
0.3933669075931067 0.025925304345829406 
0.400353025881945 0.025171810592606356 
0.4074632162465061 0.02440409548589515 
0.41469968218225545 0.02362312357714197 
0.42206466631830186 0.022830094733730547 
0.4295604511124026 0.02202642791629962 
0.4371893595583111 0.021213742727844553 
0.44495375590569075 0.02039383890836214 
0.45285604639280874 0.019568673982041835 
0.4608986799922478 0.018740339295749364 
0.4690841491698586 0.01791103471736387 


==> figures/poisson_t4s_hist/fig2g_t4s_k3_train400.txt <==
err density 
0.006525368210248623 0.04682341447112403 
0.006620015643268192 0.04966807939048414 
0.0067160358933133395 0.052614408841391555 
0.006813448872456954 0.05566514734750692 
0.0069122747815873065 0.05882358837097777 
0.007012534114597147 0.06209360088560487 
0.007114247662633616 0.0654796422920469 
0.0072174365184097845 0.06898675616058106 
0.00732212208057872 0.0726205535664781 
0.007428326058171003 0.07638717711200493 
0.007536070475096629 0.08029324710095066 
0.007645377674712156 0.08434578973829672 
0.007756270324454148 0.0885521476598013 
0.0078687714205398 0.09291987354321 
0.007982904292735753 0.09745660800305701 
0.008098692609196058 0.10216994341248276 
0.008216160381370368 0.10706727571583224 
0.008335331968983223 0.11215564668277353 
0.00845623208508566 0.11744157939650443 
0.008578885801180032 0.1229309100543713 
0.00870331855241918 0.12862861937914558 
0.00882955614288101 0.13453866708506892 
0.008957624750919607 0.14066383290818227 
0.009087550934593892 0.1470055676911007 
0.009219361637175091 0.15356385790626648 
0.00935308419273406 0.1603371068092411 
0.009488746331809643 0.16732203513776034 
0.00962637618715928 0.17451360391855145 
0.00976600229959296 0.18190496152020422 
0.00990765362389186 0.18948741660698284 
0.010051359534812811 0.1972504381174779 
0.01019714983317983 0.2051816828274919 
0.010345054752064027 0.21326705047366876 
0.010495104963053184 0.2214907658292114 
0.010647331582612185 0.22983548655193864 
0.010801766178535782 0.23828243508406288 
0.010958440776494915 0.24681155238766234 
0.011117387866677998 0.2554016708639335 
0.011278640410528519 0.2640307034398768 
0.01144223184758041 0.27267584552286955 
0.011608196102392474 0.28131378632850546 
0.01177656759158348 0.28992092598403885 
0.011947381230969256 0.29847359479941354 
0.012120672442803314 0.3069482711776445 
0.012296477163122472 0.3153217948004436 
0.012474831849199099 0.32357157196481445 
0.012655773487101318 0.33167577025060846 
0.012839339599362991 0.33961350005455126 
0.013025568252764897 0.3473649809180706 
0.013214498066228762 0.35491169098909053 
0.013406168218825862 0.36223649837592364 
0.013600618457901649 0.36932377355973445 
0.013797889107318368 0.3761594824169055 
0.013998021075817138 0.38273125975253147 
0.014201055865501357 0.38902846355182025 
0.01440703558044314 0.39504221041122306 
0.014616002935414592 0.40076539281240897 
0.014828001264745769 0.40619267904975265 
0.015043074531311002 0.4113204967189702 
0.0152612673356457 0.41614700072680066 
0.015482624925195306 0.42067202679741483 
0.015707193203698414 0.42489703144071206 
0.015935018740706054 0.4288250193217523 
0.016166148781238905 0.4324604589408902 
0.016400631255584733 0.43580918751160275 
0.016638514789237842 0.438878305917265 
0.016879848712982735 0.44167606464708553 
0.017124683073124 0.44421174166040417 
0.017373068641864664 0.44649551320985215 
0.017625056927834906 0.44853831876683165 
0.017880700186773665 0.45035172133320833 
0.01814005143236509 0.45194776458395897 
0.01840316444723216 0.4533388284569187 
0.018670093794089827 0.45453748497561114 
0.01894089482705987 0.45555635624594276 
0.01921562370314984 0.4564079766929884 
0.019494337393898616 0.4571046616862888 
0.019777093697190738 0.457658384728021 
0.020063951249242238 0.458080665337404 
0.020354969536760165 0.4583824696486472 
0.020650208909278652 0.45857412554417537 
0.020949730591673734 0.4586652538693273 
0.021253596696859833 0.45866471692290134 
0.021561870238670323 0.4585805849980923 
0.021874615144924957 0.4584201212726577 
0.022191896270686774 0.45818978483172373 
0.0225137794117114 0.4578952510704621 
0.02284033131809127 0.45754144818838166 
0.023171619708097915 0.4571326079746789 
0.023507713282224896 0.4566723286177649 
0.02384868173743453 0.4561636468735636 
0.02419459578161118 0.4556091166160319 
0.024545527148224184 0.45501089058625604 
0.024901548611203517 0.45437080206586977 
0.025262734000031196 0.4536904432341812 
0.02562915821505154 0.4529712371286425 
0.026000897243003578 0.4522145004121621 
0.026378028172778668 0.4514214945492974 
0.02676062921140668 0.45059346349291773 
0.027148779700274135 0.44973165656444014 
0.02754256013157745 0.44883733585170044 
0.027942052165014993 0.4479117681231473 
0.028347338644721047 0.44695620193758856 
0.028758503616445615 0.4459718312870283 
0.029175632344983198 0.4449597477183187 
0.029598811331854522 0.4439208834115619 
0.03002812833324466 0.44285594812650064 
0.030463672378201398 0.4417653632435722 
0.030905533787097424 0.4406491963098287 
0.03135380419036052 0.43950709954298245 
0.031808576547475174 0.4383382556467016 
0.03226994516626003 0.4371413340503029 
0.032738005722424766 0.4359144603152447 
0.033212855279410806 0.4346552009639841 
0.033694592308519684 0.43336056540319745 
0.03418331670933335 0.4320270259564166 
0.034679129830430776 0.4306505563172197 
0.035182134490404984 0.42922668801132435 
0.035692434999184876 0.4277505837431493 
0.0362101371796664 0.42621712582793836 
0.03673534838965746 0.42462101730091656 
0.037268177544141017 0.42295689277403514 
0.037808735137861246 0.4212194356987844 
0.038357133268237226 0.4194034984058506 
0.038913485658609054 0.41750422113978164 
0.03947790768182094 0.4155171462943749 
0.040050516384146646 0.41343832418189996 
0.04063143050956168 0.41126440693079547 
0.041220770524367754 0.4089927274911745 
0.04181865864217427 0.40662136121992554 
0.042425218849242274 0.40414916809807006 
0.04304057693019585 0.4015758142798103 
0.04366486049410666 0.3989017723609642 
0.04429819900095658 0.3961283004583915 
0.04494072378848436 0.39325740088594446 
0.04559256809942162 0.3902917598713509 
0.046253867109123874 0.3872346703593126 
0.04692475795360237 0.38408994046850076 
0.04760537975796241 0.3808617905970366 
0.048295873665254306 0.3775547424894032 
0.048996382865742684 0.3741735037788072 
0.049707052626600495 0.3707228515986044 
0.05042803032203342 0.36720751881495195 
0.05115946546384153 0.3636320862751373 
0.05190150973242409 0.36000088420097603 
0.052654317008234044 0.3563179054968134 
0.053418043403688734 0.3525867333025396 
0.05419284729554366 0.3488104846213993 
0.05497888935773547 0.34499177130975517 
0.05577633259470158 0.3411326791512483 
0.056585342375183076 0.3372347651712205 
0.05740608646651772 0.33329907279777465 
0.05823873506943053 0.32932616396127506 
0.05908346085332899 0.32531616675977004 
0.05994043899210999 0.3212688369166605 
0.060809847200486496 0.3171836309287502 
0.0616918657708407 0.3130597885542257 
0.062586677610612 0.3088964221244262 
0.06349446828022726 0.30469261008060433 
0.06441542603158103 0.30044749213432953 
0.06534974184707408 0.29616036352208097 
0.06629760947921823 0.29183076596311364 
0.06725922549081532 0.2874585731250284 
0.06823478929571934 0.28304406864282183 
0.06922450320018955 0.27858801501273067 
0.07022857244484346 0.2740917119802377 
0.07124720524721825 0.26955704335059477 
0.07228061284494992 0.26498651145964525 
0.073329009539578 0.2603832588430401 
0.07439261274098628 0.2557510769253926 
0.075471643012488 0.25109440181118303 
0.07656632411656458 0.2464182974920751 
0.07767688306126831 0.24172842698809233 
0.0788035501472978 0.23703101211211963 
0.07994655901575617 0.23233278268908275 
0.0811061466966022 0.22764091617506146 
0.08228255365780408 0.22296296871048496 
0.08347602385520604 0.21830679870922878 
0.08468680478311853 0.2136804841358941 
0.08591514752564189 0.20909223466090485 
0.08716130680873459 0.2045502999109684 
0.08842554105303688 0.2000628750541252 
0.08970811242746013 0.1956380049763121 
0.09100928690355398 0.1912834883215115 
0.09232933431066186 0.18700678268044177 
0.09366852839187628 0.18281491222268792 
0.09502714686080613 0.1787143790724415 
0.09640547145916717 0.1747110797261779 
0.09780378801520774 0.1708102277983863 
0.09922238650298204 0.16701628435542215 
0.10066156110248328 0.1633328970539011 
0.10212161026064866 0.15976284923532247 
0.1036028367532494 0.15630802003965594 
0.10510554774767876 0.15296935648511867 
0.10663005486665013 0.14974685831780377 
0.10817667425281952 0.1466395762629736 
0.10974572663434533 0.14364562411059695 
0.11133753739139873 0.14076220484344729 
0.11295243662363905 0.13798565077041072 
0.11459075921866785 0.1353114773654974 
0.11625284492147554 0.13273445024047117 
0.1179390384048959 0.1302486644029794 
0.11964968934108183 0.12784763468028343 
0.12138515247401828 0.1255243959292014 
0.12314578769308694 0.12327161141387322 
0.12493196010769761 0.12108168752234287 
0.12674404012300236 0.11894689281805491 
0.12858240351670797 0.116859479289683 
0.13044743151700208 0.11481180357752048 
0.13233951088161 0.11279644592090203 
0.1342590339779982 0.11080632459116414 
0.1362063988647408 0.10883480364912665 
0.13818200937406647 0.10687579199394948 
0.14018627519560287 0.10492383184870137 
0.14221961196133506 0.10297417505264406 
0.14428244133179693 0.1010228457951844 
0.1463751910835126 0.09906668872449313 
0.14849829519770566 0.09710340168668231 
0.15065219395029558 0.09513155269021349 
0.15283733400319974 0.0931505810354247 
0.1550541684969587 0.09116078289119106 
0.157303157144706 0.08916328193041015 
0.15958476632750077 0.08715998594441493 
0.16189946919104228 0.08515353063550658 
0.16424774574378856 0.08314721202960369 
0.1666300829564971 0.08114490915178284 
0.16904697486320971 0.07915099876192896 
0.17149892266370276 0.07717026405304822 
0.1739864348274221 0.07520779926980324 
0.1765100271989266 0.07326891220987825 
0.17907022310486095 0.07135902652773556 
0.18166755346247931 0.06948358567246912 
0.1843025568897439 0.06764796016328196 
0.18697577981702032 0.06585735974320578 
0.18968777660039246 0.06411675176039257 
0.19243910963662153 0.06243078691362104 
0.19523034947977264 0.060803733271836795 
0.19806207495953215 0.059239419243924195 
0.20093487330124202 0.05774118594161668 
0.20384934024767512 0.05631184915219785 
0.20680608018257604 0.054953670924481036 
0.20980570625599473 0.0536683405767037 
0.21284884051143793 0.05245696476269823 
0.21593611401486398 0.05132006608618658 
0.21906816698554968 0.05025758963435369 
0.22224564892885512 0.04926891671191202 
0.2254692187709135 0.048352884995497274 
0.22873954499527555 0.0475078142942343 
0.232057305781535 0.046731537093573576 
0.23542318914596538 0.046021433073150764 
0.2388378930841968 0.04537446682199927 
0.24230212571596121 0.04478722802209168 
0.2458166054319382 0.04425597342982619 
0.24938206104273059 0.04377667005063713 
0.2529992319299999 0.043345038970496776 
0.25666886819979495 0.042956599376134774 
0.2603917308381047 0.042606712360276036 
0.26416859186866565 0.042290624166626094 
0.26800023451305977 0.04200350857993576 
0.2718874533531346 0.04174050820818973 
0.27583105449577744 0.04149677443643974 
0.27983185574008157 0.04126750585536603 
0.28389068674693624 0.04104798498323387 
0.288008389211076 0.04083361310894174 
0.2921858170356263 0.04061994308813832 
0.2964238365091808 0.04040270992594956 
0.3007233264854464 0.04017785898082251 
0.3050851785654945 0.039941571626407324 
0.30951029728265583 0.03969028821411248 
0.3139996002900964 0.039420728189499696 
0.31855401855111526 0.03912990723213636 
0.32317449653220104 0.03881515131150091 
0.3278619923988899 0.03847410758112623 
0.33261747821446414 0.038104752068918925 
0.3374419401415317 0.03770539416256916 
0.3423363786465308 0.03727467793378605 
0.34730180870720084 0.03681158039203448 
0.35233926002306115 0.036315406805550565 
0.3574497772289441 0.035785783272596 
0.3626344201116248 0.03522264676712376 
0.36789426382959256 0.03462623291834632 
0.373230399136012 0.03399706181147555 
0.3786439326049144 0.033335922115847745 
0.38413598686067335 0.03264385385591505 
0.3897077008108071 0.03192213013982281 
0.39536022988215785 0.03117223814967553 
0.40109474626049835 0.03039585967779414 
0.4069124391336098 0.029594851465444452 
0.41281451493789 0.02877122556621607 
0.418802197608536 0.02792712991734152 
0.4248767288333558 0.02706482926083527 
0.4310393683102619 0.026186686514590603 
0.43729139400850037 0.025295144653637858 
0.4436341024336662 0.024392709125642748 
0.45006880889656586 0.02348193079414724 
0.45659684778597776 0.02256538937942401 
0.46321957284536913 0.021645677351096574 
0.46993835745362683 0.020725384219380905 
0.47675459490986133 0.019807081172948063 
0.48366969872233795 0.018893306020540138 


==> figures/poisson_t4s_hist/fig2g_t4s_k3_train6400.txt <==
err density 
0.001332324221956527 0.006990753967078522 
0.001358682837881092 0.007542925631417934 
0.0013855629309521408 0.008137147105313913 
0.0014129748180396922 0.008775976501533302 
0.0014409290201220467 0.009461890021282659 
0.0014694362663238622 0.010197239036206212 
0.0014985074980340977 0.010984206474611817 
0.0015281538731054419 0.011824763589790507 
0.0015583867701368201 0.01272062824552004 
0.0015892177928406154 0.013673225877025772 
0.0016206587744963085 0.014683654272235771 
0.0016527217824922093 0.01575265326683906 
0.0016854191229570545 0.016880580357654162 
0.0017187633454832378 0.018067393113827337 
0.0017527672479434673 0.01931263910763426 
0.0017874438814027413 0.020615453900779047 
0.0018228065551274752 0.021974567413983053 
0.0018588688416937478 0.02338831878430492 
0.0018956445821966066 0.024854679583788484 
0.0019331478915624205 0.026371285042938262 
0.001971393163966345 0.02793547270152241 
0.0020103950783569684 0.029544327705427254 
0.002050168604090237 0.03119473378923025 
0.0020907290066748707 0.032883428836407755 
0.0021320918536314173 0.03460706379791861 
0.0021742730204672464 0.036362263679145225 
0.00221728869676973 0.03814568927688979 
0.002261155392419985 0.03995409836265984 
0.0023058899439295515 0.04178440506428805 
0.002351509520902415 0.04363373629176565 
0.0023980316326248905 0.0454994841801516 
0.0024454741347858843 0.04737935367630963 
0.0024938552363300845 0.049271404569719346 
0.0025431935064467674 0.051174087452678846 
0.002593507881696837 0.053086273283505084 
0.002644817673280891 0.05500727640957524 
0.0026971425744510714 0.05693687107742974 
0.0027505026680695334 0.05887530160771212 
0.002804918434316484 0.060823286537713364 
0.002860410758550677 0.06278201712935241 
0.002917000939325449 0.06475315070294417 
0.0029747106965633415 0.06673879928613727 
0.003033562179892422 0.06874151406385345 
0.0030935779771475735 0.07076426608154247 
0.0031547811230399304 0.07281042359475125 
0.003217195107997855 0.07488372637847436 
0.0032808438871828305 0.07698825721657178 
0.0033457518896836866 0.07912841069206931 
0.003411944027892773 0.08130885930105702 
0.003479445707067584 0.0835345168238021 
0.0035482828350815784 0.08581049881379753 
0.0036184818323679114 0.08814208001517009 
0.0036900696420598634 0.09053464849642506 
0.0037630737403319147 0.09299365629777875 
0.003837522146945408 0.0955245664325272 
0.003913443436002811 0.09813279616048344 
0.003990866746914796 0.10082365656210002 
0.004069821795584228 0.10360228858227391 
0.004150338885811481 0.1064735958781113 
0.0042324489209253375 0.10944217498862022 
0.004316183415644031 0.1125122435387203 
0.004401574508170945 0.1156875673863264 
0.004488654972529581 0.11897138781031123 
0.004577458231142598 0.12236635000929717 
0.004668018367659701 0.12587443432715212 
0.004760370140039297 0.12949689173202683 
0.004854548993889001 0.13323418514411914 
0.0049505910760700095 0.13708593822676293 
0.005048533248570696 0.1410508932213898 
0.005148413102654602 0.14512687931682322 
0.005250268973288389 0.14931079289686106 
0.005354139953855223 0.1535985908090423 
0.005460065911159212 0.15798529754602877 
0.005568087500726729 0.16246502693548961 
0.005678246182410456 0.1670310186029732 
0.005790584236302092 0.17167568911500247 
0.00590514477895993 0.17639069733775092 
0.006021971779957459 0.18116702317230687 
0.006141110078759361 0.185995058463225 
0.006262605401931362 0.19086470853525112 
0.006386504380690598 0.19576550250558958 
0.006512854568803195 0.2006867102565842 
0.006641704460835882 0.20561746374543724 
0.006773103510768749 0.2105468801808988 
0.006907102150976239 0.2154641845169099 
0.007043751811583596 0.22035882870276616 
0.0071831049402063234 0.22522060518895123 
0.0073252150220801645 0.23003975231538062 
0.007470136600589271 0.23480704940021496 
0.0076179252982005894 0.23951389959649855 
0.007768637837812317 0.2441523988827366 
0.007922332064524815 0.24871538989302017 
0.008079066967842132 0.25319649966230173 
0.008238902704312838 0.2575901607523412 
0.008401900620618774 0.26189161562301927 
0.008568123277120535 0.2660969045116609 
0.008737634471868825 0.270202837469971 
0.008910499265090863 0.2742069515750711 
0.009086784004161158 0.27810745466994613 
0.00926655634906639 0.2819031572925019 
0.009449885298374 0.2855933947155096 
0.009636841215714639 0.2891779412374154 
0.00982749585678843 0.2926569190325758 
0.010021922396905615 0.2960307039862599 
0.010220195459072049 0.29929983100284485 
0.010422391142630261 0.30246490128375003 
0.010628587052467237 0.30552649402441345 
0.010838862328800035 0.30848508487691295 
0.011053297677550604 0.31134097336756716 
0.01127197540132161 0.31409422124828634 
0.01149497943098509 0.3167446034990056 
0.011722395357896008 0.31929157338923697 
0.011954310466743116 0.3217342426542416 
0.012190813769049779 0.3240713774509525 
0.0124319960373376 0.3263014103379447 
0.012677949839965823 0.3284224680808664 
0.012928769576660101 0.3304324146301597 
0.013184551514744168 0.3323289081631187 
0.013445393826088203 0.3341094706403176 
0.013711396624788296 0.3357715679109551 
0.01398266200559134 0.33731269802708763 
0.014259294083080083 0.33873048510737636 
0.014541399031633347 0.34002277584059915 
0.014829085126177047 0.34118773555017545 
0.015122462783741195 0.3422239406638271 
0.015421644605839127 0.34313046445506795 
0.01572674542168521 0.34390695305006946 
0.016037882332267578 0.3445536889254926 
0.016355174755292672 0.34507163945680897 
0.01667874447101908 0.3454624885051241 
0.017008715668998156 0.3457286495416312 
0.017345214995739287 0.3458732593871163 
0.017688371603318098 0.34590015226995563 
0.018038317198946573 0.3458138145578467 
0.018395186095523628 0.345619321171948 
0.018759115263185803 0.3453222553220639 
0.01913024438187798 0.34492861378303263 
0.01950871589496395 0.344444700441758 
0.019894675063897815 0.3438770112600171 
0.020288270023976835 0.3432321141023135 
0.02068965184119739 0.3425165270570541 
0.02109897457023569 0.3417365989247695 
0.021516395313575704 0.34089839545606 
0.021942074281806716 0.3400075946975232 
0.022376174855113923 0.33906939445482753 
0.022818863645985506 0.33808843442273734 
0.023270310563160267 0.33706873498138146 
0.023730688876840503 0.33601365403957373 
0.024200175285194928 0.3349258626456799 
0.02467894998217736 0.3338073394121882 
0.025167196726687113 0.332659383139966 
0.025665102913097603 0.3314826424095173 
0.026172859643180404 0.33027716035430993 
0.02669066179945212 0.3290424323671759 
0.02721870811997241 0.32777747413200714 
0.027757201274621824 0.3264808971316431 
0.028306347942888624 0.3251509886653518 
0.028866358893194707 0.3237857934163233 
0.02943744906379072 0.32238319373595103 
0.03001983764525173 0.32094098604709037 
0.030613748164604875 0.3194569510978126 
0.031219408571121515 0.31792891620180525 
0.031837051323806605 0.3163548080599224 
0.03246691348061895 0.31473269524668174 
0.03310923678945664 0.31306081994236945 
0.03376426778094245 0.31133761897356466 
0.03443225786304504 0.30956173467179604 
0.035113463417571975 0.307732016454199 
0.035808145898571876 0.3058475143573001 
0.036516571932683296 0.30390746600553165 
0.037239013421468854 0.3019112786640061 
0.03797574764577407 0.29985850810903586 
0.03872705737215072 0.2977488360524775 
0.03949323096138567 0.2955820477832901 
0.04027456247917689 0.29335801155091284 
0.041071351808999 0.29107666102136803 
0.041883904767201836 0.2887379819012305 
0.042712533220386054 0.2863420035599748 
0.04355755520510091 0.2838887962010359 
0.044419295049910046 0.28137847384846165 
0.04529808349987241 0.27881120314043867 
0.04619425784348571 0.2761872176624596 
0.04710816204214139 0.2735068373188743 
0.048040146862140774 0.2707704920373124 
0.04899057000932286 0.2679787489293902 
0.04995979626635578 0.265132341894877 
0.05094819763274431 0.26223220255532576 
0.05195615346760725 0.25927949133628175 
0.052984050635279625 0.2562756274830483 
0.054032283653795275 0.253222316791828 
0.05510125484630729 0.25012157586404504 
0.056191374495503876 0.2469757517451999 
0.057303061001079306 0.24378753588946017 
0.058436741040320275 0.2405599714964979 
0.05959284973186915 0.23729645339724337 
0.06077183080272735 0.23400071981978382 
0.061974136758562455 0.2306768355450355 
0.06320022905738483 0.22732916616298024 
0.06445057828666009 0.2239623433625547 
0.0657256643439258 0.22058122142888592 
0.06702597662098121 0.2171908253766167 
0.06835201419172121 0.2137962914121636 
0.0697042860036862 0.21040280068421335 
0.07108331107340163 0.20701550754254264 
0.07248961868558228 0.20363946377114964 
0.07392374859627736 0.2002795404828301 
0.0753862512400347 0.19694034954843373 
0.07687768794116344 0.19362616657502155 
0.07839863112917658 0.19034085753376134 
0.0799496645584953 0.18708781116266407 
0.08153138353250029 0.18386987922525372 
0.08314439513201598 0.18068932659035353 
0.08478931844831405 0.17754779290972644 
0.08646678482072807 0.1744462674116443 
0.08817743807896776 0.17138507800526306 
0.089921934790228 0.16836389551165173 
0.0917009445111867 0.16538175341414224 
0.0935151500449873 0.16243708306751417 
0.09536524770330664 0.15952776383840475 
0.09725194757360628 0.1566511871856013 
0.0991759737916721 0.15380433324621817 
0.10113806481954558 0.15098385808952308 
0.10313897372895295 0.14818618945051662 
0.10517946849034293 0.14540762847434294 
0.10726033226764149 0.14264445480170368 
0.1093823637188389 0.13989303221277274 
0.11154637730252351 0.13714991202721738 
0.11375320359047915 0.13441193153143183 
0.11600368958646828 0.13167630486774537 
0.11829869905132057 0.12894070406718913 
0.1206391128344538 0.12620332822708083 
0.12302582921195385 0.12346295921403311 
0.12545976423134186 0.12071900269665242 
0.12794185206316416 0.11797151376339121 
0.13047304535953622 0.11522120684230117 
0.13305431561978104 0.11246945009353625 
0.1356866535633016 0.10971824487606154 
0.1383710695098287 0.10697019128241235 
0.14110859376719365 0.10422844107707495 
0.1439002770267706 0.10149663965532923 
0.14674719076674367 0.09877885885339312 
0.14965042766335224 0.09607952258380242 
0.152611102010271 0.093403327341566 
0.15563035014628848 0.09075515962917137 
0.15870933089144634 0.08814001228704368 
0.1618492259918063 0.08556290159787341 
0.16505124057301784 0.08302878686739829 
0.16831660360285783 0.0805424939810466 
0.17164656836292172 0.07810864420626507 
0.17504241292964723 0.07573158926544862 
0.1785054406648527 0.07341535345482567 
0.18203698071598268 0.0711635833402681 
0.1856383885262481 0.06897950533040305 
0.18931104635486032 0.06686589121771437 
0.19305636380755775 0.06482503159496963 
0.1968757783776265 0.06285871690094401 
0.20077075599762728 0.06096822572792969 
0.20474279160203493 0.05915431993413163 
0.2087934097010108 0.05741724604546026 
0.21292416496552694 0.05575674240084212 
0.21713664282406422 0.05417205148937221 
0.22143246007111847 0.0526619369420415 
0.22581326548774225 0.051224704670595554 
0.23028074047436542 0.04985822768632359 
0.23483659969613546 0.04855997417736926 
0.23948259174102296 0.047327038469982124 
0.24422049979095034 0.04615617454296858 
0.24905214230619466 0.045043831802189106 
0.2539793737233332 0.04398619285074323 
0.2590040851669966 0.04297921300885602 
0.2641282051757017 0.042018661344617264 
0.269353700442047 0.04110016297266796 
0.274682576567549 0.04021924236346772 
0.2801168788324146 0.03937136738236013 
0.28565869298054203 0.038551993747274305 
0.2913101460200508 0.03775660955894139 
0.2970734070396509 0.036980779520609824 
0.30295068804116354 0.036220188428162985 
0.308944244788509 0.03547068347899674 
0.3150563776734959 0.034728314921554204 
0.3212894325987342 0.033989374549339105 
0.3276458018780187 0.03325043153544148 
0.334127925154526 0.032508365107603986 
0.3407382903371736 0.03176039358061994 
0.34747943455550906 0.03100409929286718 
0.354353945133485 0.03023744903700566 
0.36136446058250327 0.029458809630752987 
0.36851367161410503 0.028666958341186745 
0.37580432217269255 0.027861087953758776 
0.3832392104886874 0.027040806363334537 
0.39082119015251915 0.02620613065698716 
0.3985531712098652 0.02535747575463966 
0.4064381212785588 0.024495637771496423 
0.4144790666875903 0.02362177236297991 
0.4226790936386479 0.022737368406066237 
0.43104134939063254 0.021844217458048643 
0.43956904346761083 0.020944379512552444 
0.44826544889066655 0.020040145641019393 
0.45713390343411836 0.019133998164073775 
0.46617781090659705 0.018228569039709888 


==> figures/poisson_t4s_hist/fig2g_t4s_k4_train100.txt <==
err density 
0.008768632729303418 0.00939159301482175 
0.008917405847590437 0.010076178257182272 
0.009068703126873603 0.01080211793560242 
0.009222567393362425 0.01157286106875679 
0.009379042199877865 0.012392068833379838 
0.009538171838180348 0.013263561541889232 
0.009700001351507021 0.014191257298543734 
0.009864576547321686 0.015179104390868453 
0.010031944010281051 0.016231009905681156 
0.010202151115421016 0.017350767409461187 
0.010375246041566605 0.018541986780360984 
0.010551277784969493 0.019808029407129772 
0.010730296173176874 0.021151951966728724 
0.010912351879135675 0.02257646185116956 
0.011097496435535996 0.02408388703481856 
0.011285782249397984 0.025676162761947657 
0.011477262616906158 0.027354836902542215 
0.011671991738495415 0.029121095189692827 
0.01187002473419305 0.03097580683651758 
0.012071417659220967 0.03291959026056205 
0.012276227519862713 0.034952897847841814 
0.012484512289599667 0.037076117897469306 
0.012696330925521006 0.039289691131746234 
0.012911743385012135 0.041594238465282984 
0.01313081064272617 0.04399069612749419 
0.013353594707843463 0.046480453749862094 
0.01358015864162389 0.049065490682584575 
0.013810566575257038 0.05174850560977877 
0.014044883728015092 0.05453303449803801 
0.014283176425713858 0.05742355204399951 
0.014525512119486939 0.06042555208111256 
0.014771959404878432 0.06354560285692011 
0.015022588041259648 0.0667913736874995 
0.015277468971575111 0.07017163021812302 
0.015536674342423727 0.07369619634734678 
0.015800277524480585 0.07737588178079172 
0.01606835313326525 0.08122237514333126 
0.016340977050262485 0.08524810356488932 
0.016618226444401186 0.08946606063531076 
0.01690017979389787 0.09388960556749504 
0.017186916908470712 0.09853223728580479 
0.017478518951930463 0.1034073479411188 
0.017775068465154746 0.10852796101981971 
0.01807664938945198 0.11390645973999484 
0.01838334709032188 0.11955431179671587 
0.018695248381618977 0.1254817967165915 
0.01901244155012618 0.13169774210207846 
0.019335016380545224 0.13820927488579535 
0.01966306418091111 0.14502159337724496 
0.019996677808437762 0.15213776537737977 
0.020335951695802237 0.15955855697397534 
0.020680981877874753 0.1672822958316403 
0.021031866018902425 0.17530477187788113 
0.02138870344015401 0.1836191772885623 
0.02175159514803384 0.1922160866235945 
0.022120643862672713 0.2010834768907357 
0.022495954047003785 0.2102067862581195 
0.02287763193633193 0.2195690091315746 
0.023265785568404643 0.22915082439783924 
0.023660524813993226 0.23893075284491194 
0.024061961407992834 0.24888533913836966 
0.024470208981050144 0.25898935328550265 
0.024885383091727605 0.2692160062791753 
0.025307601259213504 0.27953717459427874 
0.025736982996586905 0.28992362841591085 
0.026173649844647068 0.3003452589040045 
0.026617725406316763 0.3107713004265104 
0.02706933538162929 0.32117054449368654 
0.027528607603309174 0.3315115430594353 
0.027995672072956456 0.3417627998724855 
0.02847066099784501 0.35189294960319467 
0.02895370882834509 0.3618709254788962 
0.029444952295980834 0.3716661170688924 
0.029944530452133515 0.38124852060906506 
0.030452584707401472 0.39058888479233894 
0.030969258871627697 0.39965885523283334 
0.03149469919460676 0.40843112081104527 
0.03202905440748218 0.41687956481515276 
0.03257247576484631 0.42497942321900867 
0.03312511708755447 0.43270745161002994 
0.03368713480626552 0.44004210124756843 
0.03425868800572098 0.4469637035585015 
0.03483993846977572 0.45345466113709537 
0.035431050727192395 0.459499642093283 
0.03603219209821302 0.46508577347059693 
0.036643532741920636 0.4702028285100836 
0.03726524570440448 0.47484340183639795 
0.03789750696774246 0.4790030662372344 
0.03854049549981465 0.4826805046271934 
0.039194393304961925 0.4858776110394179 
0.03985938547550414 0.4885995550568426 
0.04053566024413231 0.4908548049422468 
0.04122340903718977 0.49265510579657373 
0.041922826528857385 0.4940154102992396 
0.04263411069625792 0.4949537608860035 
0.04335746287549557 0.49549112352290914 
0.044093087818646036 0.49565117446812373 
0.04484119375171369 0.4954600425191425 
0.04560199243357212 0.49494601017920004 
0.046375699215904474 0.49413917792246764 
0.047162533104160964 0.49307109629196766 
0.047962716819550555 0.49177437094589477 
0.048776476862084396 0.49028224601236847 
0.04960404357468899 0.48862817126563673 
0.050445651208407036 0.4868453587496772 
0.051301537988704446 0.4849663345967942 
0.052171946182902565 0.4830224919594765 
0.05305712216875427 0.48104365121858766 
0.053957316504183776 0.4790576339556753 
0.05487278399820947 0.47708985756580224 
0.055803783783070125 0.4751629578015729 
0.056750579387574954 0.47329644692115236 
0.05771343881169811 0.4715064153900754 
0.05869263460243859 0.4698052851773584 
0.05968844393096763 0.46820162250910446 
0.060701148671084545 0.4667000174244361 
0.06173103547900406 0.4653010365630995 
0.06277839587449725 0.4640012542701527 
0.06384352632340907 0.46279336533024956 
0.06492672832157595 0.4616663804758018 
0.06602830848016722 0.46060590331843104 
0.06714857861247461 0.4595944846331857 
0.06828785582217393 0.4586120471088976 
0.06944646259308448 0.4576363709147969 
0.07062472688045153 0.4566436278816165 
0.07182298220377696 0.4556089499124815 
0.07304156774122572 0.45450701556934864 
0.0742808284256332 0.4533126377452785 
0.07554111504214227 0.45200133501846745 
0.07682278432749624 0.45054986973666983 
0.07812619907101696 0.4489367371010362 
0.07945172821729596 0.4471425914600661 
0.0807997469706277 0.44515059859635564 
0.08217063690121523 0.4429467058606608 
0.08356478605317715 0.4405198254181264 
0.08498258905438762 0.4378619294379854 
0.08642444722817953 0.4349680595898935 
0.08789076870694322 0.43183625651979546 
0.08938196854765246 0.42846741789436527 
0.09089846884935028 0.4248650959802444 
0.09244069887262868 0.42103524745247306 
0.09400909516113473 0.41698594913677406 
0.0956041016651389 0.41272709365814214 
0.0972261698671996 0.40827007851351244 
0.09887575890995967 0.4036275009704826 
0.10055333572611157 0.39881286951464506 
0.10225937517056702 0.3938403404510114 
0.1039943601548698 0.38872448585528774 
0.1057587817838884 0.3834800965233922 
0.10755313949482823 0.3781220210368428 
0.10937794119860256 0.3726650396924593 
0.11123370342360141 0.36712376996456725 
0.11312095146190045 0.3615125984798596 
0.11504021951794981 0.355845633264002 
0.1169920508597864 0.3501366693087478 
0.118976997972811 0.34439916032061796 
0.12099562271617495 0.33864618982878414 
0.12304849648182016 0.3328904356046228 
0.12513620035621695 0.32714412250903585 
0.12725932528484676 0.32141896034815526 
0.12941847223947492 0.31572606498294853 
0.13161425238826194 0.3100758626960145 
0.13384728726876058 0.304477979561361 
0.1361182089638483 0.29894111918668653 
0.1384276602806449 0.2934729336091406 
0.14077629493246513 0.2880798932457835 
0.1431647777238592 0.2827671625678101 
0.1455937847387919 0.27753848854310753 
0.1480640035320152 0.2723961088566484 
0.15057613332368774 0.2673406864777689 
0.1531308851972955 0.2623712763242952 
0.15572898230093174 0.25748532862304874 
0.1583711600519907 0.25267873214890413 
0.16105816634533546 0.24794589891810068 
0.16379076176499657 0.24327989020252275 
0.1665697197994631 0.23867258201031283 
0.1693958270606267 0.23411486653300795 
0.17226988350643924 0.2295968845720365 
0.17519270266734968 0.22510828269810512 
0.1781651118765813 0.22063848792069013 
0.18118795250431735 0.2161769919884303 
0.1842620801958587 0.2117136371222832 
0.18738836511382306 0.20723889499984138 
0.19056769218445344 0.2027441311411852 
0.19380096134810482 0.19822184745829718 
0.19708908781398202 0.19366589657358624 
0.20043300231919808 0.18907166253269908 
0.20383365139222917 0.18443620367336952 
0.20729199762083897 0.17975835460727604 
0.2108090199245484 0.17503878547240823 
0.21438571383172916 0.17028001777383076 
0.21802309176139728 0.16548639721577243 
0.2217221833097893 0.16066402491348222 
0.225484035541799 0.15582064924624425 
0.22930971328735994 0.1509655213699749 
0.23320029944285658 0.14610921805360647 
0.2371568952776482 0.1412634360477152 
0.241180620745795 0.13644076264890245 
0.24527261480307147 0.13165442750111822 
0.24943403572936024 0.1269180409845643 
0.25366606145651377 0.12224532478855259 
0.25796988990178027 0.11764984044559514 
0.2623467393068865 0.1131447217131441 
0.2667978485828724 0.10874241671465903 
0.2713244776607783 0.10445444567712911 
0.2759279078482799 0.10029117991018659 
0.2806094421923762 0.09626164734530515 
0.28537040584822965 0.09237336947827557 
0.2902121464542642 0.08863223392545945 
0.2951360345136287 0.0850424060130168 
0.30014346378213047 0.08160628187604585 
0.30523585166275297 0.07832448446873631 
0.31041463960686483 0.07519590270440216 
0.3156812935222378 0.07221777269184984 
0.32103730418798654 0.06938579875588209 
0.32648418767654813 0.06669431067433443 
0.3320234857828223 0.06413645238449851 
0.337656766460591 0.06170439636093169 
0.3433856242663443 0.05938957699454647 
0.34921168081063486 0.05718293565388762 
0.35513658521709124 0.0550751697195513 
0.36116201458921954 0.05305697777698001 
0.3672896744851229 0.05111929334397289 
0.3735212994002785 0.04925349999608482 
0.37985865325850227 0.04745162152036259 
0.3863035299112461 0.04570648174642663 
0.39285775364536574 0.04401182993181206 
0.39952317969950224 0.04236242896278445 
0.40630169478922723 0.04075410511105249 
0.4131952176410954 0.03918375959387379 
0.4202056995357605 0.037649343650781535 
0.4273351248603035 0.0361498002068196 
0.4345855116699343 0.03468497637711545 
0.44195891225922224 0.03325551202678966 
0.449457413743018 0.031862710291171326 
0.45708313864723343 0.03050839635577174 
0.46483824550964237 0.02919477088101067 
0.4727249294908781 0.027924264237506758 
0.4807454229957937 0.026699397214554093 
0.488901996305368 0.02552265311326257 
0.4971969582193302 0.024396365186019002 
0.5056326567096907 0.023322622294955648 
0.5142114795853554 0.022303194500134953 
0.5229358551680207 0.02133947912186341 
0.5318082529795339 0.02043246671790759 
0.5408311844409156 0.019582725436522824 
0.5500072035832442 0.01879040140164377 
0.5593389077705972 0.01805523219615377 
0.5688289384352636 0.017376570156754076 
0.5784799818254259 0.016753412087385393 
0.588294769765532 0.01618443212897762 
0.5982760804295623 0.015668014867869375 
0.608426739127422 0.015202286286687629 
0.6187496191046724 0.014785140812632868 
0.6292476423558315 0.01441426344497919 
0.639923780451476 0.014087146689265704 
0.6507810553793708 0.013801102734285227 
0.661822540399875 0.013553271928587254 
0.6730513609158584 0.013340629103023995 
0.6844706953573777 0.013159989612955052 
0.6960837760813654 0.013008017118837568 
0.7078938902865768 0.012881235081375182 
0.7199043809440671 0.012776043724967635 
0.7321186477434525 0.012688743841167709 
0.7445401480552252 0.012615568293165654 
0.7571723979093998 0.012552721482165933 
0.7700189729907568 0.012496426391399711 
0.7830835096509783 0.012442978180110063 
0.7963697059379525 0.01238880270384913 
0.8098813226425465 0.012330517830572495 
0.8236221843631306 0.01226499503947134 
0.837596180588173 0.012189418557764757 
0.8518072667971969 0.012101339226178379 
0.8662594655804183 0.011998720392062748 
0.8809568677773835 0.011879973404573297 
0.8959036336349173 0.011743980713173988 
0.9111039939847259 0.011590105123876152 
0.926562251440975 0.011418184414543257 
0.9422827816181875 0.011228511213370358 
0.9582700343698077 0.011021798762373065 
0.9745285350477726 0.010799133878970277 
0.9910628857834607 0.010561919054040773 
1.007877766790371 0.010311806148944992 
1.0249779376889034 0.010050624547949215 
1.0423682388536197 0.009780306865147347 
1.060053592783356 0.009502815384204779 
1.0780390054945879 0.009220072322464625 
1.0963295679384317 0.00893389676514664 
1.1149304574416938 0.008645950726526297 
1.1338469391723582 0.008357696287027216 
1.153084367629949 0.008070365158390465 
1.1726481881611743 0.007784941378269782 
1.192543938501286 0.007502157167828901 
1.212777250341593 0.007222501338337371 
1.233353850923564 0.0069462390403654765 
1.2542795646599834 0.0066734411427520355 
1.2755603147836088 0.0064040211329045435 
1.2972021250238004 0.006137777162759131 
1.3192111213116025 0.005874436735348301 
1.3415935335137423 0.005613701536467981 


==> figures/poisson_t4s_hist/fig2g_t4s_k4_train1600.txt <==
err density 
0.0024502977067620605 0.01868336839551567 
0.002494282779066165 0.02028157509853261 
0.00253905742342115 0.022001024729092704 
0.0025846358133634205 0.023850144233968338 
0.0026310323768572465 0.025837628003763928 
0.002678261800861986 0.0279723617109075 
0.002726339035981267 0.030263334389536815 
0.0027752793011956538 0.0327195400485336 
0.002825098088680251 0.03534987055767572 
0.002875811168708797 0.03816300196939146 
0.002927434594645787 0.04116727681558185 
0.0029799847080282074 0.04437058523135332 
0.0030334781437384942 0.047780247987292565 
0.0030879318352703597 0.051402904643131006 
0.0031433630200891198 0.0552444100551644 
0.003199789245088274 0.05930974236816155 
0.003257228372144018 0.06360292539466637 
0.0033156985837694687 0.0681269679304555 
0.0033752183888703918 0.07288382207972195 
0.0034358066286042407 0.0778743620780625 
0.0034974824823443894 0.08309838442181046 
0.0035602654737513983 0.0885546293600408 
0.0036241754769532944 0.09424082300671449 
0.0036892327228367767 0.10015373851466512 
0.003755457805451361 0.10628927395308173 
0.00382287168852848 0.11264254377986485 
0.00389149571211761 0.11920798013408201 
0.003961351599341532 0.12597943962469788 
0.004032461463272828 0.1329503108900464 
0.004104847813933847 0.14011361797413538 
0.004178533565422312 0.14746211453110153 
0.00425354204316484 0.154988364041461 
0.004329896991300666 0.1626848016087893 
0.004407622580197922 0.17054377350015146 
0.004486743414104833 0.17855755138600135 
0.004567284538938254 0.18671831920452464 
0.004649271450212021 0.19501813169193064 
0.004732730101107637 0.20344884484667647 
0.004817686910689815 0.2120020198879594 
0.004904168772269505 0.220668803577767 
0.004992203061917045 0.22943978904864593 
0.005081817647128145 0.23830486246204471 
0.005173040895645396 0.24725304186134844 
0.00526590168443817 0.256272315429341 
0.005360429408843705 0.2653494869668854 
0.005456653991872274 0.2744700367406877 
0.005554605893679399 0.28361800587493236 
0.005654316121208098 0.2927759121671751 
0.005755816238004212 0.301924704588072 
0.005859138374207936 0.3110437627850493 
0.005964315236724713 0.32011094667280526 
0.006071380119578674 0.32910269969207084 
0.0061803669144519634 0.33799420759789195 
0.006291310121413248 0.34675961275570993 
0.006404244859838802 0.35537228194220727 
0.006519206879529641 0.36380512363897205 
0.00663623257202822 0.37203094884488197 
0.0067553589821382955 0.3800228675926601 
0.006876623819651522 0.3877547117091312 
0.007000065471284619 0.3952014729747494 
0.007125723012830781 0.40233974477533396 
0.007253636221529228 0.4091481546464573 
0.007383845588656802 0.41560777482446803 
0.007516392332345582 0.4217024980592464 
0.007651318410630623 0.4274193665183745 
0.007788666534731852 0.43274884261043517 
0.007928480182574443 0.43768501195067633 
0.008070803612551868 0.4422257104444555 
0.008215681877536015 0.4463725695182587 
0.008363160839138795 0.4501309758187776 
0.008513287182229755 0.45350994415255 
0.008666108429714334 0.4565219049708752 
0.008821672957577319 0.45918241023282247 
0.008980030010196427 0.4615097639189549 
0.009141229715930746 0.4635245857387691 
0.009305323102988991 0.4652493186009085 
0.009472362115582644 0.4667076921308534 
0.009642399630369005 0.46792415587080766 
0.009815489473189495 0.46892329673892935 
0.00999168643610831 0.4697292558315674 
0.010171046294757045 0.4703651597096846 
0.010353625825990604 0.4708525809207949 
0.010539482825860074 0.4712110416867273 
0.010728676127908223 0.4714575734651114 
0.01092126562179341 0.4716063435107962 
0.011117312272247866 0.4716683576748006 
0.011316878138376145 0.47165124654402385 
0.011520026393300234 0.47155913971195174 
0.01172682134415708 0.47139263055033553 
0.011937328452455227 0.4711488313971256 
0.012151614354796838 0.4708215166592507 
0.012369746883971671 0.47040134901957564 
0.012591795090429804 0.4698761818005529 
0.012817829264139609 0.4692314286310144 
0.0130479209568384 0.4684504899376678 
0.013282143004682199 0.46751522448038624 
0.013520569551302288 0.46640645320126556 
0.013763276071275556 0.46510448208182154 
0.014010339394016184 0.463589630509495 
0.014261837728096255 0.4618427518413833 
0.014517850686002762 0.4598457334062156 
0.014778459309339334 0.4575819640809234 
0.015043746094480042 0.45503675878172845 
0.015313795018683908 0.45219773067877744 
0.015588691566678128 0.44905510362793966 
0.0158685227577185 0.4456019591576019 
0.016153377173135603 0.4418344142922342 
0.016443344984375448 0.43775172847625504 
0.01673851798154355 0.4333563398193217 
0.01703898960246126 0.4286538327576828 
0.017344854962243812 0.4236528409598408 
0.017656210883409264 0.41836489084870127 
0.017973155926527932 0.4128041924244877 
0.018295790421422 0.40698738512015714 
0.018624216498925206 0.4009332471811509 
0.018958538123212663 0.3946623775224972 
0.019298861124710937 0.38819685917800545 
0.019645293233599048 0.38155991332923106 
0.01999794411391067 0.3747755525068485 
0.02035692539824862 0.36786824092417403 
0.02072235072312249 0.36086256906958786 
0.02109433576492054 0.35378294869512067 
0.021472998276527412 0.3466533332398432 
0.021858458124599113 0.3394969675678878 
0.022250837327507166 0.33233616973013613 
0.02265026009396381 0.3251921463213125 
0.023056852862340632 0.3180848419409081 
0.023470744340692982 0.31103282231140483 
0.023892065547502887 0.3040531897869442 
0.024320949853153247 0.2971615293178505 
0.024757533022146637 0.290371882430188 
0.025201953256081953 0.2836967464348446 
0.02565435123740246 0.27714709588936787 
0.026114870173929227 0.270732423282499 
0.02658365584419394 0.26446079597481387 
0.027060856643585558 0.25833892658360336 
0.027546623631325182 0.25237225421834336 
0.028041110578284335 0.24656503422647347 
0.028544474015661524 0.2409204343708808 
0.02905687328453266 0.23544063560665712 
0.02957847058629085 0.2301269358360781 
0.030109431033991715 0.2249798551836524 
0.030649922704620445 0.21999924144018113 
0.03120011669229692 0.2151843743751658 
0.031760187162436095 0.21053406761608554 
0.032330311406880516 0.20604676675222935 
0.03291066990002256 0.2017206422556148 
0.03350144635593408 0.19755367574113303 
0.03410282778652158 0.19354373803310387 
0.03471500456072536 0.18968865748658026 
0.0353381704647814 0.18598627704788973 
0.03597252276356479 0.18243449864559907 
0.03661826226303454 0.17903131369116101 
0.037275593373799286 0.175774818742916 
0.03794472417582397 0.17266321574649007 
0.03862586648429816 0.16969479670079016 
0.03931923591668668 0.1668679130972595 
0.040025051960984 0.16418093102051648 
0.04074353804519368 0.16163217335619443 
0.041474921608055125 0.1592198510986989 
0.042219434171039974 0.15694198625838932 
0.042977311411640885 0.15479632930541767 
0.04374879323797579 0.1527802744295006 
0.044534123864731545 0.15089077611871834 
0.04533355189047077 0.1491242706490099 
0.04614733037632635 0.14747660601917523 
0.04697571692610865 0.14594298366119277 
0.04781897376785071 0.14451791490770935 
0.048677367836817295 0.14319519472040626 
0.0495511708600039 0.1419678945945053 
0.05044065944215272 0.14082837588150915 
0.05134611515331263 0.13976832404464445 
0.05226782461797102 0.13877880361212697 
0.053206079605785425 0.13785033285603562 
0.0541611771239441 0.13697297653185192 
0.05513341951118453 0.1361364543953231 
0.056123114533499406 0.13533026269453144 
0.05713057548156093 0.1345438054353946 
0.05815612126989379 0.13376653195114535 
0.05920007653782848 0.1329880771763941 
0.060262771752266665 0.13219840103275024 
0.061344543312291465 0.1313879234675612 
0.062445733655655464 0.13054765193609044 
0.06356669136718042 0.12966929846164038 
0.06470777128910259 0.12874538382552536 
0.06586933463339908 0.12776932690543746 
0.06705174909613058 0.12673551767222851 
0.06825538897383641 0.12563937284827048 
0.0694806352820192 0.12447737370461352 
0.07072787587575634 0.12324708591186613 
0.07199750557247668 0.12194716174810422 
0.07328992627694092 0.12057732529781807 
0.07460554710846577 0.11913834154531046 
0.0759447845304317 0.11763197047487743 
0.07730806248211573 0.11606090744320474 
0.07869581251289037 0.11442871119445838 
0.08010847391883183 0.11273972095536813 
0.08154649388178054 0.11099896408708598 
0.08301032761089754 0.10921205579364152 
0.08450043848676232 0.10738509240328684 
0.08601729820805724 0.10552453975700232 
0.08756138694088506 0.10363711826350407 
0.08913319347076663 0.1017296862149687 
0.09073321535736754 0.09980912300203822 
0.09236195909200191 0.09788221391720439 
0.09401994025796354 0.09595553828650906 
0.09570768369373522 0.09403536271262737 
0.09742572365912788 0.09212754123846206 
0.099174604004402 0.09023742423932755 
0.10095487834242477 0.08836977781390831 
0.10276711022391787 0.08652871536067196 
0.1046118733158509 0.08471764289040806 
0.10648975158303743 0.08293921943257329 
0.10840133947299045 0.08119533364162039 
0.1103472421040964 0.07948709740119386 
0.11232807545716719 0.07781485686406035 
0.11434446657043046 0.07617822096225112 
0.11639705373802031 0.07457610698641948 
0.11848648671203099 0.07300680237973534 
0.12061342690819797 0.07146804143543746 
0.1227785476152705 0.06995709514544042 
0.12498253420814333 0.06847087203742096 
0.12722608436481378 0.06700602747653553 
0.1295099082872339 0.06555907861097371 
0.13183472892612663 0.06412652192159533 
0.13420128220983774 0.06270495020588626 
0.13661031727729633 0.06129116579313124 
0.1390625967151565 0.05988228685510405 
0.1415588967991963 0.058475843844908504 
0.14410000774005005 0.05706986336208833 
0.14668673393335158 0.05566293709713085 
0.14931989421436784 0.05425427394183525 
0.15200032211720388 0.05284373384937585 
0.15472886613865963 0.05143184257241233 
0.1575063900068244 0.050019786980539716 
0.16033377295449222 0.048609391239932284 
0.16321190999748542 0.04720307470808628 
0.16614171221797433 0.04580379293552786 
0.1691241070528827 0.04441496365593761 
0.1721600385874709 0.04304038007007104 
0.17525046785418802 0.0416841140734953 
0.1783963731368897 0.04035041233299293 
0.18159875028051653 0.03904358827448078 
0.1848586130063315 0.03776791310308866 
0.18817699323281617 0.036527508934010904 
0.19155494140232734 0.035326246974843774 
0.19499352681361737 0.034167653473669714 
0.19849383796032416 0.03305482584240446 
0.2020569828755358 0.03199036099462135 
0.20568408948254235 0.030976297515812604 
0.20937630595188259 0.030014072827720166 
0.21313480106480076 0.02910449603343688 
0.21696076458322744 0.028247736652886303 
0.22085540762640163 0.02744332899481359 
0.2248199630542548 0.026690191476135324 
0.22885568585767482 0.025986659805276625 
0.23296385355577762 0.025330532603762286 
0.23714576660030903 0.024719127758250015 
0.2414027487873065 0.024149347579266178 
0.2457361476761503 0.02361775069638456 
0.2501473350161369 0.023120628543148645 
0.2546377071807109 0.02265408427690338 
0.25920868560948945 0.022214112034874965 
0.2638617172582238 0.021796674542388 
0.26859827505683714 0.021397777254530077 
0.273419858375684 0.021013537420160405 
0.27832799350018067 0.020640246697426402 
0.28332423411395435 0.02027442621303255 
0.28841016179066725 0.019912873233548352 
0.29358738649466637 0.01955269889656724 
0.29885754709062323 0.01919135672373924 
0.3042223118623208 0.01882666189874827 
0.30968337904075294 0.018456801534475244 
0.3152424773417047 0.018080336369431585 
0.32090136651298135 0.01769619451994989 
0.32666183789146164 0.017303658068787024 
0.33252571497015115 0.016902343391219495 
0.33849485397541257 0.016492176206052617 
0.3445711444545603 0.016073362391925763 
0.35075650987400137 0.015646355630459532 
0.3570529082281143 0.015211822929452145 
0.36346233265905725 0.014770609044330805 
0.36998681208770273 0.014323700757622114 
0.376628411855899 0.013872191897787654 
0.38338923438025785 0.013417249883963403 
0.39027141981768165 0.012960084475554329 
0.3972771467428357 0.012501919288834089 
0.4044086328377818 0.012043966520146877 
0.4116681355939916 0.011587405190335536 
0.41905795302696164 0.011133363100796692 
0.4265804244036574 0.010682902571081473 
0.434237930983013 0.010237009914010584 
0.44203289676972635 0.009796588499420349 
0.4499677892815844 0.009362455164209854 
0.45804512033056227 0.008935339646324725 
0.46626744681794463 0.00851588665534771 
0.47463737154371954 0.008104660143724967 
0.4831575440305017 0.007702149311138284 
0.49183066136224757 0.007308775860433776 
0.5006594690380224 0.0069249020265965385 


==> figures/poisson_t4s_hist/fig2g_t4s_k4_train400.txt <==
err density 
0.005898031950978338 0.032088085197292254 
0.005988176940294884 0.03486316139841963 
0.006079699697512043 0.037800515254953405 
0.006172621280310373 0.04090391119425347 
0.006266963068214104 0.044177059210907935 
0.006362746767510212 0.0476236602611915 
0.006459994416242593 0.05124745640397308 
0.006558728389282617 0.05505228419654231 
0.006658971403477197 0.05904212951716736 
0.0067607465228754614 0.06322118166039101 
0.006864077164035415 0.06759388424868763 
0.006968987101411607 0.07216498023890126 
0.007075500472825211 0.07693954808850934 
0.007183641785017703 0.08192302600030765 
0.007293435919289366 0.08712122109967001 
0.007404908137224061 0.09254030043066308 
0.007518084086501403 0.09818676079921912 
0.007632989806797833 0.10406737475464983 
0.007749651735777882 0.1101891103934888 
0.007868096715176938 0.11655902319697668 
0.007988351996977085 0.12318411877594068 
0.008110445249677228 0.13007118618972083 
0.008234404564659112 0.13722660241876014 
0.008360258462650658 0.14465610958666691 
0.008488035900287997 0.15236456762373865 
0.008617766276777903 0.16035568621024288 
0.008749479440661954 0.16863174099817638 
0.008883205696684182 0.17719328024341777 
0.009018975812763572 0.18603882904031904 
0.00915682102707321 0.19516459928947205 
0.00929677305522764 0.20456421429696975 
0.009438864097579958 0.21422845745181202 
0.009583126846630603 0.22414505471233895 
0.009729594494549215 0.23429850061388857 
0.009878300740811568 0.24466993715795077 
0.010029279799953215 0.255237094238103 
0.010182566409441558 0.2659742991927917 
0.010338195837668353 0.27685256165650696 
0.010496203892064257 0.28783973813092334 
0.010656626927337475 0.2989007786533314 
0.010819501853838323 0.3099980556531496 
0.010984866146051552 0.3210917726239465 
0.011152757851218604 0.3321404476756224 
0.011323215598091501 0.34310146445528916 
0.011496278605820634 0.3539316804283623 
0.01167198669297839 0.36458808018781935 
0.01185038028672059 0.37502845940256124 
0.012031500432088104 0.38521212331286087 
0.01221538880145048 0.39510058241014395 
0.01240208770409401 0.4046582271652324 
0.012591640095956345 0.4138529634430406 
0.012784089589509771 0.4226567905934257 
0.01297948046379572 0.43104630514827014 
0.013177857674612475 0.4390031145732243 
0.013379266864858687 0.44651414758717084 
0.013583754375035 0.4535718501207971 
0.013791367253906048 0.46017425896621295 
0.014002153269325598 0.4663249484839343 
0.014216160919226955 0.4720328492796712 
0.014433439442781472 0.4773119414287932 
0.014654038831727598 0.4821808284921879 
0.014878009841872961 0.48666220211267563 
0.01510540400477244 0.4907822102871582 
0.015336273639584503 0.4945697453640468 
0.015570671865108975 0.49805567031621445 
0.015808652612008603 0.5012720037991661 
0.01605027063521752 0.50425108585219 
0.01629558152653939 0.5070247467870069 
0.01654464172743795 0.5096235018060653 
0.01679750854202319 0.5120757931966894 
0.017054240150236013 0.5144073005769032 
0.01731489562123422 0.5166403376662064 
0.01757953492698338 0.5187933514838173 
0.01784821895605511 0.5208805368212975 
0.018121009527636546 0.5229115753960071 
0.018397969405753663 0.5248915053791933 
0.018679162313712156 0.5268207231293051 
0.01896465294875904 0.5286951150732112 
0.019254506996968165 0.5305063138909815 
0.019548791148353457 0.5322420695946483 
0.01984757311221301 0.5338867228596191 
0.0201509216327077 0.5354217651678642 
0.020458906504678034 0.5368264680372888 
0.020771598589702504 0.5380785619051661 
0.021089069832401632 0.5391549441483856 
0.02141139327699104 0.5400323952806153 
0.02173864308408753 0.5406882825661806 
0.02207089454777216 0.541101231111193 
0.02240822411291388 0.541251743893641 
0.02275070939275816 0.5411227541180301 
0.02309842918678433 0.5407000956542274 
0.023451463498835864 0.539972880060738 
0.023809893555527786 0.5389337717072997 
0.024173801824935354 0.5375791557034704 
0.024543272035568508 0.5359091966095961 
0.02491838919563617 0.5339277891565726 
0.025299239612605086 0.5316424053370724 
0.025685910913057556 0.5290638451660659 
0.026078492062852645 0.5262059010631077 
0.026477073387595633 0.5230849481138099 
0.0268817465934202 0.5197194743652918 
0.027292604788088325 0.5161295667543727 
0.02770974250241265 0.5123363692251736 
0.028133255712006186 0.508361530045316 
0.028563241859364676 0.5042266552712074 
0.028999799876286095 0.4999527847510474 
0.029443030206633164 0.49555990601042443 
0.02989303482944356 0.4910665198742264 
0.030349917282393342 0.48648926978691526 
0.03081378268561917 0.48184264455945086 
0.031284737765904326 0.47713876176399633 
0.03176289088123469 0.47238723629462914 
0.03224835204572983 0.46759513579796025 
0.03274123295495518 0.46276702184098284 
0.03324164701162122 0.45790507291578464 
0.03374970935167515 0.4530092827723396 
0.03426553687079168 0.44807772520805683 
0.034789248251268494 0.4431068744057305 
0.03532096398933276 0.4380919682696489 
0.035860806422865245 0.4330274010195262 
0.03640889975954776 0.4279071306049282 
0.03696537010544121 0.4227250863226147 
0.03753034549400017 0.41747556236054734 
0.03810395591553095 0.4121535838402216 
0.03868633334710012 0.4067552332493175 
0.03927761178289973 0.401277926896318 
0.03987792726507706 0.3957206331084215 
0.040487417915035316 0.39008402625016464 
0.04110622396521274 0.3843705731685193 
0.041734487791347655 0.3785845512699513 
0.042372353945236224 0.3727320000026235 
0.043019969187991315 0.3668206099510871 
0.04367748252380941 0.3608595559564267 
0.04434504523425373 0.35485928256725413 
0.0450228109130613 0.348831251635751 
0.04571093550148192 0.34278766294490753 
0.04640957732415749 0.33674115935429005 
0.047118897125549467 0.33070452806891776 
0.047839058106923155 0.32469040927699333 
0.04857022596389736 0.31871102259551154 
0.049312568924567715 0.31277792055524967 
0.050066257788213 0.3069017768117322 
0.05083146596459277 0.3010922149631522 
0.05160836951384573 0.29535768187623823 
0.05239714718699792 0.28970536735839164 
0.0531979804670899 0.28414116996220995 
0.054011053610932745 0.2786697067568841 
0.05483655369150202 0.2732943631331367 
0.055674670640979806 0.26801737719718993 
0.05652559729445458 0.2628399521138905 
0.05738952943428889 0.25776238892301745 
0.058266665835165335 0.25278423190177673 
0.05915720830982085 0.2479044184881777 
0.06006136175548009 0.2431214261036959 
0.06097933420099841 0.2384334088913249 
0.06191133685472552 0.23383831837291483 
0.06285758415310043 0.22933400327029785 
0.06381829380998946 0.22491828516012158 
0.06479368686677804 0.22058900816735405 
0.06578398774322824 0.21634406246824134 
0.0667894242891136 0.21218138289132976 
0.06781022783664296 0.2080989253002023 
0.06884663325368594 0.2040946246464603 
0.06989887899781148 0.2001663395394312 
0.07096720717115258 0.1963117888466932 
0.0720518635761094 0.19252848618877982 
0.07315309777190382 0.18881367821082312 
0.07427116313199845 0.18516429220913916 
0.07540631690239312 0.1815768980840187 
0.07655882026081229 0.1780476887188894 
0.07772893837679731 0.17457248180131113 
0.07891694047271684 0.17114674486424508 
0.08012309988571008 0.16776564400490457 
0.08134769413057638 0.1644241154049409 
0.08259100496362635 0.16111695750068505 
0.08385331844750867 0.15783894050224193 
0.0851349250170278 0.15458492899394294 
0.08643611954596751 0.1513500126133177 
0.08775720141493606 0.14812963933521936 
0.08909847458024792 0.14491974570060734 
0.09046024764385847 0.14171687842853645 
0.09184283392436769 0.13851830222227118 
0.0932465515291087 0.1353220891988644 
0.09467172342733852 0.13212718619626487 
0.09611867752454727 0.12893345719370888 
0.09758774673790296 0.12574169916381742 
0.09907926907284977 0.12255363079967603 
0.10059358770087644 0.1193718546688662 
0.102131051038474 0.11619979438465358 
0.10369201282729974 0.11304160930499402 
0.1052768322155666 0.10990209003464409 
0.10688587384067645 0.10678653858757016 
0.1085195079131163 0.10370063745097663 
0.11017811030163706 0.10065031197556762 
0.1118620626197337 0.09764159050727973 
0.1135717523134475 0.09468046649161835 
0.11530757275051022 0.09177276644860696 
0.11706992331085045 0.08892402726537645 
0.1188592094784838 0.08613938571855 
0.12067584293480704 0.08342348255414105 
0.12252024165331833 0.08078038285097071 
0.12439282999578512 0.07821351380300363 
0.12629403880988196 0.0757256204994037 
0.1282243055283204 0.07331873977524482 
0.1301840742694942 0.07099419176076108 
0.13217379593966266 0.06875258837671416 
0.13419392833669577 0.06659385770638293 
0.13624493625540504 0.06451728291513609 
0.13832729159448373 0.06252155417817697 
0.14044147346508257 0.06060483190628765 
0.14258796830104384 0.05876481941917937 
0.14476726997082082 0.05699884309896804 
0.14697987989110797 0.05530393795772313 
0.14922630714220703 0.05367693647170788 
0.1515070685851575 0.05211455847306879 
0.15382268898065643 0.050613499852819675 
0.1561737011097961 0.049170517824977174 
0.158560645896647 0.047782510540132925 
0.1609840725327144 0.04644658892731011 
0.16344453860329716 0.04516013879425505 
0.16594261021577758 0.043920871434552644 
0.1684788621298723 0.042726861277714974 
0.17105387788987364 0.04157656947387426 
0.17366824995891247 0.04046885272113247 
0.17632257985527255 0.03940295710924234 
0.17901747829078923 0.03837849725172179 
0.18175356531136241 0.037395421489532815 
0.1845314704396177 0.03645396445019741 
0.18735183281974802 0.035554588712552994 
0.1902153013645682 0.0346979177354997 
0.19312253490481848 0.03388466253728135 
0.19607420234074868 0.03311554484181611 
0.1990709827960198 0.03239121952695642 
0.20211356577395787 0.03171219920878029 
0.20520265131619533 0.031078783675054608 
0.20833895016373827 0.030490996645476685 
0.21152318392049416 0.029948531998191474 
0.21475608521929965 0.029450711179053395 
0.2180383978904858 0.028996453024389596 
0.2213708771330192 0.02858425670503816 
0.2247542896882597 0.028212197966186608 
0.22818941401637302 0.027877938320954494 
0.23167704047543997 0.0275787463809581 
0.23521797150330312 0.027311530096272935 
0.23881302180219258 0.02707287834781885 
0.24246301852617422 0.02685911009939975 
0.24616880147146214 0.02666632918067103 
0.24993122326964012 0.02649048273633517 
0.2537511495838364 0.026327421435199058 
0.2576294593078964 0.026172959674462166 
0.26156704476859993 0.02602293422455027 
0.26556481193096904 0.025873260019641527 
0.2696236806067137 0.02571998208862297 
0.27374458466586304 0.025559322920005526 
0.2779284722516319 0.025387724842673588 
0.2821763059985703 0.02520188726475017 
0.28648906325404827 0.024998798830990647 
0.29086773630312507 0.024775764724601267 
0.2953133325968554 0.024530429446262964 
0.2998268749840853 0.024260795450091938 
0.3044094019467901 0.023965238006411343 
0.30906196783901063 0.023642516601719607 
0.3137856431294397 0.02329178308766941 
0.3185815146477173 0.022912586666263793 
0.3234506858344896 0.022504875662396465 
0.32839427699529083 0.022068995902307667 
0.3334134255583031 0.021605685401886572 
0.33850928633605976 0.021116064984811802 
0.343683031791144 0.02060162440762901 
0.3489358523059515 0.020064203574229014 
0.3542689564565762 0.019505968479459318 
0.35968357129087913 0.018929381630614292 
0.3651809426108115 0.01833716685238259 
0.37076233525904856 0.01773226857805755 
0.376429033410007 0.017117805956978614 
0.3821823408653106 0.016497022352453962 
0.3880235813537687 0.015873231051428894 
0.39395409883594357 0.015249758241843393 
0.39997525781336907 0.014629884521144436 
0.40608844364249735 0.0140167863660916 
0.4122950628534451 0.013413479108105138 
0.4185965434736071 0.012822763010902051 
0.4249943353562218 0.012247174032221416 
0.43148991051395286 0.011688940766811302 
0.438084763457573 0.011149948915011055 
0.4447804115398242 0.010631714405374838 
0.45157839530452953 0.01013536602939392 
0.4584802788410467 0.009661638132986447 
0.46548765014413324 0.009210873566863686 
0.47260212147931546 0.008783036741554368 
0.47982532975384223 0.008377736278951551 
0.48715893689330353 0.00799425641680862 
0.4946046302240123 0.007631596020789864 
0.5021641228612236 0.007288513803896623 
0.5098391541032917 0.00696357815635944 
0.5176314898318519 0.0066552198585093795 
0.5255429229181133 0.0063617858895093915 
0.5335752736353694 0.006081592557457489 
0.5417303900778049 0.0058129762591148425 
0.55001014858571 0.00555434032493052 


==> figures/poisson_t4s_hist/fig2g_t4s_k4_train6400.txt <==
err density 
0.0014340343350278469 0.04044482978706368 
0.0014621237601993315 0.042917596813130045 
0.0014907633924245735 0.04547879398390823 
0.001519964008990763 0.048129699220043065 
0.0015497365982872855 0.050871763807203395 
0.0015800923639407323 0.05370661008460058 
0.0016110427290308986 0.05663602119739742 
0.00164259934038937 0.0596619226466948 
0.0016747740729822973 0.06278635560051891 
0.0017075790343790292 0.06601144217029774 
0.001741026569308278 0.06933934310222757 
0.0017751292643035145 0.07277220857383707 
0.001809899952439371 0.07631212301490187 
0.0018453517181608189 0.07996104508075018 
0.0018814979022069229 0.08372074408746308 
0.0019183521066310591 0.08759273436577833 
0.001955928199919456 0.09157820909786141 
0.001994240322210006 0.09567797526401442 
0.002033302890613285 0.09989239134172986 
0.0020731306046378123 0.10422130936573262 
0.0021137384517215837 0.1086640228749534 
0.0021551417128719314 0.11321922214256641 
0.0021973559684158777 0.11788495791185837 
0.0022403971038631224 0.12265861464883986 
0.002284281315883856 0.12753689407871163 
0.002329025118403685 0.13251580950527284 
0.0023746453488179275 0.1375906911287412 
0.0024211591743276495 0.14275620228757058 
0.002468584098399784 0.14800636626323438 
0.0025169379673538133 0.1533346030131638 
0.0025662389770774617 0.15873377494513013 
0.0026165056798739222 0.1641962406247452 
0.00266775699144322 0.16971391512364054 
0.0027200121980003144 0.17527833557518024 
0.0027732909635326416 0.18088073041160327 
0.002827613337199791 0.1865120907137407 
0.002882999760878147 0.19216324211265642 
0.002939471076853313 0.197824915740415 
0.00299704853566319 0.2034878168315892 
0.0030557538040947023 0.20914268972328642 
0.003115608973337167 0.21478037818292153 
0.003176636567295342 0.22039188020207445 
0.003238859551065328 0.22596839662281623 
0.003302301339576501 0.23150137320059086 
0.0033669858064026923 0.23698253594550583 
0.0034329372927459833 0.24240391981234868 
0.0035001806165964617 0.2477578910199 
0.0035687410820714103 0.25303716346422106 
0.0036386444889373983 0.25823480984185776 
0.0037099171423189176 0.263344268212166 
0.0037825858625971888 0.26835934479979284 
0.0038566779955028323 0.2732742138672871 
0.003932221422406265 0.27808341547428816 
0.0040092445708096395 0.2827818518861748 
0.004087776425044323 0.28736478330562487 
0.004167846537177874 0.2918278234811282 
0.004249485038134694 0.29616693560422996 
0.0043327226490345126 0.3003784287503787 
0.004417590692752928 0.30445895495545267 
0.004504121105708431 0.308405506860381 
0.004592346449880292 0.3122154157084132 
0.0046822999250618605 0.31588634935167687 
0.004774015381353856 0.3194163098226162 
0.004867527331902413 0.322803629957402 
0.004962870965886584 0.32604696852631276 
0.0050600821617602845 0.32914530333247766 
0.005159197500753594 0.3320979217852924 
0.0052602542806385105 0.33490440853637304 
0.005363290529764378 0.337564629880243 
0.005468345021368177 0.3400787147635753 
0.005575457288165191 0.3424470324087555 
0.005684667637225407 0.34467016673174855 
0.005796017165141349 0.3467488879119974 
0.005909547773493003 0.3486841216443758 
0.006025302184615678 0.35047691676116793 
0.006143323957676683 0.35212841204752465 
0.006263657505066948 0.35363980317954374 
0.006386348109113726 0.3550123107842267 
0.006511441939120606 0.35624715065081386 
0.006638986068741354 0.35734550711096297 
0.006769028493694038 0.3583085105503644 
0.0069016181498221625 0.3591372199181542 
0.007036804931509524 0.35983261096599706 
0.00717463971045582 0.36039557078097484 
0.007315174354820034 0.36082689898165593 
0.007458461748738738 0.36112731573231616 
0.007604555812226771 0.36129747650447425 
0.0077535115214676965 0.36133799328610927 
0.00790538492950174 0.3612494617157957 
0.008060233187318872 0.36103249340962545 
0.008218114565365175 0.3606877525607358 
0.008379088475470354 0.3602159957310816 
0.008543215493204838 0.3596181136281036 
0.008710557380674768 0.35889517356918765 
0.008881177109763489 0.3580484612868951 
0.009055138885828328 0.3570795207189251 
0.009232508171861444 0.3559901904584452 
0.009413351713124064 0.3547826356110886 
0.009597737562263117 0.35345937391182713 
0.009785735104919932 0.35202329509427877 
0.00997741508584052 0.3504776726721113 
0.010172849635497324 0.34882616748196554 
0.01037211229723235 0.347072822544001 
0.01057527805493206 0.34522204901406195 
0.01078242336124433 0.3432786032247167 
0.010993626166348058 0.3412475550353841 
0.011208965947286367 0.33913424792902974 
0.01142852373787434 0.3369442514995348 
0.011652382159192629 0.3346833071651935 
0.011880625450678263 0.3323572681159814 
0.012113339501824593 0.3299720346516195 
0.012350611884502016 0.32753348619133343 
0.012592531885911907 0.3250474113320443 
0.012839190542185982 0.3225194373979436 
0.013090680672643806 0.3199549609596812 
0.013347096914721362 0.3173590808052228 
0.013608535759583694 0.31473653481664204 
0.013875095588435265 0.3120916421483148 
0.014146876709541392 0.3094282520131396 
0.014423981395974974 0.3067497002661697 
0.014706513924102523 0.30405877483159255 
0.014994580612824056 0.3013576908519319 
0.015288289863581665 0.298648076250977 
0.015587752201151626 0.29593096819787323 
0.015893080315235723 0.293206820743121 
0.016204389102867048 0.29047552367247875 
0.01652179571164658 0.2877364323965542 
0.01684541958382663 0.28498840846721213 
0.01717538250125772 0.28222987009178213 
0.017511808631215976 0.279458851807286 
0.0178548245731281 0.27667307228434285 
0.018204559406211525 0.2738700090584 
0.018561144738047878 0.27104697883847856 
0.018924714754107747 0.2682012219240979 
0.019295406268245635 0.26532998917218614 
0.019673358774183893 0.26243062989954397 
0.020058714498005156 0.25950067908391644 
0.020451618451673006 0.2565379422382568 
0.020852218487600917 0.25354057637765576 
0.021260665354290147 0.25050716557526725 
0.021677112753057427 0.24743678971005942 
0.02210171739587374 0.2443290851424549 
0.02253463906433619 0.24118429621019163 
0.022976040669794806 0.23800331661206872 
0.02342608831465726 0.23478771993707406 
0.023884951354894282 0.23153977879616888 
0.024352802463769446 0.22826247221897802 
0.024829817696817347 0.22495948118319656 
0.025316176558094403 0.22163517234634186 
0.02581206206772753 0.21829457024350582 
0.026317660830785773 0.21494331839744968 
0.026833163107501133 0.21158762995579541 
0.027358762884864735 0.2082342286216791 
0.027894657949625413 0.20489028077742003 
0.028441049962718283 0.2015633198142362 
0.028998144535151028 0.19826116377437705 
0.029566151305376782 0.19499182748515395 
0.030145284018182467 0.1917634304178084 
0.030735760605122366 0.18858410153878458 
0.03133780326652732 0.18546188243800404 
0.03195163855512012 0.18240463001954674 
0.03257749746126892 0.17941992002624063 
0.03321561549991043 0.1765149526425413 
0.03386623279917572 0.1736964613811927 
0.0345295941907522 0.17097062640979743 
0.03520594930201529 0.1683429934146697 
0.03589555264996498 0.1658183990321095 
0.03659866373700231 0.1634009038021458 
0.03731554714858176 0.1610937335172673 
0.038046472652776706 0.15889922974895757 
0.03879171530179482 0.15681881023801866 
0.039551555535482195 0.1548529397307239 
0.0403262792868547 0.15300111173174746 
0.041116178089696455 0.15126184152662284 
0.0419215491882661 0.14963267070129385 
0.04274269564915165 0.14811018325456382 
0.04357992647531669 0.14669003326144675 
0.044433556722380065 0.14536698390256292 
0.04530390761717363 0.14413495752802152 
0.046191306678622 0.14298709627531342 
0.04709608784099008 0.14191583261156868 
0.04801859157954489 0.14091296902340567 
0.04895916503867862 0.13996976593509242 
0.04991816216254148 0.1390770368006562 
0.05089594382823327 0.1382252491908901 
0.05189287798160377 0.13740463058488028 
0.05290933977571342 0.1366052774807382 
0.053945711712005774 0.1358172663644409 
0.055002383784245525 0.13503076502164651 
0.05607975362527576 0.13423614264726375 
0.05717822665664976 0.13342407720313937 
0.0582982162411941 0.1325856584967198 
0.059440143838559625 0.13171248550349854 
0.06060443916381977 0.1307967565334312 
0.06179154034917518 0.1298313509455166 
0.0630018941088257 0.12880990124391645 
0.06423595590707218 0.12772685454121802 
0.06549419012971051 0.1265775225469173 
0.06677707025878339 0.12535811942858976 
0.06808507905075464 0.12406578709569203 
0.06941870871817372 0.12269860766729422 
0.07077846111489886 0.12125560310083826 
0.07216484792494768 0.11973672217467073 
0.07357839085504772 0.11814281522804244 
0.07501962183095806 0.11647559726409491 
0.07648908319763643 0.11473760020989997 
0.07798732792332758 0.11293211529912645 
0.07951491980764867 0.11106312669408923 
0.08107243369375104 0.10913523759205047 
0.08266045568463772 0.10715359016357381 
0.08427958336371756 0.10512378074699659 
0.08593042601968016 0.10305177177182022 
0.0876136048757755 0.10094380190482748 
0.08932975332358399 0.09880629590637034 
0.09107951716136627 0.09664577565141691 
0.09286355483708167 0.09446877371200214 
0.09468253769616615 0.09228175081641017 
0.09653715023416447 0.09009101839783429 
0.0984280903543103 0.08790266732372314 
0.10035606963015228 0.08572250375907021 
0.10232181357332344 0.0835559929651495 
0.10432606190655637 0.08140821167241086 
0.10636956884204615 0.07928380949522368 
0.10845310336526502 0.07718697967971729 
0.11057744952433711 0.07512143929701887 
0.11274340672508087 0.07309041881561609 
0.11495179003183127 0.07109666081132092 
0.11720343047415349 0.06914242740433388 
0.11949917535956514 0.06722951585315617 
0.12183988859238425 0.06535928158754901 
0.12422645099882157 0.06353266783026162 
0.1266597606584418 0.061750240842662084 
0.12914073324211733 0.06001222973532966 
0.1316703023566007 0.05831856971348148 
0.13424941989584754 0.056668947580841504 
0.13687905639922054 0.05506284830582812 
0.1395602014167104 0.053499601461787 
0.14229386388130957 0.05197842638886874 
0.14508107248868066 0.05049847498877581 
0.1479228760842622 0.04905887115394724 
0.15082034405795544 0.04765874594797979 
0.15377456674654333 0.046297267791569785 
0.15678665584399207 0.044973667064623454 
0.15985774481978818 0.04368725470630911 
0.1629889893454714 0.042437434576057684 
0.16618156772952133 0.04122370952469541 
0.16943668136076345 0.040045681310589755 
0.1727555551604591 0.03890304467536216 
0.17613943804325183 0.037795576061900614 
0.1795896033871431 0.036723117608942576 
0.1831073495126721 0.03568555718669657 
0.18669400017148285 0.034682805342833356 
0.1903509050444615 0.03371477010451931 
0.19407944024962934 0.03278133062776833 
0.19788100885998602 0.031882310699074115 
0.20175704143149503 0.031017453075988768 
0.2057089965414123 0.030186395604044583 
0.2097383613371576 0.02938864996927756 
0.21384665209593864 0.028623583841649303 
0.21803541479533714 0.027890407038808403 
0.22230622569506941 0.027188162196493237 
0.2266606919301443 0.026515720276587298 
0.2311004521156386 0.02587178108185246 
0.23562717696331978 0.025254878783237993 
0.24024256991034487 0.024663392306857542 
0.244948367760276 0.024095560278400322 
0.24974634133665205 0.023549500087575063 
0.25463829614936 0.023023230518210366 
0.25962607307406144 0.022514697294118927 
0.264711549044927 0.0220218008191747 
0.26989663776093803 0.021542425343729826 
0.27518329040602546 0.02107446876904536 
0.28057349638331297 0.02061587230643344 
0.2860692840637438 0.02016464923704837 
0.2916727215493691 0.019718912069660994 
0.2973859174515891 0.019276897464575737 
0.3032110216846391 0.018836988378821747 
0.30915022627461475 0.01839773298719085 
0.3152057661843473 0.017957860041676443 
0.321379920154436 0.01751629044438184 
0.3276750115607519 0.017072144922059416 
0.33409340928874104 0.01662474780037304 
0.34063752862485136 0.01617362697933421 
0.34730983216542277 0.015718510305176663 
0.3541128307433767 0.015259318615756648 
0.36104908437306055 0.014796155804532276 
0.3681212032135995 0.014329296301036147 
0.37533184855111473 0.013859170402882986 
0.38268373380018467 0.013386347915725813 
0.39017962552492214 0.01291152056373401 
0.3978223444800491 0.012435483625158512 
0.40561476667236707 0.011959117226848576 
0.41355982444301725 0.011483367700006518 
0.4216605075709417 0.011009229359067575 
0.4299198643979553 0.01053772701857729 
0.43834100297585843 0.010069899511556683 
0.4469270922360189 0.00960678441930318 
0.45568136318186 0.009149404168946287 
0.4646071101047107 0.008698753603235583 
0.47370769182346834 0.008255789078599718 


==> figures/poisson_t4s_hist/fig2g_t4s_k5_train100.txt <==
err density 
0.008768632753268236 0.009391593186162162 
0.008917405871880339 0.010076178437838909 
0.009068703151492729 0.010802118125399026 
0.009222567418314955 0.011572861267471993 
0.009379042225168027 0.01239206904075242 
0.009538171863812405 0.013263561757624026 
0.009700001377485305 0.014191257522317985 
0.00986457657365056 0.01517910462233827 
0.010031944036964946 0.016231010144488158 
0.010202151142464385 0.017350767655238974 
0.010375246068973974 0.018541987032742083 
0.010551277812745419 0.019808029665752038 
0.010730296201325991 0.021151952231242676 
0.010912351907662633 0.02257646212124486 
0.011097496464445524 0.024083887310151753 
0.011285782278694841 0.02567616304226964 
0.011477262646595177 0.027354837187627167 
0.011671991768581467 0.029121095479366563 
0.011870024764681063 0.030975807130667315 
0.012071417690115908 0.03291959055914614 
0.012276227551169614 0.03495289815090043 
0.012484512321323627 0.037076118205134775 
0.012696330957667173 0.03928969144425327 
0.012911743417585683 0.04159423878297695 
0.013130810675732348 0.04399069645084012 
0.013353594741287583 0.04648045407945117 
0.013580158675511315 0.04906549101913681 
0.013810566609593183 0.051748505954144465 
0.014044883762805415 0.054533034851194734 
0.0142831764609639 0.057423552407045345 
0.014525512155202272 0.06042555245525567 
0.014771959441064724 0.06354560324346338 
0.015022588077922573 0.0667913740878205 
0.015277469008720438 0.07017163063365128 
0.015536674380057257 0.07369619677953632 
0.015800277562608205 0.07737588223109168 
0.016068353171892893 0.081222375613153 
0.016340977089396146 0.08524810405557447 
0.0166182264840469 0.08946606114809767 
0.016900179834061762 0.0938896061034882 
0.017186916949158935 0.09853223784594498 
0.017478518993149283 0.1034073485261593 
0.01777506850691042 0.10852796163030395 
0.018076649431750864 0.11390646037624494 
0.0183833471331704 0.11955431245882302 
0.018695248425023604 0.12548179740441526 
0.019012441594093453 0.1316977428152545 
0.019335016425081737 0.13820927562374702 
0.019663064226023517 0.14502159413920468 
0.019996677854132797 0.1521377661624151 
0.020335951742086668 0.15955855778101857 
0.020680981924755433 0.16728229665952188 
0.021031866066386268 0.17530477272536543 
0.021388703488247975 0.18361917815438145 
0.021751595196744987 0.19221608750648198 
0.02212064391200811 0.20108347778945213 
0.022495954096970625 0.21020678717147787 
0.022877631986937406 0.21956901005845358 
0.02326578561965605 0.22915082533718928 
0.02366052486589793 0.23893075379575276 
0.024061961460558244 0.24888534009977473 
0.02447020903428373 0.25898935425657416 
0.02488538314563691 0.2692160072590119 
0.025307601313806133 0.2795371755819313 
0.025736983051870537 0.28992362941033284 
0.02617364990062944 0.30034525990399324 
0.026617725463005653 0.3107713014306517 
0.027069335439032564 0.32117054550029484 
0.027528607661434747 0.33151154406649835 
0.027995672131812335 0.34176280087761507 
0.028470661057439225 0.35189295060358683 
0.028953708888685765 0.3618709264713039 
0.02944495235707612 0.37166611804961525 
0.029944530513991686 0.3812485215739554 
0.03045258477003079 0.39058888573682793 
0.030969258935036565 0.39965885615197827 
0.031494699258803556 0.4084311216996002 
0.03202905447247542 0.4168795656676561 
0.03257247583064452 0.42497942402989963 
0.0331251171541663 0.43270745237377123 
0.03368713487369957 0.44004210195879334 
0.034258688073986014 0.4469637042121715 
0.03483993853888051 0.4534546617286608 
0.0354310507971458 0.4594996426188486 
0.03603219216902395 0.4650857739270825 
0.036643532813598036 0.4702028288953783 
0.03726524577695736 0.4748434021494932 
0.037897507041179904 0.4790030664783442 
0.038540495574145794 0.48268050479783986 
0.039194393380195966 0.4858776111424899 
0.0398593855516503 0.48859955509661934 
0.04053566032119986 0.4908548049243791 
0.04122340911518811 0.49265510572803206 
0.041922826607795866 0.49401541018821093 
0.04263411077614605 0.4949537607417587 
0.04335746295634279 0.495491123355625 
0.04409308790046192 0.49565117428867494 
0.04484119383450783 0.49546004233886043 
0.04560199251735419 0.4949460100096137 
0.04637569930068411 0.4941391777750256 
0.04716253318994794 0.4930710961777508 
0.047962716906354605 0.4917743708753372 
0.048776476949915375 0.49028224599497716 
0.049604043663556766 0.48862817130973923 
0.05044565129832148 0.4868453588621934 
0.051301538079675496 0.48496633478303963 
0.052171946274940185 0.4830224922230095 
0.0530571222618685 0.48104365156110224 
0.05395731659838464 0.4790576343769398 
0.05487278409350701 0.4770898580636562 
0.055803783879474454 0.47516295837197314 
0.056750579485096216 0.4732964475582648 
0.05771343891034642 0.4715064160864237 
0.05869263470222416 0.46980528592400783 
0.05968844403190059 0.4682016232958841 
0.060701148773175166 0.4667000182401948 
0.06173103558226254 0.46530103739597756 
0.06277839597893388 0.4640012551078687 
0.06384352642903403 0.46279336616039357 
0.06492672842839951 0.46166638128612003 
0.0660283085881997 0.4606059040971025 
0.06714857872172623 0.45959448536907116 
0.06828785593265498 0.45861204779177006 
0.06944646270480526 0.4576363715355352 
0.07062472699342225 0.4566436284323626 
0.07182298231800792 0.4556089503867582 
0.07304156785672712 0.45450701596213683 
0.07428082854241531 0.45331263805305616 
0.07554111516021526 0.45200133523920427 
0.07682278444687034 0.45054986986979007 
0.07812619919170231 0.44893673714734195 
0.07945172833930268 0.4471425914216381 
0.08079974709396591 0.445150598476425 
0.08217063702589497 0.44294670566346417 
0.08356478617920847 0.44051982514874527 
0.08498258918178045 0.43786192910218263 
0.0864244473569438 0.43496805919394055 
0.08789076883708882 0.4318362560703071 
0.08938196867918916 0.42846741739814176 
0.09089846898228783 0.42486509544412143 
0.09244069900697674 0.4210352468831909 
0.0940090952969029 0.416985948540855 
0.09560410180233674 0.41272709304179644 
0.0972261700058365 0.4082700778825573 
0.098875759050045 0.4036275003302807 
0.10055333586765454 0.3988128688700655 
0.1022593753135768 0.3938403398064057 
0.10399436029935538 0.3887244852144791 
0.10575878192985867 0.3834800958896877 
0.10755313964229206 0.3781220204130472 
0.10937794134756855 0.3726650390809044 
0.11123370357407812 0.367123769367148 
0.11312095161389622 0.36151259789806794 
0.11504021967147293 0.3558456326989726 
0.11699205101484488 0.35013666876129573 
0.11897699812941276 0.34439915979127816 
0.12099562287432776 0.3386461893178448 
0.12304849664153153 0.3328904351121617 
0.12513620051749427 0.32714412203494264 
0.1272593254476972 0.32141895989215374 
0.12941847240390536 0.31572606454461555 
0.13161425255427914 0.3100758622747909 
0.13384728743637106 0.30447797915656405 
0.1361182091330584 0.2989411187975135 
0.13842766045146057 0.29347293323467905 
0.14077629510489223 0.288079892885012 
0.14316477789790313 0.282767162219609 
0.14559378491445793 0.2775384882062645 
0.14806400370930836 0.2723961085298704 
0.15057613350261256 0.2673406861596954 
0.1531308853778564 0.26237127601351357 
0.15572898248313266 0.2574853283181164 
0.1583711602358354 0.25267873184836914 
0.16105816653082716 0.24794589862052752 
0.16379076195213826 0.243279889906519 
0.16656971998825745 0.23867258171455513 
0.16939582725107583 0.23411486623626984 
0.17226988369854504 0.22959688427321298 
0.17519270286111346 0.22510828239623584 
0.1781651120720041 0.22063848761497812 
0.18118795270139962 0.21617699167825805 
0.1842620803946005 0.21171363680722297 
0.18738836531422395 0.2072388946796591 
0.1905676923865125 0.20274413081584244 
0.19380096155182075 0.19822184712794533 
0.19708908801935274 0.19366589623855565 
0.20043300252622115 0.18907166219348626 
0.20383365160090158 0.18443620333061725 
0.20729199783115704 0.1797583542617539 
0.210809020136508 0.1750387851249888 
0.21438571404532533 0.17028001742546583 
0.21802309197662467 0.16548639686746844 
0.22172218352664164 0.16066402456627743 
0.22548403576026949 0.15582064890118508 
0.22930971350744117 0.1509655210280962 
0.23320029966454023 0.14610921771591306 
0.23715689550092536 0.14126343571516617 
0.24118062097065582 0.1364407623223979 
0.24527261502950556 0.1316544271814891 
0.2494340359573561 0.12691804067256512 
0.25366606168605926 0.12224532448485557 
0.2579698901328625 0.11764984015078667 
0.26234673953949134 0.11314472142772403 
0.266797848816985 0.10874241643903977 
0.2713244778963828 0.10445444541163794 
0.2759279080853597 0.10029117965506637 
0.28060944243091357 0.0962616471007175 
0.2853704060882057 0.09237336924430474 
0.2902121466956592 0.08863223370211501 
0.29513603475642153 0.08504240580023827 
0.30014346402629927 0.08160628167370669 
0.3052358519082744 0.0783244842766487 
0.31041463985371454 0.07519590252232214 
0.3156812937703902 0.07221777251948246 
0.3210373044374148 0.06938579859288783 
0.32648418792722417 0.06669431052033525 
0.33202348603471654 0.06413645223908507 
0.3376567667136727 0.0617043962236701 
0.34338562452058113 0.059389576864986485 
0.34921168106599315 0.05718293553156983 
0.35513658547353605 0.05507516960401494 
0.36116201484671406 0.05305697766777038 
0.3672896747436291 0.051119293240648546 
0.3735212996597564 0.04925349989822386 
0.37985865351891046 0.047451621427568286 
0.38630353017254143 0.045706481658332083 
0.3928577539075033 0.04401182984808379 
0.39952317996243564 0.04236242888312457 
0.4063016950529078 0.040754105035200175 
0.41319521790547303 0.03918375952160483 
0.42020569980078265 0.03764934358190724 
0.4273351251259161 0.03614980014118458 
0.4345855119360812 0.03468497631459432 
0.4419589125258449 0.03325551196728331 
0.4494574140100562 0.03186271023460248 
0.4570831389146242 0.030508396302080437 
0.46483824577732114 0.029194770830149378 
0.4727249297587774 0.027924264189436113 
0.4807454232638438 0.026699397169238533 
0.48890199657349726 0.0255226530706665 
0.4971969584874642 0.02439636514610383 
0.5056326569777524 0.023322622257677162 
0.5142114798532647 0.02230319446544158 
0.5229358554356957 0.021339479089694885 
0.5318082532468891 0.020432466688194633 
0.540831184707864 0.01958272540918701 
0.550007203849694 0.018790401376598223 
0.5593389080364554 0.018055232173303837 
0.5688289387004327 0.01737657013599859 
0.578479982089807 0.01675341206861779 
0.588294770029021 0.016184432112087442 
0.5982760806920535 0.015668014852743384 
0.6084267393888051 0.015202286273211048 
0.6187496193648347 0.014785140800690391 
0.6292476426146564 0.014414263434455862 
0.6399237807088433 0.014087146680047596 
0.6507810556351558 0.013801102726260022 
0.6618225406539499 0.01355327192164463 
0.6730513611680922 0.013340629097055943 
0.6844706956076348 0.013159989607856241 
0.6960837763295061 0.013008017114505556 
0.7078938905324565 0.012881235077710782 
0.7199043811875385 0.012776043721875255 
0.7321186479843623 0.012688743838555831 
0.7445401482934179 0.012615568290947322 
0.7571723981447124 0.012552721480259366 
0.7700189732230236 0.01249642638972894 
0.7830835098800276 0.012442978178605579 
0.7963697061636098 0.012388802702448505 
0.8098813228646291 0.012330517829220983 
0.8236221845814531 0.012264995038122329 
0.837596180802543 0.0121894185563801 
0.8518072670074183 0.012101339224728554 
0.8662594657862887 0.011998720390526846 
0.8809568679786945 0.011879973402938747 
0.8959036338314543 0.011743980711436145 
0.9111039941762697 0.01159010512203762 
0.9265622516272989 0.0114181844126131 
0.9422827817990599 0.011228511211363099 
0.95827003454499 0.011021798760307651 
0.9745285352170189 0.010799133876868958 
0.99106288594652 0.010561919051927916 
1.0078777669469838 0.010311806146846035 
1.0249779378388055 0.01005062454588955 
1.042368238996537 0.009780306863151513 
1.060053592919009 0.009502815382295566 
1.0780390056226878 0.009220072320662534 
1.0963295680586853 0.008933896763469364 
1.114930457553796 0.008645950724988548 
1.1338469392759987 0.008357696285640514 
1.1530843677248073 0.008070365157163245 
1.172648188246924 0.007784941377207504 
1.19254393857759 0.0075021571669343645 
1.2127772504081067 0.0072225013376110165 
1.233353850979932 0.006946239039805784 
1.2542795647058433 0.006673441142355847 
1.2755603148185868 0.006404021132667492 
1.2972021250475163 0.006137777162675885 
1.3192111213236615 0.005874436735412943 
1.3415935335137428 0.005613701536674119 


==> figures/poisson_t4s_hist/fig2g_t4s_k5_train1600.txt <==
err density 
0.0028233011887531393 0.03722728827415785 
0.0028684913238613604 0.03990719674379727 
0.0029144047782949283 0.04273900638661963 
0.002961053129599366 0.045733031099121586 
0.0030084481406319336 0.0489002295227685 
0.0030566017625277522 0.05225206482907527 
0.0031055261377134044 0.055800330610844016 
0.0031552336029687733 0.05955694541349323 
0.0032057366925378776 0.06353371981644206 
0.0032570481412895237 0.06774210130558204 
0.0033091808879285233 0.07219290340525468 
0.003362148078258322 0.07689602660338968 
0.0034159630684958454 0.08186017945097981 
0.00347063942863941 0.08709260879687115 
0.0035261909458905324 0.09259884838899869 
0.0035826316281305144 0.09838249500228193 
0.003639975707452673 0.10444502082241572 
0.003698237643751107 0.11078563001894959 
0.0037574321283669085 0.11740116629066018 
0.0038175740877927325 0.12428607668734044 
0.003878678687436668 0.13143243524629197 
0.003940761335446337 0.138830027985167 
0.004003837686594236 0.14646649863467476 
0.004067923646225233 0.15432755225502323 
0.0041330353742672675 0.16239721164695956 
0.004199189289306236 0.17065811933436428 
0.004266402072726112 0.17909187595395912 
0.004334690672915324 0.18767940422863133 
0.004404072309540461 0.19640132640659771 
0.004474564477888396 0.20523834218967069 
0.00454618495327789 0.21417159380545614 
0.004618951795541828 0.22318300503653712 
0.004692883353581188 0.2322555817194128 
0.004767998269991899 0.2413736624584976 
0.00484431548576577 0.2505231100332274 
0.004921854245066649 0.25969143615295714 
0.005000634100083025 0.26886785475617914 
0.005080674915958334 0.27804326185969946 
0.00516199687580014 0.287210142925779 
0.0052446204857695185 0.29636241170616967 
0.005328566580251892 0.30549518741085785 
0.005413856327110633 0.31460451970639314 
0.005500511233024753 0.3236870733504577 
0.0055885531489120385 0.332739786105499 
0.005678004275438976 0.3417595148525957 
0.005768887168618879 0.35074268547884296 
0.005861224745499616 0.3596849620959863 
0.005955040289942384 0.3685809504536308 
0.00605035745849295 0.3774239490569895 
0.006147200286346921 0.38620575953749026 
0.006245593193410441 0.3949165653344379 
0.0063455609904579284 0.4035448848325405 
0.006447128885388363 0.41207760188975484 
0.006550322489581716 0.4205000733238049 
0.00665516782435712 0.42879630955392944 
0.006761691327534407 0.43694922136826836 
0.00686991986010068 0.44494092285272685 
0.006979880712983581 0.45275307800756387 
0.007091601613932974 0.46036727660813387 
0.007205110734512788 0.46776542352673545 
0.007320436697204754 0.47493012508604915 
0.0074376085826258626 0.48184505609240336 
0.007556655936861342 0.4884952919982324 
0.007677608778914979 0.49486759213420173 
0.007800497608278756 0.5009506220686019 
0.00792535341262358 0.5067351058028805 
0.008052207675613153 0.5122139015823625 
0.008181092384842888 0.5173819984561472 
0.008312040039905919 0.522236434213572 
0.008445083660588194 0.5267761388035246 
0.008580256795194762 0.5310017106548174 
0.00871759352900931 0.5349151363150969 
0.008857128492889116 0.5385194663795293 
0.008998896871997588 0.5418184626747169 
0.009142934414676524 0.5448162330073258 
0.009289277441460466 0.5475168704174851 
0.009437962854235267 0.5499241137612828 
0.009589028145543285 0.55204104558371 
0.009742511408037504 0.5538698416643756 
0.009898451344086989 0.5554115843860583 
0.010056887275536084 0.5566661492825028 
0.010217859153619816 0.5576321708841113 
0.010381407569038001 0.5583070904371192 
0.010547573762190607 0.5586872843768981 
0.010716399633576942 0.5587682687522909 
0.010887927754361287 0.5585449712896704 
0.011062201377107655 0.5580120596119184 
0.011239264446686362 0.5571643114351286 
0.011419161611355177 0.5559970104811036 
0.01160193823401783 0.5545063504673332 
0.011787640403662748 0.5526898289376786 
0.011976314946984814 0.5505466129108267 
0.012168009440193264 0.5480778593468464 
0.012362772221008473 0.5452869752241566 
0.012560652400850802 0.5421798045024805 
0.012761699877224562 0.5387647323113874 
0.012965965346300156 0.5350527002096399 
0.01317350031569766 0.5310571301470425 
0.013384357117474972 0.5267937586528387 
0.013598588921323889 0.5222803865926918 
0.01381624974797739 0.517536553403128 
0.014037394482831471 0.5125831478642081 
0.014262078889785127 0.5074419700648725 
0.01449035962530174 0.5021352611362444 
0.014722294252695601 0.4966852184955175 
0.01495794125664707 0.49111351471417003 
0.015197360057950107 0.48544083769646 
0.015440611028495813 0.4796864686641733 
0.01568775550649583 0.4738679125652189 
0.01593885581194938 0.4680005930631895 
0.01619397526235791 0.46209762135482096 
0.016453178188691225 0.45616964485350925 
0.016716529951609212 0.4502247784306388 
0.016984096957943194 0.44426861758472286 
0.017255946677441077 0.43830432976583505 
0.01753214765978055 0.432332817258561 
0.017812769551854582 0.4263529426371426 
0.018097883115333602 0.4203618059402424 
0.018387560244508723 0.41435506142687545 
0.018681873984420713 0.40832726109350403 
0.018980898549278983 0.40227221204626096 
0.019284709341175457 0.39618333529250715 
0.019593382969098013 0.3900540144764267 
0.019906997268248183 0.383877924446929 
0.020225631319668116 0.3776493312104822 
0.020549365470181657 0.37136335667594217 
0.020878281352654637 0.3650162035311975 
0.021212461906579383 0.3586053374958192 
0.02155199139898882 0.352129625974392 
0.021896955445705225 0.3455894337125063 
0.022247441032929142 0.3389866773715161 
0.022603536539173817 0.3323248419512766 
0.02296533175755079 0.32560896268642764 
0.023332917918412067 0.318845576427488 
0.023706387712354858 0.31204264661866493 
0.02408583531359442 0.3052094658418289 
0.024471356403711054 0.2983565395646614 
0.024863048195777178 0.29149545427252693 
0.02526100945887061 0.28463873264272854 
0.025665340542980197 0.27779967789924714 
0.026076143404310057 0.2709922090223478 
0.026493521630988923 0.26423068812697104 
0.02691758046919092 0.2575297411004375 
0.027348426849674454 0.25090407252269187 
0.02778616941474591 0.24436827598487326 
0.028230918545654918 0.23793664116321775 
0.02868278639042806 0.23162295937025115 
0.02914188689214822 0.22544032975780523 
0.029608335817686435 0.2194009688419759 
0.03008225078689372 0.2135160265094347 
0.03056375130226009 0.20779541209698746 
0.031052958779048345 0.2022476344641365 
0.03154999657591018 0.19687966015996655 
0.03205499002599226 0.1916967937884459 
0.03256806646854036 0.1867025844791664 
0.033089355281009154 0.18189876196574695 
0.03361898791168612 0.177285205167309 
0.03415709791283754 0.17285994537874913 
0.034703820974385055 0.16861920523436355 
0.035259294958121315 0.1645574735583744 
0.035823659932473134 0.16066761510428518 
0.036397058207821284 0.15694101306657937 
0.03697963437238544 0.1533677411780345 
0.037571535328683604 0.14993676123664182 
0.03817291033057504 0.14663614108522596 
0.03878391102089619 0.14345328743365154 
0.039404691469698966 0.14037518749687422 
0.040035408213101 0.13738865323919436 
0.040676220292757935 0.13448056207037334 
0.041327289295967365 0.13163808812484565 
0.04198877939641467 0.12884891875150475 
0.04266085739557113 0.12610145151876137 
0.04334369276475463 0.12338496786010672 
0.0440374576878635 0.12068978040602471 
0.04474232710479453 0.11800735202281844 
0.04545847875555583 0.11533038556162953 
0.04618609322508573 0.11265288426805385 
0.04692535398878919 0.10997018367546826 
0.04767644745880292 0.10727895657123199 
0.04843956303100118 0.1045771932599387 
0.04921489313275375 0.10186415983611942 
0.050002633271448625 0.09914033751316871 
0.050802982083791075 0.0964073462371025 
0.05161614138589194 0.09366785585176847 
0.052442316224157653 0.0909254879912948 
0.05328171492699472 0.0881847116755331 
0.05413454915734194 0.08545073529780846 
0.05500103396604324 0.08272939734569439 
0.05588138784607509 0.08002705780899516 
0.05677583278764163 0.07735049182757124 
0.057684594334151795 0.07470678673555685 
0.058607901639092394 0.07210324328531574 
0.059545987523811475 0.06954728149797111 
0.060499088536226646 0.06704635129766864 
0.061467445010472924 0.06460784785048247 
0.062451301127505604 0.06223903134935994 
0.06345090497667288 0.05994695086433734 
0.0644665086182741 0.057738371810750914 
0.06549836814711937 0.055619706574035005 
0.06654674375710648 0.053596947863426454 
0.06761189980683135 0.05167560444325431 
0.06869410488624889 0.049860639003797225 
0.0697936318844006 0.04815640807797651 
0.07091075805822636 0.04656660407923983 
0.07204576510247757 0.04509419972346273 
0.07319893922074937 0.04374139529676436 
0.07437057119764982 0.042509569434543155 
0.07556095647212406 0.041399234276936314 
0.07677039521195249 0.040409996053797845 
0.07799919238944095 0.039540522319064395 
0.07924765785832266 0.03878851719046093 
0.08051610643189099 0.0381507060461241 
0.08180485796238283 0.037622831175310414 
0.08311423742163268 0.03719965986702721 
0.08444457498301737 0.03687500634055553 
0.08579620610471295 0.03664176876967271 
0.08716947161428369 0.0364919824246583 
0.0885647177946253 0.03641688965260904 
0.08998229647128364 0.036407027040406055 
0.09142256510117121 0.036452329662784104 
0.09288588686270335 0.03654225182112326 
0.09437263074737769 0.03666590314129072 
0.09588317165281884 0.03681219833895248 
0.09741789047731282 0.03697001839890205 
0.09897717421585432 0.03712838037380335 
0.10056141605773153 0.03727661251107279 
0.10217101548567284 0.03740453098822687 
0.10380637837658026 0.037502614199528383 
0.10546791710387576 0.0375621703105444 
0.10715605064148521 0.03757549369923155 
0.10887120466948698 0.03753600594497141 
0.11061381168145147 0.03743837721795207 
0.11238431109349886 0.0372786242620147 
0.11418314935510233 0.037054181649993065 
0.1160107800616647 0.03676394361094292 
0.11786766406889738 0.03640827446681997 
0.11975426960902973 0.035988986550052934 
0.1216710724088785 0.03550928537640221 
0.12361855580980734 0.03497368278923432 
0.12559721088960613 0.034387879739241636 
0.1276075365863214 0.033758621283993956 
0.12965003982406836 0.033093527251152124 
0.13172523564085736 0.03240090277602674 
0.1338336473184657 0.0316895335697675 
0.13597580651438854 0.030968471274340447 
0.13815225339590184 0.03024681459530206 
0.14036353677627095 0.02953349205987908 
0.14261021425313936 0.02883705221916471 
0.14489285234913288 0.02816546689922674 
0.14721202665471397 0.027525952713194093 
0.14956832197332273 0.02692481548795591 
0.15196233246884105 0.02636732155387609 
0.1543946618154172 0.02585759901792211 
0.15686592334968805 0.025398571218050194 
0.1593767402254387 0.024991923570919217 
0.1619277455707367 0.0246381040093153 
0.1645195826475818 0.024336356194099 
0.1671529050141111 0.02408478371161147 
0.1698283766894003 0.02388044256325103 
0.17254667232090293 0.023719458448603126 
0.17530847735456961 0.023597164662656066 
0.17811448820769019 0.023508255892354037 
0.18096541244450245 0.0234469528239764 
0.18386196895461182 0.023407172270916203 
0.18680488813426616 0.02338269750578352 
0.1897949120705334 0.023367343629799666 
0.19283279472842585 0.02335511312869707 
0.19591930214102035 0.02334033723469722 
0.1990552126026212 0.023317799320354955 
0.20224131686501512 0.023282837269365197 
0.20547841833686722 0.02323142257531155 
0.2087673332863089 0.023160214782455973 
0.21210889104676794 0.02306659077186037 
0.21550393422609362 0.022948649279503932 
0.21895331891902864 0.022805191879123183 
0.22245791492308237 0.022635682441310097 
0.2260186059578589 0.022440187764656217 
0.2296362898878964 0.02221930264081352 
0.23331187894907185 0.02197406304423838 
0.23704629997863186 0.021705851415438314 
0.24084049464890334 0.021416298126022807 
0.24469541970474595 0.02110718317330704 
0.24861204720480515 0.020780341956522567 
0.2525913647666265 0.02043757864692266 
0.25663437581569387 0.020080590197034415 
0.2607420998384528 0.019710903461840974 
0.2649155726393851 0.019329827252702245 
0.2691558466021969 0.01893842044223628 
0.27346399095518836 0.018537476515757774 
0.27784109204087026 0.018127524253098243 
0.28228825358989657 0.017708843553528395 
0.28680659699938066 0.01728149481346771 
0.29139726161566804 0.016845359755456226 
0.2960614050216336 0.016400191206550684 
0.30080020332857793 0.01594566904846613 
0.305614851472796 0.015481459417965613 
0.3105065635168921 0.015007274225509603 
0.3154765729559186 0.014522928178161813 
0.32052613302841393 0.014028390728613727 
0.3256565170324196 0.013523830710276685 


==> figures/poisson_t4s_hist/fig2g_t4s_k5_train400.txt <==
err density 
0.005498936835930579 0.018637241140973128 
0.005580065257414056 0.02040606936999858 
0.005662390604952287 0.022312686020666928 
0.005745930537362678 0.02436424227587601 
0.005830702973991521 0.026567717268974198 
0.005916726098557725 0.028929837896019394 
0.006004018363053216 0.03145699980915543 
0.006092598491700917 0.03415519224014603 
0.0061824854849710726 0.03702992942950578 
0.006273698623656871 0.04008619146479665 
0.0063662574730101945 0.043328377249257206 
0.006460181886938346 0.04676027211985943 
0.006555492012262737 0.05038503230682442 
0.00665220829304038 0.05420518797369603 
0.006750351474949166 0.058222666002493435 
0.006849942609737788 0.062438833001906675 
0.006951003059741367 0.06685455823349959 
0.007053554502463695 0.07147029529277647 
0.007157618935227034 0.07628618047592228 
0.007263218679890575 0.08130214484146521 
0.007370376387638471 0.08651803607603956 
0.007479115043838549 0.09193374543543366 
0.0075894579729726425 0.09754933429885777 
0.007701428843639721 0.10336515428906093 
0.007815051673632833 0.10938195451522795 
0.007930350835090895 0.11560096932758632 
0.008047351059726537 0.12202398006454133 
0.008166077444131075 0.12865334464897735 
0.008286555455157739 0.13549198956397 
0.008408810935384304 0.14254335971119847 
0.008532870108656337 0.1498113229160667 
0.008658759585712257 0.15730002736558554 
0.008786506369891289 0.16501371200752432 
0.008916137862925735 0.17295647184714363 
0.00904768187081863 0.18113198208301892 
0.009181166609808174 0.18954318704758177 
0.00931662071242008 0.19819196187480473 
0.009454073233609289 0.2070787566165648 
0.009593553656992276 0.21620223408046757 
0.009735091901171273 0.22555891387948354 
0.00987871832615182 0.23514283599123356 
0.010024463739855043 0.2449452574589757 
0.010172359404725898 0.254954395682131 
0.01032243704443902 0.2651552310169325 
0.010474728850703444 0.27552938013646716 
0.010629267490167776 0.28605504980757085 
0.010786086111427137 0.29670707847801975 
0.010945218352133598 0.3074570704030166 
0.011106698346211445 0.3182736240679032 
0.011270560731178955 0.32912265349426395 
0.011436840655578099 0.33996779777165914 
0.011605573786513949 0.3507709109665457 
0.011776796317305313 0.3614926215538072 
0.011950544975248155 0.372092947819846 
0.012126857029493645 0.38253195341307555 
0.012305770299042436 0.39277042546487345 
0.01248732316085679 0.4027705565471714 
0.012671554558092492 0.4124966112222725 
0.012858504008452157 0.42191555809955683 
0.013048211612661825 0.4309976491373772 
0.013240718063072521 0.4397169293842534 
0.013436064652388826 0.448051662383244 
0.013634293282526147 0.45598465898646584 
0.01383544647359875 0.46350350024433834 
0.01403956737304026 0.4706006482341689 
0.014246699764858841 0.4772734420552044 
0.014456888079028923 0.48352397962014765 
0.014670177401021367 0.4893588891974666 
0.014886613481474353 0.4947889977936871 
0.015106242746006953 0.49982890631188415 
0.015329112305177361 0.504496483898941 
0.015555269964588163 0.5088122959351054 
0.015784764235140702 0.5127989816794694 
0.016017644343440596 0.5164805986382042 
0.01625396024235693 0.5198819512615331 
0.016493762621737136 0.5230279216103294 
0.016737102919279972 0.5259428191889484 
0.016984033331569004 0.5286497662546545 
0.017234606825268676 0.5311701336326121 
0.017488877148485744 0.5335230404425733 
0.017746898842298305 0.535724929236523 
0.018008727252454785 0.5377892259152156 
0.018274418541245663 0.5397260914947857 
0.018544029699550366 0.5415422703900997 
0.01881761855906172 0.5432410374243373 
0.01909524380469094 0.5448222433164523 
0.01937696498715557 0.5462824559885749 
0.019662842535753105 0.5476151927199732 
0.019952937771323103 0.5488112359958991 
0.02024731291940052 0.5498590238991398 
0.02054603112356315 0.5507451041074892 
0.020849156458975913 0.5514546390275918 
0.021156753946134983 0.5519719483476347 
0.02146888956481476 0.5522810743582581 
0.02178563026822052 0.5523663547984836 
0.022107043997349904 0.5522129877521713 
0.022433199695566283 0.5518075732648866 
0.02276416732338717 0.5511386168779381 
0.023100017873490752 0.5501969811839603 
0.023440823385943815 0.5489762727854103 
0.023786656963654423 0.5474731536620963 
0.024137592788052498 0.5456875678943962 
0.02449370613500173 0.5436228769027659 
0.0248550733909463 0.5412858987995351 
0.025221772069295847 0.5386868500454844 
0.02559388082705206 0.5358391902936657 
0.025971479481680635 0.5327593740138499 
0.02635464902823219 0.5294665151471155 
0.02674347165671574 0.5259819735649468 
0.027138030769728403 0.5223288744257573 
0.02753841100034537 0.5185315735629143 
0.027944698230273714 0.5146150837367365 
0.028356979608274036 0.5106044778815211 
0.028775343568853886 0.5065242863298949 
0.02919987985123704 0.5023979053647823 
0.029630679518612587 0.4982470343107647 
0.030067834977667976 0.4940911577222666 
0.030511439998410314 0.48994708806136944 
0.030961589734280096 0.4858285826038071 
0.03141838074256162 0.4817460462045197 
0.031881911005094535 0.47770632904594446 
0.03235227994929104 0.47371262565034605 
0.03282958846946307 0.4697644783431632 
0.033313938948464156 0.4658578851014257 
0.033805435279650575 0.4619855084139103 
0.03430418288916656 0.45813697852946267 
0.03481028875855824 0.4542992813920252 
0.03532386144772113 0.4504572187706164 
0.0358450111181864 0.4465939256995222 
0.0363738495567505 0.4426914284483704 
0.03691049019945344 0.4387312249282251 
0.03745504815591087 0.4346948687731844 
0.03800764023400525 0.4305645383577091 
0.03856838496494102 0.42632357273082633 
0.03913740262866967 0.4219569578521565 
0.03971481527968984 0.41745174855352185 
0.04030074677322805 0.41279741424558614 
0.04089532279180563 0.4079860994361642 
0.04149867087219779 0.40301279349681357 
0.04211092043279015 0.3978754076608836 
0.04273220280133919 0.39257476080274156 
0.043362651243141974 0.38711447897514045 
0.04400240098962168 0.3815008168163198 
0.04465158926733479 0.3757424116408662 
0.04531035532740616 0.3698499831809841 
0.04597884047539856 0.3638359934578434 
0.046657188101622615 0.3577142820795896 
0.047345543711894277 0.35149969236286643 
0.04804405495874565 0.3452077030748084 
0.04875287167309671 0.338854079344557 
0.049472145896393996 0.3324545544818948 
0.05020203191322353 0.32602455217701737 
0.05094268628440503 0.3195789559713235 
0.0516942678805741 0.3131319301284335 
0.05245693791626023 0.30669679324514854 
0.05323085998446719 0.3002859432670592 
0.054016200091763916 0.2939108301439707 
0.05481312669389296 0.28758197028787735 
0.055621810731904225 0.28130899536804505 
0.056442425668822016 0.27510072685265924 
0.05727514752685277 0.2689652671131204 
0.058120154925142054 0.26291009784399594 
0.05897762911808826 0.2569421769891425 
0.0598477540342219 0.2510680262479742 
0.060730716315658274 0.24529380249023777 
0.061626705358132194 0.23962534794320464 
0.06253591335162363 0.23406821573306455 
0.0634585353215823 0.22862766916087232 
0.06439476917076092 0.22330865487366794 
0.06534481572166523 0.2181157517623005 
0.06630887875963065 0.2130530988998897 
0.06728716507653426 0.20812430706490115 
0.06827988451515159 0.20333235932373012 
0.06928725001416824 0.1986795067509846 
0.07030947765385508 0.19416716563078834 
0.07134678670241769 0.18979582241582438 
0.07239939966302933 0.18556495234424136 
0.07346754232155811 0.18147295696242813 
0.07455144379499809 0.17751712491877314 
0.07565133658061482 0.17369361933185676 
0.07676745660581635 0.16999749385249277 
0.07790004327875946 0.16642273829074333 
0.07904933953970307 0.162962353423686 
0.08021559191311885 0.15960845339151414 
0.08139905056057076 0.15635239297770315 
0.08259996933437501 0.15318491609624227 
0.08381860583205124 0.15009632101047812 
0.08505522145157748 0.14707663721057793 
0.08631008144745995 0.1441158084977453 
0.08758345498763039 0.14120387667154174 
0.0888756152111826 0.13833116029136985 
0.09018683928696082 0.13548842327476898 
0.09151740847301275 0.1326670285858959 
0.09286760817691922 0.1298590729320862 
0.09423772801701454 0.1270574991929683 
0.09562806188450941 0.12425618421840438 
0.09703890800653098 0.12145000060793103 
0.09847056901009256 0.11863485208285972 
0.09992335198700712 0.11580768303990345 
0.10139756855975883 0.11296646379090326 
0.10289353494834591 0.11011015380903666 
0.1044115720381103 0.10723864598503698 
0.10595200544856725 0.10435269542117016 
0.10751516560325124 0.10145383663757387 
0.10910138780059173 0.09854429322521335 
0.1107110122858347 0.0956268839513681 
0.11234438432402571 0.09270492911544351 
0.11400185427406898 0.08978216058173834 
0.11568377766387991 0.08686263840582577 
0.11739051526664554 0.08395067635287957 
0.11912243317821088 0.08105077791451466 
0.12087990289560648 0.07816758370298475 
0.12266330139673448 0.07530583037592789 
0.12447301122123093 0.07247032055778738 
0.1263094205525202 0.06966590260869614 
0.12817292330108096 0.06689745857609393 
0.1300639191889396 0.06416989827038826 
0.13198281383541122 0.061488157148027626 
0.13393001884410494 0.05885719557019629 
0.13590595189121285 0.056281997031971016 
0.13791103681510203 0.053767563116968904 
0.13994570370722775 0.05131890321158388 
0.14201038900438853 0.04894101739088075 
0.14410553558234163 0.04663887134126994 
0.14623159285080042 0.04441736268697655 
0.14838901684983283 0.042281278611019886 
0.1505782703476818 0.04023524518050429 
0.1527998229400298 0.03828366927604834 
0.15505415115072677 0.03643067446472911 
0.15734173853400502 0.034680032527411205 
0.15966307577820146 0.03303509264159501 
0.16201866081101074 0.03149871042130864 
0.1644089989062909 0.03007317912202975 
0.16683460279244436 0.028760165331282096 
0.169295992762399 0.027560651388323174 
0.1717936967852107 0.02647488661626991 
0.1743282506193131 0.025502349216623973 
0.17690019792743802 0.024641720380775646 
0.1795100903932311 0.023890871828150795 
0.18215848783958846 0.023246867599272875 
0.18484595834873854 0.022705980527304995 
0.1875730783840964 0.022263723396536934 
0.19034043291391478 0.021914894383213757 
0.1931486155367606 0.02165363597480868 
0.19599822860884175 0.021473506189300058 
0.19888988337321248 0.02136756057633321 
0.20182420009088595 0.021328443186534367 
0.20480180817387958 0.02134848445188296 
0.2078233463202251 0.021419803735998992 
0.21088946265096847 0.021534414194218136 
0.21400081484919314 0.021684327533638085 
0.21715807030109263 0.021861656285397275 
0.2203619062391251 0.02205871129572723 
0.22361300988728053 0.022268092306987692 
0.2269120786084897 0.02248276973068516 
0.23025982005420972 0.022696156004593585 
0.2336569523162146 0.02290216526622891 
0.23710420408062696 0.023095260453427024 
0.2406023147842212 0.023270487345964288 
0.24415203477303254 0.023423495474838917 
0.2477541254633074 0.023550546231881703 
0.2514093595048265 0.023648508895501935 
0.25511852094663945 0.023714845632962393 
0.25888240540524254 0.023747586831467504 
0.26270182023523997 0.023745298337695724 
0.26657758470252074 0.023707042339385576 
0.2705105301599916 0.023632333697963033 
0.2745015002259034 0.023521093536719807 
0.27855135096480615 0.023373601807578526 
0.28266095107117656 0.0231904504078878 
0.2868311820557522 0.022972498207501975 
0.2910629384346167 0.02272082908918712 
0.29535712792107344 0.022436713817965265 
0.29971467162035004 0.02212157625443953 
0.3041365042271765 0.02177696413072809 
0.3086235742262771 0.02140452433180939 
0.31317684409582075 0.02100598238440075 
0.3177972905138727 0.020583125661746502 
0.3224859045678934 0.020137789674208845 
0.32724369196732567 0.019671846736745203 
0.3320716732593205 0.01918719628553628 
0.3369708840476446 0.018685756153535082 
0.3419423752148187 0.01816945420126935 
0.3469872131475305 0.017640219824614587 
0.35210647996537603 0.017099975013081307 
0.35730127375297555 0.01655062479687128 
0.3625727087955112 0.015994047084818233 
0.3679219158177428 0.015432082045441171 
0.37335004222654833 0.01486652130853782 
0.3788582523570441 0.014299097356340279 
0.3844477277223334 0.013731473525575215 
0.3901196672669421 0.013165235052440495 
0.39587528762399427 0.012601881562495459 
0.4017158233761779 0.01204282134083247 
0.40764252732056483 0.011489367621386493 
0.41365667073733564 0.010942737016614593 
0.419759543662471 0.010404050080068736 
0.4259524551644628 0.009874333865078752 
0.4322367336251107 0.00935452622296643 
0.438613727024462 0.008845481482918135 


==> figures/poisson_t4s_hist/fig2g_t4s_k5_train6400.txt <==
err density 
0.0013945588705314717 0.043696710564923184 
0.0014198351241503165 0.04725205377490411 
0.001445569507583904 0.051009473636249886 
0.0014717703243937634 0.05497325956327857 
0.0014984460286427271 0.05914724412371212 
0.001525605227622753 0.06353476351753853 
0.0015532566846321889 0.06813861944563399 
0.0015814093218033747 0.07296104276351865 
0.00161007222298149 0.07800365929007431 
0.0016392546366555917 0.08326745810010955 
0.0016689659789427649 0.08875276257367827 
0.0016992158366263663 0.0944592044053604 
0.0017300139702493358 0.10038570069557719 
0.0017613703172635726 0.10653043415671683 
0.0017932949952363943 0.11289083637361157 
0.001825798305115113 0.11946357396569272 
0.0018588907345507804 0.1262445374125933 
0.001892582961282177 0.13322883223197335 
0.0019268858565811339 0.14041077214393433 
0.0019618104887603035 0.1477838738262148 
0.001997368126744507 0.15534085286344224 
0.0020335702437068058 0.16307362052596647 
0.0020704285207704914 0.17097328108176751 
0.0021079548507781593 0.17903012944933458 
0.0021461613421291034 0.18723364913905546 
0.0021850603226862613 0.19557251060209457 
0.002224664343753973 0.20403457030327912 
0.0022649861841278376 0.21260687105035614 
0.002306038854217969 0.22127564433619368 
0.002347835600246991 0.23002631567157394 
0.0023903899085241163 0.23884351409136842 
0.0024337155097966944 0.24771108719260707 
0.00247782638368063 0.25661212319588766 
0.002522736763171105 0.26552898159882643 
0.002568461139235054 0.27444333400070053 
0.00261501426548688 0.28333621661186453 
0.0026624111629489095 0.29218809581383726 
0.0027106671248981486 0.30097894790338325 
0.002759797721800866 0.309688353837625 
0.0028098188063366263 0.31829560940265617 
0.0028607465185133793 0.326779850764814 
0.002912597290875262 0.3351201948454457 
0.00296538785380479 0.34329589340407723 
0.0030191352409211524 0.3512864991418047 
0.0030738567945763472 0.3590720415693695 
0.0031295701714509363 0.36663320984673575 
0.0031862933482512236 0.373951539317575 
0.003244044627509694 0.38100959805618956 
0.0033028426434905736 0.3877911694375688 
0.0033627063682024516 0.39428142655151743 
0.0034236551175198596 0.4004670942232611 
0.003485708557415809 0.4063365944844347 
0.0035488867103072985 0.411880171563499 
0.0036132099615158253 0.4170899928305496 
0.0036786990658449993 0.4219602226299386 
0.0037453751542773717 0.42648706655049 
0.003813259740792645 0.43066878439797085 
0.00388237472930946 0.43450567092376896 
0.0039527424207530075 0.43800000419993185 
0.0040243855202507315 0.4411559623841057 
0.004097327144458462 0.44397951045779216 
0.004171590829019331 0.44647825931733426 
0.004247200536157872 0.4486613003206415 
0.004324180662411784 0.45053901901816273 
0.004402556046503795 0.4521228923025461 
0.004482351977356251 0.45342527358119267 
0.00456359420225093 0.4544591707985977 
0.004646308935136767 0.4552380222061131 
0.004730522865088154 0.4557754746968535 
0.004816263164916546 0.45608516930002563 
0.004903557499938155 0.4561805380749026 
0.00499243403690055 0.45607461617736117 
0.005082921453071056 0.45577987231303674 
0.005175048945489884 0.4553080601648839 
0.00526884624039095 0.45467009271554987 
0.005364343602793489 0.453875940702776 
0.005461571846267472 0.45293455577520414 
0.005560562342876043 0.4518538182802154 
0.005661347033298162 0.45064050903623293 
0.005763958437134706 0.44930030393660264 
0.005868429663401385 0.44783778981392813 
0.005974794421211829 0.44625649967104053 
0.006083087030654307 0.4445589651608455 
0.006193342433865595 0.4427467840707738 
0.006305596206305535 0.4408207005321606 
0.006419884568235975 0.43878069572036543 
0.006536244396407731 0.4366260869240511 
0.006654713235959404 0.43435563302550584 
0.00677532931253184 0.4319676446302011 
0.006898131544602174 0.4294600972945374 
0.007023159556041432 0.42683074650787556 
0.007150453688899706 0.4240772432719551 
0.007280055016423121 0.4211972492735761 
0.007412005356306677 0.4181885507541411 
0.007546347284187316 0.41504917023518106 
0.007683124147381558 0.4117774752596659 
0.007822380078872121 0.4083722832562719 
0.00796416001154805 0.40483296153396064 
0.008108509692702947 0.40115952127722493 
0.00825547569879598 0.3973527042518676 
0.008405105450480442 0.39341406076353336 
0.008557447227904663 0.3893460172546639 
0.008712550186290326 0.3851519317991869 
0.00887046437179306 0.38083613567669383 
0.009031240737650544 0.3764039591965014 
0.009194931160623296 0.3718617400113439 
0.009361588457733428 0.36721681232174674 
0.009531266403306813 0.36247747563193805 
0.009704019746324125 0.35765294207815557 
0.00987990422808637 0.352753261806454 
0.010058976600200597 0.34778922642024174 
0.010241294642891616 0.3427722511328082 
0.010426917183645591 0.337714236927285 
0.010615904116191562 0.3326274147215508 
0.010808316419827003 0.32752417423134134 
0.011004216179093643 0.32241688089147486 
0.011203666603809928 0.31731768480259503 
0.01140673204946656 0.31223832618918596 
0.011613478037991705 0.30718994225635216 
0.01182397127889253 0.30218288059358456 
0.01203827969078003 0.2972265243739709 
0.012256472423283881 0.2923291345232809 
0.012478619879364553 0.2874977137779259 
0.012704793738029818 0.2827378971141683 
0.012935066977462994 0.2780538724207023 
0.013169513898570394 0.27344833451797107 
0.013408210148955513 0.2689224747224422 
0.013651232747327864 0.2644760071409131 
0.013898660108354107 0.2601072317925197 
0.014150572067959654 0.255813133532075 
0.014407049909088856 0.251589514627981 
0.014668176387932094 0.24743115777215605 
0.014934035760628225 0.24333201530858836 
0.01520471381045102 0.23928541959890332 
0.015480297875488339 0.235284308731403 
0.015760876876822996 0.23132146125244957 
0.01604654134722441 0.2273897332771086 
0.016337383460360264 0.2234822912332176 
0.016633497060537655 0.21959283361468693 
0.01693497769298326 0.2157157954624539 
0.01724192263467238 0.21184652984319402 
0.017554430925716697 0.20798146133660558 
0.017872603401320977 0.20411820744458345 
0.018196542724318976 0.20025566486654475 
0.018526353418299044 0.19639405870634993 
0.01886214190133012 0.19253495384643757 
0.01920401652029903 0.1886812289011105 
0.019552087585870164 0.18483701430090613 
0.01990646740807873 0.18100759712313494 
0.02026727033256919 0.1771992962331349 
0.020634612777490485 0.1734193121047854 
0.021008613271059993 0.16967555632190515 
0.021389392489808343 0.16597646620605686 
0.02177707329751736 0.16233081026063245 
0.02217178078486384 0.15874749016351478 
0.022573642309781802 0.15523534488681268 
0.02298278753855632 0.15180296218528 
0.023399348487662175 0.14845850219507764 
0.02382345956636083 0.14520953724721392 
0.024255257620069498 0.14206291125554518 
0.024694881974516185 0.1390246212209445 
0.025142474480695166 0.1360997225360808 
0.025598179560637178 0.13329225891413668 
0.026062144254009222 0.13060521693330482 
0.026534518265558985 0.1280405044178075 
0.027015454013419194 0.1255989511922502 
0.027505106678287476 0.12328033017119235 
0.02800363425349757 0.12108339629596059 
0.028511197595998142 0.1190059405159627 
0.029027960478255527 0.11704485583565429 
0.02955408964109723 0.11519621240834833 
0.03008975484751319 0.11345533874582175 
0.030635128937432234 0.11181690631459809 
0.031190387883491245 0.1102750150879479 
0.03175571084781531 0.10882327799574991 
0.03233128023982684 0.1074549026388685 
0.03291728177510256 0.10616276908601792 
0.03351390453529724 0.10493950302464797 
0.03412134102915361 0.10377754396993291 
0.03473978725461795 0.10266920862637446 
0.03536944276208161 0.10160674982696287 
0.03601051071876879 0.1005824117312055 
0.03666319797429128 0.09958848213601024 
0.03732771512739141 0.09861734283740371 
0.038004276593894694 0.09766151897625695 
0.03869310067589413 0.09671372821199907 
0.03939440963218846 0.09576693040352334 
0.040108429749997024 0.09481437824860343 
0.04083539141797465 0.09384966905769862 
0.041575529200549695 0.09286679753275728 
0.04232908191360963 0.0918602091055614 
0.0430962927015583 0.09082485308260456 
0.04387740911576993 0.08975623456313112 
0.04467268319446506 0.08865046386088297 
0.045482371544034186 0.08750430198295392 
0.0463067354218355 0.08631520061251763 
0.04714604082049321 0.08508133501395117 
0.04800055855372382 0.08380162833286837 
0.04887056434371801 0.08247576589949358 
0.04975633891010628 0.08110419835713906 
0.050658168060537016 0.07968813271991751 
0.05157634278289651 0.07822951080336794 
0.052511159339200184 0.07673097485366082 
0.053462919361185746 0.07519582060864487 
0.05443192994763893 0.07362793843902467 
0.0554185037634832 0.0720317436218947 
0.0564229591406656 0.07041209717363622 
0.05744562018087086 0.06877421899812926 
0.058486816860097574 0.06712359537482576 
0.05954688513512949 0.06546588300776728 
0.06062616705193674 0.06380681197278125 
0.06172501085604177 0.06215208993121094 
0.06284377110488568 0.060507309923859005 
0.0639828087822312 0.05887786392142345 
0.0651424914146391 0.05726886409426148 
0.06632319319005596 0.05568507348474742 
0.06752529507855108 0.05413084743240202 
0.06874918495524186 0.052610086730002024 
0.0699952577254472 0.05112620309396532 
0.07126391545210925 0.04968209713091175 
0.07255556748552462 0.04828014859061881 
0.0738706305954272 0.04692221832883443 
0.07520952910546459 0.045609661075128975 
0.07657269503011228 0.04434334782250053 
0.07796056821406899 0.043123696435496274 
0.07937359647417899 0.04195070891796544 
0.08081223574392643 0.040824013692954964 
0.08227695022054864 0.039742911225428 
0.083768212514816 0.03870642136030137 
0.08528650380352643 0.037713330848094126 
0.08683231398476385 0.03676223968041946 
0.08840614183597074 0.035851605048143234 
0.0900084951748857 0.034979781955617205 
0.09163989102339797 0.03414505976372131 
0.09330085577437183 0.03334569418119782 
0.09499192536149478 0.032579934467041716 
0.09671364543220402 0.03184604583652332 
0.09846657152374708 0.031142327270999425 
0.10025126924243416 0.030467125109803428 
0.10206831444613873 0.029818842945694504 
0.10391829343010618 0.0291959484499312 
0.10580180311613031 0.028596977817200095 
0.10771945124515855 0.0280205385443368 
0.1096718565733881 0.027465311241638035 
0.11165964907191639 0.026930051124656205 
0.1136834701300101 0.026413589752007284 
0.11574397276205847 0.02591483746622065 
0.1178418218182776 0.0254327868660528 
0.11997769419923371 0.02496651749649629 
0.12215227907425466 0.02451520179367938 
0.1243662781038003 0.0240781121727061 
0.1266204056658626 0.023654629003748595 
0.12891538908647046 0.023244249091480682 
0.13125196887437132 0.022846594160779776 
0.1336308989599668 0.022461418762341617 
0.13605294693857892 0.022088616949450038 
0.13851889431812567 0.021728227044677813 
0.1410295367712855 0.021380433814807424 
0.14358568439223224 0.021045567404718194 
0.1461881619580236 0.02072409844622766 
0.1488378091947269 0.020416628854597038 
0.15153548104836861 0.02012387795116429 
0.15428204796079484 0.019846663701796143 
0.15707839615053162 0.01958587903294004 
0.15992542789873535 0.019342463374448806 
0.16282406184032733 0.019117369774661257 
0.1657752332604038 0.018911528131428837 
0.16877989439601887 0.018725805275418755 
0.17183901474343724 0.01856096282144729 
0.17495358137095599 0.01841761386223062 
0.17812459923739585 0.018296179709580654 
0.18135309151636553 0.0181968479841824 
0.18464009992640296 0.018119533411091487 
0.18798668506710053 0.018063842689640626 
0.19139392676132252 0.018029044770674598 
0.19486292440362507 0.01801404778974882 
0.1983947973149915 0.018017383772735648 
0.2019906851039969 0.01803720205266787 
0.20565174803451852 0.018071272117956904 
0.20937916740011206 0.018116996358465823 
0.21317414590517214 0.01817143289500732 
0.21703790805300194 0.018231328378729476 
0.22097170054091642 0.018293160339628335 
0.22497679266250686 0.018353188358818558 
0.22905447671719623 0.01840751304816166 
0.23320606842721792 0.01845214155414924 
0.23743290736215195 0.018483058070661945 
0.2417363573711561 0.018496297656389903 
0.2461178070230309 0.01848802151485037 
0.25057867005426115 0.018454591813811965 
0.25512038582517793 0.018392644100204112 
0.2597444197843877 0.018299155407690452 
0.2644522639416213 0.0181715062561268 
0.269245437349151 0.018007534901926338 
0.2741254865919344 0.017805582410551007 
0.2790939862866417 0.017564527379613244 
0.28415253958972825 0.017283809434412347 
0.2893027787147152 0.016963440936856918 
0.2945463654588466 0.01660400668247774 
0.2998849917392916 0.01620665169703888 


==> figures/poisson_t4s_hist/fig2g_taylor_k0.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_t4s_hist/fig2g_taylor_k1.txt <==
err density 
0.019343713766201576 0.01824512066742466 
0.019670939650304614 0.019924821947326418 
0.020003701016400473 0.021719604637805562 
0.02034209150488369 0.023633119285211838 
0.02068620634020663 0.025668639680238376 
0.02103614235767599 0.027829010778008912 
0.021391998030702714 0.03011660161802458 
0.021753873498512724 0.032533264779548585 
0.022121870594326572 0.03508030376109783 
0.02249609287401568 0.037758449460541424 
0.022876645645243405 0.040567846662350006 
0.023263635997099023 0.04350805112175134 
0.02365717283023305 0.04657803748579781 
0.024057366887502308 0.049776217924735064 
0.024464330785133416 0.053100470980962135 
0.02487817904441349 0.05654817979492158 
0.025299028123916826 0.06011627855421738 
0.025726996452276864 0.06380130574896624 
0.026162204461512472 0.06759946261470536 
0.02660477462091801 0.07150667501219754 
0.027054831471526666 0.07551865693493433 
0.02751250166115683 0.07963097384907102 
0.027977913980051283 0.08383910415142208 
0.02845119939711929 0.0881384971692241 
0.028932491096791826 0.09252462630744951 
0.02942192451650015 0.09699303615994466 
0.02991963738478848 0.10153938262290925 
0.030425769760071362 0.10615946526697491 
0.030940464070046664 0.11084925142302365 
0.03146386515177532 0.11560489160590669 
0.03199612029243905 0.12042272603290996 
0.03253737927078757 0.1252992820891824 
0.033087794399286954 0.13023126265523777 
0.033647520566981 0.1352155252527453 
0.034216715283077515 0.14024905199992044 
0.034795538721272216 0.1453289104165841 
0.03538415376482213 0.15045220520316335 
0.035982726052381654 0.15561602125929636 
0.036591424024613906 0.16081735842542827 
0.037210418971590664 0.16605305873894247 
0.03783988508099403 0.17131972740150725 
0.03847999948713357 0.17661364915338545 
0.039130942320792686 0.18193070232939892 
0.03979289675991798 0.18726627350415503 
0.04046604908116648 0.1926151762837625 
0.041150588712324486 0.19797157842000598 
0.04184670828561339 0.2033289419554915 
0.04255460369189714 0.20867998149469155 
0.04327447413580673 0.21401664587587485 
0.044006522191797175 0.21933012843668567 
0.044750953861152784 0.22461091067507874 
0.04550797862995683 0.22984884337502542 
0.046277809528041586 0.2350332681791287 
0.04706066318893605 0.24015318115626025 
0.04785675991082726 0.24519743816411677 
0.04866632371855323 0.2501549998017529 
0.04948958242664439 0.2550152115671731 
0.050326767703431544 0.25976811258261157 
0.05117811513623827 0.2644047640444144 
0.05204386429767609 0.26891758652509085 
0.05292425881306134 0.27330069353479236 
0.05381954642897205 0.2775502074657886 
0.054729979082965105 0.2816645433102922 
0.05565581297447232 0.2856446454513943 
0.05659730863689606 0.289494163441693 
0.05755473101092438 0.2932195540322339 
0.0585283495190864 0.2968300987840153 
0.05951843814156892 0.3003378293330281 
0.06052527549331552 0.3037573556944877 
0.06154914490243001 0.3071055967524237 
0.0625903344899059 0.310401416125199 
0.06364913725070515 0.31366517074033523 
0.06472585113620778 0.3169181834933736 
0.06582077913805684 0.32018215510226533 
0.06693422937342139 0.32347853350561423 
0.06806651517170191 0.32682786171377565 
0.0692179551627025 0.33024912675951773 
0.07038887336629454 0.3337591332010158 
0.07157959928359735 0.337371924440799 
0.07279046798970078 0.3410982739254166 
0.07402182022795721 0.3449452661182982 
0.07527400250586763 0.34891598407802776 
0.07654736719259055 0.35300931665638097 
0.07784227261809995 0.3572198939235496 
0.0791590831740209 0.36153815462953404 
0.08049816941617075 0.3659505445369773 
0.08185990816883502 0.3704398395348241 
0.08324468263080749 0.37498558278261507 
0.08465288248322349 0.379564620944293 
0.08608490399921823 0.38415172102434625 
0.08754115015543915 0.3887202465592869 
0.08902203074544571 0.3932428700445183 
0.09052796249502652 0.39769229754618524 
0.0920593691794679 0.40204198146950504 
0.09361668174280588 0.4062667983945741 
0.09520033841909556 0.41034367067245486 
0.09681078485573218 0.41425211298830034 
0.0984484742388576 0.4179746882073136 
0.10011386742088937 0.4214973603676049 
0.1018074330502058 0.42480973650647635 
0.10352964770302614 0.4279051929378527 
0.10528099601752051 0.43078088548095333 
0.10706197083018942 0.43343764683164365 
0.10887307331454975 0.4358797776467988 
0.11071481312216702 0.43811474088197605 
0.11258770852607368 0.4401527714141131 
0.11449228656661264 0.4420064149513707 
0.11642908319974934 0.4436900116648524 
0.11839864344789112 0.4452191408777185 
0.12040152155325944 0.44661004354099243 
0.12243828113385537 0.4478790391512608 
0.12450949534206425 0.4490419532719102 
0.12661574702594297 0.45011357095998455 
0.1287576288932358 0.4511071302291911 
0.13093574367816496 0.45203386824774766 
0.13315070431104187 0.4529026313246836 
0.13540313409074903 0.4537195579213004 
0.1376936668601381 0.45448784197152325 
0.14002294718439642 0.4552075817371207 
0.14239163053242987 0.4558757172895681 
0.14480038346131469 0.456486057527536 
0.14724988380386925 0.45702939543701615 
0.1497408208593989 0.45749370811346024 
0.1522738955876678 0.45786443593052684 
0.1548498208061514 0.45812483320332925 
0.1574693213906268 0.4582563808063018 
0.16013313447915514 0.4582392495228211 
0.1628420096795155 0.45805280148403943 
0.1655967092801475 0.4576761159556013 
0.1683980084646624 0.45708852500677527 
0.1712466955299829 0.4562701442916446 
0.174143572108173 0.45520238431887355 
0.1770894533920206 0.4538684282008983 
0.18008516836443592 0.45225366295175823 
0.18313156003173098 0.4503460529205048 
0.18622948566084452 0.44813644585775875 
0.18937981702058065 0.4456188043495102 
0.1925834406269281 0.44279035782926657 
0.19584125799252936 0.43965167299767693 
0.19915418588037004 0.4362066431289525 
0.20252315656175962 0.432462399313786 
0.2059491180786764 0.428429149070286 
0.2094330345105503 0.4241199498483199 
0.2129758862455589 0.4195504266747948 
0.21657867025651237 0.4147384444742702 
0.22024240038140577 0.4097037464113288 
0.22396810760871722 0.4044675699248691 
0.22775684036753216 0.39905225197265265 
0.23160966482257553 0.3934808344147766 
0.2355276651742349 0.3877766794965872 
0.23951194396365877 0.38196310412162454 
0.2435636223830161 0.37606304012184544 
0.2476838405910046 0.3700987261295678 
0.2518737580336955 0.36409143502653496 
0.2561345537708067 0.3580612393767114 
0.2604674268074949 0.3520268158154189 
0.26487359643176056 0.34600528812679093 
0.2693543025575602 0.34001210773393403 
0.2739108060737236 0.3340609695714313 
0.2785443891987726 0.3281637608080767 
0.2832563558417429 0.3223305396210916 
0.28804803196910944 0.31656954115907726 
0.2929207659779182 0.3108872079258237 
0.297875929075231 0.30528824202082244 
0.3029149156639887 0.29977567693292256 
0.3080391437354016 0.2943509668517467 
0.31325005526797817 0.2890140916944601 
0.3185491166333035 0.2837636762101387 
0.3239378190086821 0.2785971215989163 
0.3294176787967616 0.27351074805961506 
0.3349902380522538 0.26849994656146864 
0.34065706491587633 0.26355933793807984 
0.34641975405563263 0.25868293714933094 
0.35227992711555856 0.2538643202807162 
0.35823923317205936 0.24909679158395667 
0.36429934919796664 0.2443735476427174 
0.3704619805344453 0.23968783560470466 
0.3767288613708831 0.23503310238299815 
0.383101755232899 0.23040313181408378 
0.389582455478606 0.2257921669775656 
0.3961727858032701 0.22119501523314838 
0.40287460075250436 0.21660713400468076 
0.40968978624414665 0.21202469592046158 
0.41662026009896375 0.20744463257781717 
0.4236679725803345 0.20286465690664995 
0.4308349069430613 0.1982832648262559 
0.4381230799914665 0.1936997175861174 
0.44553454264692877 0.1891140068194835 
0.45307138052502094 0.18452680488656914 
0.4607357145224112 0.17993940351526636 
0.4685297014136909 0.17535364404106432 
0.4764555344583004 0.17077184269145076 
0.484515444017721 0.1661967143485204 
0.49271169818310756 0.16163129805986998 
0.5010466034135388 0.15707888726278996 
0.5095225051850638 0.15254296725770364 
0.5181417886507288 0.14802716193691184 
0.5269068793117686 0.14353519117138824 
0.5358202437001532 0.1390708396118549 
0.5448843900726789 0.1346379370020628 
0.5541018691168019 0.13024034946305313 
0.5634752746684132 0.12588198061635814 
0.5730072444417531 0.12156678089746324 
0.582700460771676 0.11729876299003847 
0.5925576513684692 0.113082021002962 
0.602581590085442 0.10892075082677971 
0.6127750976994992 0.10481926904894853 
0.62314104270492 0.1007820278770153 
0.633682342120562 0.09681362370936017 
0.6444019623107238 0.09291879729281687 
0.6553029198198912 0.08910242379973604 
0.6663882822216052 0.08536949162486414 
0.6776611689816893 0.0817250692234373 
0.6891247523360803 0.0781742598634241 
0.700782258183508 0.0747221447238368 
0.7126369669932758 0.07137371531500075 
0.7246922147283996 0.06813379670452908 
0.7369513937843589 0.06500696348556269 
0.7494179539437325 0.06199745080533052 
0.7620954033469802 0.05910906306914299 
0.7749873094796488 0.056345083137811044 
0.7880973001762756 0.053708184939028826 
0.8014290646412767 0.05120035241287063 
0.8149863544871041 0.04882280760913151 
0.8287729847899636 0.04657595055399677 
0.8427928351633935 0.04445931321270385 
0.8570498508500046 0.04247152950343071 
0.8715480438316846 0.040610322877913135 
0.8862914939585885 0.038872512490487364 
0.9012843500972241 0.037254038445071705 
0.9165308312979593 0.03575000605575246 
0.9320352279822813 0.034354748498365464 
0.9478019031501371 0.033061906685058845 
0.9638352936077001 0.03186452467816832 
0.9801399112159049 0.030755158489847063 
0.9967203441601048 0.02972599570447246 
1.0135812582412027 0.028768983024915398 
1.030727398188629 0.027875958592229605 
1.0481635889955265 0.027038785769746394 
1.0658947372765226 0.026249485022803245 
1.0839258326484733 0.02550036056736977 
1.102261949134556 0.02478411860457343 
1.120908246592127 0.024093974200334736 
1.139869972164719 0.02342374420359231 
1.1591524617586166 0.022767924013414327 
1.1787611415443935 0.02212174649220878 
1.1987015294838665 0.02148122186411356 
1.218979236882865 0.02084315801703129 
1.2395999699702818 0.020205161224397354 
1.2605695315038263 0.01956561789814295 
1.2818938224029406 0.01892365855640492 
1.3035788434093494 0.018279105717571735 
1.3256306967756841 0.01763240789655938 
1.3480555879826916 0.016984562262052395 
1.3708598274854709 0.01633702879991384 
1.3940498324892707 0.015691639006718133 
1.4176321287553078 0.01505050220131429 
1.4416133524371504 0.014415912489139308 
1.4660002519481554 0.013790259246382887 
1.490799689860496 0.013175943716841514 
1.5160186448363244 0.012575303946065458 
1.5416642135915872 0.011990549832255832 
1.5677436128930793 0.01142370957201556 
1.5942641815892606 0.01087658824489729 
1.6212333826754495 0.010350738738640456 
1.6486588053939275 0.009847444692252544 
1.6765481673695937 0.00936771465081457 
1.704909316781731 0.008912286205922458 
1.7337502345725109 0.008481638557366299 
1.7630790366928735 0.008076011688898075 
1.7929039763863766 0.007695430212450474 
1.8232334465117044 0.0073397299040192125 
1.8540759819044395 0.007008585027953303 
1.8854402617788124 0.006701534716424198 
1.917335112170055 0.006418006924208647 
1.9497695084180942 0.006157338798288557 
1.982752577693243 0.005918792666711266 
2.016293601564619 0.00570156723932498 
2.050402018612028 0.0055048040014823935 
2.085087427082002 0.005327589148379065 
2.1203595875888017 0.005168951732114523 
2.156228425861078 0.005027858958644452 
2.1927040355350247 0.00490320976429204 
2.2297966809947556 0.004793827912760185 
2.267516800260757 0.004698455879929083 
2.3058750079271815 0.0046157507364384944 
2.3448820981488345 0.004544283103209434 
2.3845490476787043 0.004482540052995082 
2.42488701895685 0.004428932575638722 
2.4659073632515724 0.004381807932455114 
2.507621623853694 0.00433946691413157 
2.5500415393248983 0.004300185705360038 
2.5931790468009974 0.004262241766082727 
2.6370462853511025 0.004223942880201028 
2.6816555993936 0.004183658311840448 
2.727019542169917 0.004139850857597265 
2.7731508792770656 0.004091108497767168 
2.82006259225992 0.004036174333592941 
2.8677678822642907 0.0039739735503244 
2.9162801737517627 0.0039036362628504604 


==> figures/poisson_t4s_hist/fig2g_taylor_k2.txt <==
err density 
0.003096030347987953 0.00642931407609838 
0.0031578886970535917 0.006800432422121202 
0.003220982969194598 0.007187015523550345 
0.00328533785801938 0.00759097134718684 
0.003350978550511943 0.00801449991920883 
0.0034179307368894882 0.00846008716848092 
0.003486220620656967 0.008930491787312617 
0.0035558749288624966 0.00942872489412183 
0.0036269209225577056 0.009958022422524184 
0.0036993864074670625 0.010521810308370556 
0.00377329974487039 0.011123662698663987 
0.0038486898627027835 0.0117672535626825 
0.003925586266876328 0.012456302244631918 
0.00400401905282803 0.013194513657228225 
0.004084018917298437 0.013985513974979026 
0.004165617170345629 0.014832782842369501 
0.004248845747599246 0.01573958326287148 
0.004333737222759318 0.016708890476224054 
0.004420324820344853 0.01774332125961542 
0.00450864242869714 0.01884506519837094 
0.0045987246132428265 0.020015819558089773 
0.004690606630022019 0.021256729447043984 
0.004784324439486661 0.022568334979090977 
0.004879914720574624 0.02395052712760139 
0.004977414885064945 0.025402513894782163 
0.005076863092219934 0.02692279830411693 
0.005178298263719816 0.028509169553695965 
0.005281760098895734 0.03015870844403212 
0.005387289090267147 0.031867807916796706 
0.005494926539389636 0.03363220921438647 
0.005604714573019379 0.03544705380057083 
0.005716696159600531 0.03730695077842632 
0.005830915126082103 0.0392060591145671 
0.005947416175070754 0.04113818354167774 
0.006066244902326364 0.04309688257962345 
0.006187447814607118 0.04507558670515794 
0.006311072347871182 0.04706772432811451 
0.0064371668858419825 0.04906685291427729 
0.006565780778944465 0.05106679234704688 
0.0066969643636197096 0.05306175745473072 
0.006830768982025388 0.05504648655823262 
0.006967247002129895 0.05701636292208977 
0.00710645183820792 0.05896752612318365 
0.007248437971745563 0.06089697058467027 
0.0073932609727630615 0.06280262885178606 
0.007540977521563603 0.06468343760077702 
0.007691645430916677 0.06653938485764885 
0.00784532366868459 0.06837153744145494 
0.008002072380901112 0.07018204821623653 
0.00816195291531124 0.07197414331332136 
0.008325027845381205 0.0737520900474167 
0.008491360994788283 0.07552114677203133 
0.008661017462399887 0.0772874963799837 
0.008834063647751687 0.07905816553355653 
0.009010567277034852 0.08084093199050449 
0.00919059742960246 0.08264422256559369 
0.009374224565005565 0.08447700432707479 
0.009561520550569351 0.08634867157374154 
0.00975255868952033 0.08826893097729378 
0.009947413749675517 0.09024768701862608 
0.010146161992704739 0.09229492951269368 
0.010348881203977691 0.09442062462639089 
0.01055565072300727 0.09663461037224658 
0.010766551474501222 0.09894649713440835 
0.010981666000034104 0.10136557337932108 
0.011201078490352175 0.10390071634746334 
0.011424874818323608 0.1065603072373436 
0.011653142572547131 0.10935215019730823 
0.011885971091632128 0.11228339434765394 
0.012123451499163692 0.11536045807179683 
0.012365676739366189 0.11858895494052557 
0.012612741613479465 0.12197362086035672 
0.01286474281686184 0.12551824235155318 
0.013121778976834326 0.12922558624336472 
0.013383950691281078 0.1330973314984299 
0.013651360568021001 0.1371340043165942 
0.013924113264966082 0.14133491809042123 
0.014202315531081942 0.14569812016028003 
0.01448607624816695 0.15022034761786152 
0.014775506473465906 0.15489699460869602 
0.015070719483135285 0.1597220936672738 
0.015371830816576802 0.16468831356948482 
0.01567895832165688 0.1697869760001858 
0.01599222220082943 0.17500809301004103 
0.0163117450581803 0.18034042678388384 
0.016637651947411652 0.1857715726780044 
0.016970070420784963 0.19128806582700605 
0.017309130579041997 0.1968755108979069 
0.017654965122323167 0.2025187338087557 
0.018007709402103264 0.20820195346169684 
0.01836750147416476 0.21390897079682913 
0.018734482152629642 0.21962337178277905 
0.01910879506507072 0.22532874034970424 
0.019490586708724045 0.23100887676418583 
0.019880006507824472 0.23664801656277265 
0.020277206872086843 0.24223104491708075 
0.020682343256355446 0.24774370120891837 
0.021095574221445437 0.25317276865492566 
0.021517061496199794 0.2585062440382569 
0.021946970040786166 0.26373348297727617 
0.022385468111258345 0.2688453166814643 
0.022832727325407785 0.2738341368024039 
0.02328892272993071 0.27869394576878814 
0.023754232868937238 0.28342037088154615 
0.024228839853829395 0.28801064141729865 
0.02471292943457514 0.292463529021394 
0.02520669107240659 0.29677925273799466 
0.025710318013970637 0.3009593510938107 
0.026224007366961087 0.3050065246908988 
0.02674796017726205 0.308924453737701 
0.027282381507632444 0.3127175958202606 
0.02782748051796281 0.3163909699518301 
0.02838347054713551 0.3199499335049758 
0.02895056919652051 0.3233999589952833 
0.02952899841513948 0.3267464178244319 
0.030118984586531315 0.3299943779839706 
0.03072075861735339 0.33314842235933023 
0.03133455602775296 0.3362124936556426 
0.03196061704354409 0.3391897711028829 
0.0325991866902265 0.3420825830086332 
0.033250514888882705 0.34489235794454076 
0.03391485655399118 0.3476196159197226 
0.03459247169319394 0.3502639993625583 
0.035283625509057344 0.35282434216032127 
0.03598858850286614 0.3552987734578147 
0.03670763658049131 0.35768485145766515 
0.03744105116037301 0.35997972116161064 
0.03818911928366125 0.36218028890557297 
0.03895213372655687 0.3642834057262831 
0.039730393114897365 0.366286051098714 
0.04052420204103194 0.3681855084343988 
0.041333871183031674 0.36997952394922895 
0.04215971742628176 0.37166644109843633 
0.04300206398750278 0.37324530372221576 
0.04386124054125023 0.3747159223176956 
0.04473758334894132 0.3760788994055582 
0.04563143539045968 0.37733561173226415 
0.04654314649838974 0.37848814896926525 
0.04747307349493276 0.3795392105573794 
0.04842158033155878 0.3804919643106598 
0.049389038231448544 0.3813498722507833 
0.05037582583478147 0.38211649080374016 
0.051382329346926554 0.38279525387537605 
0.05240894268959401 0.3833892483614473 
0.05345606765500681 0.38390099228575963 
0.05452411406315289 0.3843322259581365 
0.055613499922178795 0.3846837262832946 
0.05672465159198836 0.38495515363395716 
0.057858003951109876 0.38514493954968193 
0.059014000566897144 0.3852502219804459 
0.060193093869131506 0.3852668329236171 
0.06139574532709192 0.38518934118315595 
0.06262242563016335 0.38501115070214503 
0.0638736148720534 0.3847246525837273 
0.06514980273868955 0.3843214266245595 
0.0664514886998709 0.38379248604085314 
0.0677791822047486 0.38312855716554833 
0.06913340288121242 0.38232038432071963 
0.07051468073926076 0.38135904889139816 
0.07192355637843396 0.38023629089678074 
0.07336058119939237 0.3789448211026925 
0.07482631761972147 0.3774786119537121 
0.07632133929404873 0.37583315631103653 
0.07784623133855871 0.3740056841284471 
0.07940159055999346 0.37199532873016644 
0.08098802568922882 0.36980323620163313 
0.08260615761951721 0.36743261348552936 
0.08425661964949052 0.36488871300120784 
0.08594005773101838 0.36217875388271853 
0.08765713072201836 0.35931178216664406 
0.08940851064431746 0.35629847436889056 
0.09119488294666563 0.35315089079130085 
0.09301694677300403 0.34988218652854175 
0.09487541523609377 0.3465062894517325 
0.09677101569661109 0.3430375553923353 
0.0987044900478194 0.3394904113190919 
0.10067659500592867 0.3358789974897591 
0.10268810240625624 0.33221681938081343 
0.10473979950530514 0.3285164196780523 
0.10683248928887738 0.3247890797863318 
0.10896699078634398 0.32104455923266473 
0.11114413939119354 0.3172908800444386 
0.11336478718798543 0.3135341617367262 
0.11562980328583582 0.30977851099279735 
0.11794007415856635 0.3060259685208815 
0.12029650399164887 0.3022765139646356 
0.12270001503608272 0.2985281281762189 
0.12515154796934144 0.29477691066474954 
0.1276520622635322 0.2910172486387709 
0.13020253656091044 0.2872420327930135 
0.1328039690568969 0.28344291386607523 
0.13545737789074846 0.279610593031716 
0.13816380154403315 0.2757351383942413 
0.14092429924706776 0.2718063192480042 
0.14373995139347545 0.2678139493410711 
0.14661185996302606 0.2637482301613781 
0.1495411489529254 0.2596000852470306 
0.15252896481772082 0.2553614767163115 
0.15557647691799675 0.2510256956206977 
0.1586848779780348 0.24658761834601564 
0.16185538455261747 0.24204392211843198 
0.16508923750315965 0.23739325370353553 
0.16838770248335178 0.2326363466017235 
0.17175207043450738 0.2277760834174954 
0.1751836580908068 0.2228175015823115 
0.17868380849463572 0.21776774220105255 
0.18225389152222024 0.2126359434246407 
0.18589530441976473 0.2074330813745982 
0.18960947235030004 0.2021717632041533 
0.1933978489514591 0.1968659783189547 
0.19726191690439684 0.1915308150440486 
0.2012031885140757 0.18618215106241787 
0.20522320630114652 0.1808363267212371 
0.20932354360565517 0.17550981077174635 
0.21350580520280968 0.1702188682557113 
0.217771627931052 0.16497924006738104 
0.22212268133267835 0.15980584321012042 
0.22656066830725752 0.15471249995086858 
0.23108732577810645 0.14971170298575565 
0.23570442537208047 0.1448144224108551 
0.24041377411294707 0.1400299587968397 
0.2452172151286112 0.1353658450560182 
0.2501166283724725 0.13082779812942438 
0.2551139313591954 0.12641971987587336 
0.2602110799151778 0.12214374497734114 
0.26541006894401586 0.1180003322436718 
0.2707129332072631 0.11398839445470878 
0.27612174812078627 0.11010546085985203 
0.2816386305670356 0.10634786569277134 
0.2872657397235415 0.10271095556944948 
0.29300527790796727 0.0991893084252875 
0.2988594914400421 0.0957769567042601 
0.30483067152071885 0.09246760782166241 
0.3109211551288967 0.08925485545415994 
0.31713332593605753 0.08613237593142349 
0.32346961523918 0.08309410487216104 
0.3299325029122923 0.08013439018034295 
0.3365245183770347 0.07724811855059513 
0.34324824159261624 0.07443081368216824 
0.35010630406555077 0.07167870542884387 
0.35710138987956475 0.06898877008252759 
0.36423623674608546 0.0663587428718507 
0.3715136370757157 0.06378710453107574 
0.3789364390711191 0.06127304444292385 
0.38650754784173724 0.058816403372208864 
0.3942299265407816 0.056417599182078455 
0.40210659752494327 0.054077539163363594 
0.41014064353726964 0.05179752271665005 
0.4183352089136784 0.04957913811628919 
0.4266935008135774 0.047424156968258684 
0.43521879047506884 0.04533442976359729 
0.4439144144952364 0.04331178564086505 
0.45278377613600945 0.04135793911948441 
0.4618303466561212 0.039474406165263556 
0.471057666669675 0.03766243151351392 
0.4804693475318582 0.0359229287167408 
0.4900690727523427 0.03425643391489285 
0.49986059943692096 0.03266307385782706 
0.5098477597579499 0.031142548252632764 
0.5200344624541742 0.029694126072904822 
0.5304246943605112 0.028316655062673786 
0.5410225219684056 0.02700858330372238 
0.5518320930173596 0.025767991400080927 
0.5628576381182575 0.024592633575382973 
0.5741034724091284 0.023479985784107673 
0.5855739972439888 0.022427298811652018 
0.5972737019154305 0.021431654283867493 
0.6092071654116206 0.020490021525130516 
0.6213790582084108 0.019599313293647835 
0.6337941440972533 0.018756438579334452 
0.6464572820496329 0.01795835086638496 
0.6593734281187553 0.01720209053024301 
0.6725476373792311 0.016484820345548507 
0.6859850659055088 0.01580385341460479 
0.6996909727898437 0.015156673170667571 
0.7136707222005807 0.01454094545222999 
0.7279297854815655 0.01395452296909311 
0.7424737432934962 0.01339544277504866 
0.7573082877980636 0.012861917613833802 
0.7724392248857306 0.012352322205282323 
0.7878724764480175 0.011865175680604021 
0.8036140826951917 0.011399121455734032 
0.8196702045202661 0.010952905849008855 
0.8360471259102225 0.010525356706309419 
0.8527512564054178 0.010115363198269924 
0.8697891336081297 0.00972185780755993 
0.8871674257412145 0.009343801338882605 
0.9048929342578957 0.00898017157082784 
0.9229725965036903 0.008629955938484857 
0.9414134884315256 0.008292148400351924 
0.9602228273710948 0.007965750413808832 
0.9794079748535521 0.007649775730589176 
0.9989764394926451 0.00734325853634509 
1.0189358799234032 0.007045264303918377 
1.0392941077995492 0.006754902613800635 
1.0600590908507994 0.006471341120912901 
1.0812389560012385 0.0061938198155996665 
1.1028419925500106 0.005921664737904925 
1.124876655415552 0.005654300355164179 
1.1473515684446518 0.005391259899394471 


==> figures/poisson_t4s_hist/fig2g_taylor_k3.txt <==
err density 
0.0012183361078497324 0.016578721162502346 
0.0012428074403383308 0.017429931090799437 
0.00126777030066552 0.018282946269279073 
0.0012932345615922613 0.019135110961995855 
0.0013192102941824457 0.019983915521159912 
0.001345707771785977 0.02082704709064215 
0.0013727374741018563 0.021662439278706182 
0.00140031009132289 0.022488319808048142 
0.0014284365283636364 0.023303255158814703 
0.0014571279091732715 0.02410619125162693 
0.0014863955811350985 0.02489648927255389 
0.00151625111955441 0.025673955819561833 
0.0015467063322364932 0.02643886664865888 
0.0015777732641566033 0.027191983415590332 
0.0016094642022237207 0.027934562942794092 
0.0016417916801399963 0.028668358688230096 
0.001674768483357812 0.02939561424911235 
0.001708407654136399 0.030119048895714432 
0.0017427224967000196 0.030841835294386284 
0.00177772658249977 0.03156756974077605 
0.0018134337555810582 0.032300235380163245 
0.0018498581380588899 0.033044159038142784 
0.0018870141357031473 0.03380396241828957 
0.0019249164436360368 0.034584508540872055 
0.0019635800521439753 0.03539084439558084 
0.002003020252606228 0.0362281408594415 
0.002043252643542614 0.03710163098692116 
0.0020842931367826825 0.03801654781153258 
0.002126157963758822 0.038978062806299923 
0.0021688636819257525 0.039991226134060365 
0.002212427181308959 0.04106090977801491 
0.0022568656911846766 0.04219175457892904 
0.0023021967868940263 0.043388122119097275 
0.0023484383967940217 0.04465405228623077 
0.002395608809348211 0.04599322722482953 
0.00244372668035972 0.047408942240777144 
0.00249281104034958 0.04890408406965941 
0.0025428813020832715 0.05048111675382291 
0.0025939572682484287 0.05214207520093026 
0.002646059139286755 0.053888566321531065 
0.0026992075213832715 0.05572177746892112 
0.002753423434616014 0.05764249173547453 
0.002808728321269424 0.05965110949990564 
0.002865144054314748 0.061747675473738835 
0.0029226929460607312 0.06393191036663387 
0.002981397756978109 0.06620324618289725 
0.003041281704701319 0.06856086407881204 
0.003102368473211031 0.07100373365513932 
0.003164682222201105 0.073530652533395 
0.0032282475966337195 0.07614028506964755 
0.0032930897364863826 0.07883119909608338 
0.0033592342866947626 0.08160189964805545 
0.003426707407295195 0.0844508587313482 
0.0034955357837709333 0.08737654030870116 
0.003565746637606188 0.09037741983299474 
0.0036373677370521947 0.09345199782293429 
0.0037104274081094716 0.0965988071608583 
0.003784954545730721 0.09981641398621 
0.003860978625248712 0.10310341225657949 
0.003938529714033721 0.10645841224527096 
0.004017638483385101 0.10988002343416266 
0.004098336220661747 0.11336683243759817 
0.00418065484165615 0.11691737675183 
0.004264626903217058 0.12053011526038067 
0.004350285616125629 0.12420339653445582 
0.004437664858230232 0.1279354260459602 
0.004526799187845056 0.1317242334562628 
0.00461772385741788 0.1355676411552092 
0.004710474827472314 0.13946323520144074 
0.004805088780830137 0.14340833975743042 
0.004901603137119273 0.14739999602219991 
0.005000056067573175 0.15143494654394016 
0.0051004865101274615 0.15550962564696413 
0.005202934184819821 0.15962015653671283 
0.005307439609499169 0.16376235545767473 
0.005414044115850407 0.16793174307747 
0.005522789865741007 0.17212356306177848 
0.005633719867895949 0.17633280759540124 
0.00574687799490757 0.18055424940078313 
0.005862309000587116 0.18478247961303854 
0.005980058537664747 0.1890119506958795 
0.006100173175845137 0.19323702343152743 
0.006222700420225671 0.19745201689459774 
0.0063476887300846375 0.20165126022939997 
0.006475187538046741 0.20582914499525584 
0.00660524726963365 0.209980176827487 
0.006737919363207149 0.21409902518349289 
0.006873256290312934 0.21818057000342667 
0.007011311576432995 0.22221994421145772 
0.00715213982215484 0.22621257111339688 
0.00729579672476589 0.23015419590498606 
0.007442339100281695 0.23404091068686217 
0.0075918249059164986 0.23786917258049128 
0.007744313263005245 0.24163581474700438 
0.007899864480385923 0.24533805032016062 
0.0080585400782516 0.24897346946789664 
0.008220402812481514 0.25254002998664393 
0.00838551669946094 0.2560360420018868 
0.00855394704139948 0.25946014749142376 
0.00872576045215802 0.2628112954596769 
0.008901024883594339 0.26608871366885034 
0.009079809652437945 0.26929187787402176 
0.009262185467704685 0.2724204795141532 
0.00944822445866203 0.2754743927810391 
0.009638000203356072 0.278453641926326 
0.009831587757711471 0.28135836957716864 
0.010029063685215922 0.28418880671926755 
0.01023050608720088 0.2869452448780086 
0.010435994633730449 0.2896280108907822 
0.01064561059511074 0.29223744452295436 
0.010859436874032147 0.29477387904270763 
0.011077558038357157 0.29723762474199666 
0.01130006035456678 0.29962895527705774 
0.011527031821878779 0.3019480966063466 
0.011758562207051152 0.30419521822926304 
0.011994743079884731 0.3063704263771448 
0.01223566784943886 0.30847375877933486 
0.012481431800974474 0.3105051806209221 
0.012732132133639228 0.3124645813235218 
0.01298786799890958 0.3143517718138404 
0.013248740539804968 0.3161664819938761 
0.013514852930889682 0.3179083581882152 
0.013786310419078237 0.31957696041467265 
0.014063220365260263 0.32117175940107323 
0.014345692286761547 0.32269213335023933 
0.014633837900657918 0.32413736453424913 
0.01492777116795909 0.3255066358752224 
0.01522760833868004 0.3267990277410409 
0.015533467997817674 0.3280135152484054 
0.01584547111225092 0.32914896642088 
0.0161637410785829 0.3302041415942407 
0.01648840377194405 0.33117769449413736 
0.016819587595775433 0.3320681754301307 
0.017157423532612074 0.3328740370540826 
0.017502045195886322 0.3335936431181143 
0.017853588882771644 0.33422528063633516 
0.018212193628087896 0.33476717580407356 
0.018578001259289333 0.3352175139572781 
0.018951156452557023 0.3355744637625758 
0.01933180679001806 0.33583620571533435 
0.019720102818113972 0.33600096488982834 
0.020116198107141506 0.33606704773428403 
0.020520249311989393 0.33603288253725844 
0.02093241623409507 0.3358970630147464 
0.021352861884645764 0.33565839428516536 
0.02178175254904913 0.3353159403184891 
0.02221925785269881 0.33486907177386355 
0.02266555082806088 0.3343175129851977 
0.023120807983107877 0.3336613867250718 
0.023585209371127368 0.33290125528219566 
0.02405893866193261 0.33203815633457884 
0.024542183214503615 0.3310736320963252 
0.025035134151087282 0.3300097502660969 
0.025537986432785802 0.3288491154131769 
0.026050938936663406 0.3275948696041365 
0.026574194534401876 0.32625068129803153 
0.02710796017253583 0.3248207218170356 
0.027652446954299685 0.3233096290258473 
0.028207870223118596 0.3217224582180978 
0.028774449647776278 0.3200646205998965 
0.02935240930929361 0.3183418101664532 
0.029941977789552217 0.31655992017278345 
0.03054338826169817 0.3147249507885041 
0.031156878582361446 0.3128429098842552 
0.031782691385727764 0.3109197092085201 
0.03242107417949997 0.3089610584649304 
0.03307227944278675 0.30697235998005806 
0.033736564725957624 0.30495860675089115 
0.0344141927525037 0.3029242866735874 
0.035105431522944146 0.3008732956776314 
0.03581055442081991 0.2988088623227033 
0.03652984032081642 0.29673348616320494 
0.03726357369905787 0.294648891854722 
0.038012044745616966 0.2925560005778114 
0.03877554947928462 0.29045491990013245 
0.039554389864644615 0.288344952702869 
0.040348873931500114 0.28622462527770387 
0.041159315896698835 0.28409173417331535 
0.041986036288405075 0.2819434108524133 
0.04282936207286802 0.2797762027281736 
0.0436896267837363 0.2775861686977909 
0.04456717065396974 0.2753689868943354 
0.045462340750400884 0.27312007204749844 
0.046375491110999284 0.2708346995881265 
0.04730698288489268 0.2685081334568978 
0.04825718447520081 0.2661357544876278 
0.04922647168473818 0.26371318623126894 
0.05021522786464317 0.2612364151659194 
0.05122384406599273 0.25870190239691976 
0.05225271919446233 0.25610668418317467 
0.05330226016809223 0.2534484589231976 
0.05437288207822282 0.2507256585877236 
0.05546500835366247 0.24793750298465947 
0.05657907092815262 0.24508403567561068 
0.057715510411196796 0.24216614081983423 
0.05887477626232084 0.2391855406897782 
0.06005732696883312 0.23614477407104847 
0.06126363022715536 0.23304715621788127 
0.06249416312779578 0.22989672147257809 
0.06374941234403722 0.22669815006428598 
0.06502987432441554 0.2234566809701125 
0.0663360554890641 0.2201780130418681 
0.06766847243000175 0.21686819686779565 
0.06902765211544398 0.21353352004452503 
0.07041413209821795 0.21018038867545938 
0.07182846072836317 0.20681520798439262 
0.07327119737000327 0.20344426493525358 
0.0747429126225732 0.20007361567990015 
0.07624418854648994 0.19670898051682856 
0.07777561889335663 0.1933556488371682 
0.07933780934078993 0.19001839626489067 
0.08093137773196409 0.18670141587183822 
0.08255695431996708 0.18340826497293874 
0.08421518201706428 0.1801418285922686 
0.08590671664896865 0.17690430024733816 
0.08763222721421901 0.1736971802392263 
0.08939239614876734 0.1705212911728841 
0.09118791959588066 0.16737680997843887 
0.09301950768146466 0.16426331527406443 
0.09488788479491692 0.16117984851688466 
0.09679378987562115 0.15812498704241096 
0.09873797670519674 0.15509692680576098 
0.10072121420561765 0.1520935724180822 
0.1027442867433192 0.14911263192559532 
0.10480799443941397 0.14615171371051425 
0.1069131534861378 0.1432084229038576 
0.10906059646965192 0.1402804547883182 
0.11125117269932963 0.1373656828304667 
0.11348574854365621 0.13446223920871875 
0.11576520777287558 0.13156858598738622 
0.1180904519085202 0.12868357541666464 
0.12046240057996085 0.1258064982009552 
0.12288199188811777 0.12293711896008355 
0.1253501827764783 0.12007569849597118 
0.12786794940956592 0.117223002857746 
0.13043628755901088 0.11438029955845785 
0.13305621299737658 0.11154934162530493 
0.13572876189989524 0.10873234045303094 
0.13845499125427288 0.10593192866954332 
0.14123597927872628 0.10315111440875874 
0.144072825848416 0.10039322851552597 
0.14696665293044428 0.09766186628093705 
0.1499186050275916 0.0949608253253971 
0.1529298496309648 0.09229404121549704 
0.156001577681737 0.08966552232471098 
0.1591350040421634 0.08707928533426545 
0.16233136797605635 0.0845392926271479 
0.1655919336389112 0.08204939266350457 
0.16891799057787824 0.07961326424811296 
0.17231085424177547 0.07723436541827783 
0.17577186650134557 0.07491588750079253 
0.179302396179964 0.07266071471597739 
0.1829038395950053 0.07047138955048089 
0.18657762111008344 0.0683500839824585 
0.19032519369838574 0.06629857652549148 
0.1941480395173202 0.06431823496242883 
0.1980476704947055 0.062410004567214496 
0.2020256289267362 0.06057440156060808 
0.20608348808795734 0.058811511512511475 
0.2102228528534909 0.05712099238668563 
0.21444536033376163 0.055502081919801306 
0.2187526805219705 0.05395360903266261 
0.22314651695457297 0.052474008983618314 
0.2276286073850254 0.05106134198943952 
0.2322007244710626 0.049713315054378024 
0.2368646764757795 0.04842730676129126 
0.24162230798279707 0.047200394787745126 
0.24647550062579068 0.046029385913574104 
0.25142617383267174 0.04491084828379272 
0.25647628558471897 0.04384114568187213 
0.2616278331909553 0.042816473553625604 
0.26688285407807905 0.04183289650210262 
0.27224342659626316 0.04088638695017821 
0.27771167084113824 0.03997286464138694 
0.2832897494922848 0.039088236622598964 
0.2889798686685708 0.03822843732604946 
0.29478427880066593 0.03738946834466205 
0.300705275521082 0.036567437475110195 
0.30674520057209226 0.03575859658902995 
0.31290644273188517 0.034959377885423915 
0.31919143875932043 0.0341664280775116 
0.3256026743576638 0.03337664007577894 
0.3321426851576772 0.032587181746152744 
0.33881405772045425 0.031795521348220376 
0.3456194305604021 0.030999449293100806 
0.3525614951887675 0.03019709590358447 
0.3596429971781231 0.029386944909897017 
0.36686673724823793 0.028567842472104032 
0.3742355723737553 0.027739001583785505 
0.38175241691411965 0.02690000178001289 
0.38942024376620177 0.026050784144602487 
0.3972420855400725 0.0251916416856913 
0.40522103575839297 0.024323205223427107 
0.4133602500798984 0.02344642500744035 
0.4216629475474542 0.022562548353219535 
0.43013241186117934 0.02167309365397015 
0.4387719926771457 0.02077982118647438 
0.4475851069321588 0.019884701184424997 
0.4565752401951488 0.018989879699320054 
0.46574594804570824 0.018097642806071044 


==> figures/poisson_t4s_hist/fig2g_taylor_k4.txt <==
err density 
0.00016106640652430426 0.005673548039496974 
0.00016543088555567048 0.005928033293465844 
0.00016991363057201948 0.006178919171994186 
0.0001745178462727217 0.006425509514709035 
0.00017924682419613214 0.006667249059507783 
0.00018410394507270024 0.006903743477422396 
0.0001890926812418427 0.007134777815957574 
0.00019421659913430717 0.0073603330112278036 
0.00019947936182180173 0.007580600169156241 
0.00020488473163571258 0.007795992363295057 
0.00021043657285678243 0.008007153749991494 
0.00021613885447767028 0.008214965858924218 
0.00022199565304037344 0.008420550976549403 
0.00022801115555053192 0.008625272599682801 
0.00023418966247070534 0.008830732994221688 
0.000240535590794759 0.009038767947838373 
0.0002470534772055581 0.009251438853447253 
0.0002537479813182271 0.009471022300674271 
0.0002606238890112928 0.009699997384058336 
0.00026768611584809294 0.009941030958286514 
0.000274939710590896 0.010196961081848008 
0.0002823898588102442 0.010470778891011103 
0.00029004188659210073 0.010765609136417841 
0.00029790126434545063 0.011084689595801644 
0.0003059736107130776 0.01143134954979958 
0.00031426469658831337 0.011808987475433885 
0.0003227804492406294 0.012221048075828984 
0.00033152695655302246 0.012670998727647544 
0.0003405104713742216 0.013162305392277267 
0.0003497374159888279 0.013698408005746015 
0.0003592143867085857 0.014282695338363313 
0.0003689481585880628 0.014918479300655743 
0.0003789456902681142 0.015608968669408632 
0.00038921412895059156 0.016357242218203 
0.00039976081550785356 0.017166221261831767 
0.00041059328973073013 0.018038641663796835 
0.00042171929571869533 0.018977025410407314 
0.00043314678741609677 0.019983651922698506 
0.0004448839342984042 0.021060529356570087 
0.0004569391272125399 0.022209366229503143 
0.0004693209843754671 0.023431543805549775 
0.0004820383575353246 0.024728089764931033 
0.0004951003382995113 0.026099653775941065 
0.0005085162646342462 0.027546485669972413 
0.0005222957275402492 0.029068416990175313 
0.0005364485779093148 0.030664846735360903 
0.0005509849335666829 0.03233473214829194 
0.0005659151865042352 0.03407658539692533 
0.0005812500103096991 0.03588847696462932 
0.0005970003677971575 0.037768046497885746 
0.0006131775188443278 0.03971252175564434 
0.0006297930284422116 0.04171874616269472 
0.0006468587749628673 0.043783215290993376 
0.0006643869586512192 0.04590212238017799 
0.0006823901103469694 0.04807141276545003 
0.0007008811004428564 0.050286846813133064 
0.0007198731480856537 0.05254407067851454 
0.0007393798306264932 0.05483869390546157 
0.0007594150933272694 0.057166372592289086 
0.0007799932593300587 0.05952289656389886 
0.0008011290398966869 0.061904278727310934 
0.0008228375449257603 0.06430684455754311 
0.0008451342937546816 0.06672731947434712 
0.0008680352262543721 0.06916291173785366 
0.0008915567142246321 0.07161138842190147 
0.0009157155730982856 0.07407114202532873 
0.0009405290739624775 0.07654124535944251 
0.0009660149559057125 0.07902149250755566 
0.0009921914386994753 0.08151242389056021 
0.00101907723582348 0.08401533378880754 
0.001046691567843876 0.08653225905994533 
0.0010750541761539653 0.08906594824669266 
0.001104185337087258 0.09161981077683627 
0.0011341058764129575 0.09419784650640524 
0.0011648371842242276 0.09680455643016232 
0.0011964012302299052 0.09944483596361472 
0.001228820579460567 0.1021238527688032 
0.0012621184084001954 0.10484691163282045 
0.0012963185215549688 0.1076193093940557 
0.0013314453684710238 0.11044618332822456 
0.001367524061213353 0.11333235673764522 
0.0014045803923183361 0.11628218571853087 
0.0014426408532327384 0.11929941120093489 
0.0014817326532523562 0.12238702035641347 
0.0015218837389738514 0.12554712134544388 
0.00156312281427368 0.12878083513018485 
0.0016054793608283968 0.13208820771255744 
0.0016489836591910083 0.13546814568123378 
0.001693666810438433 0.13891837737618234 
0.0017395607584055656 0.14243544132163602 
0.0017866983125218111 0.14601470285638157 
0.001835113171266438 0.14965039912506894 
0.0018848399462595092 0.15333571180834182 
0.0019359141870056063 0.15706286618647364 
0.0019883724063080614 0.1608232543742988 
0.002042252106371831 0.16460757985752855 
0.0020975918056136984 0.16840601982356737 
0.00215443106619896 0.17220840123336428 
0.0022128105223242845 0.17600438614182873 
0.002272771909266965 0.17978366145715208 
0.002334358093221327 0.18353612814494852 
0.0023976131019436274 0.18725208483887412 
0.0024625821562273514 0.19092240091886542 
0.0025293117022314035 0.19453867436107092 
0.0025978494446843112 0.19809337004564406 
0.002668244380988178 0.20157993472157598 
0.0027405468362467593 0.20499288545954394 
0.002814808499242706 0.20832786915840834 
0.0028910824593897113 0.21158169148918196 
0.002969423244685949 0.21475231453933624 
0.003049886860695956 0.21783882333500246 
0.0031325308305888253 0.22084136234138507 
0.003217414236261318 0.22376104394366547 
0.0033045977605753265 0.2265998317622481 
0.0033941437307398402 0.22936040242815642 
0.003486116162868459 0.232045990108902 
0.0035805808077443 0.23466021860693836 
0.0036776051978250103 0.23720692623018866 
0.003777258695521494 0.2396899888403114 
0.003879612542784869 0.24211314650819624 
0.003984739912037096 0.24447983904327616 
0.004092715958481701 0.2467930553163148 
0.004203617873831976 0.24905520077469015 
0.004317524941495073 0.25126798687256646 
0.004434518593251453 0.2534323453305426 
0.004554682467470184 0.25554836923133895 
0.004678102468901743 0.2576152819859682 
0.0048048668300910095 0.25963143420811485 
0.0049350661744544475 0.2615943275545295 
0.005068793581066458 0.26350066366714764 
0.00520614465120131 0.2653464155273071 
0.005347217576678167 0.2671269178383965 
0.005492113210058074 0.2688369725190838 
0.005640935136743145 0.27047096503586754 
0.005793789749029397 0.2720229871431266 
0.005950786322166252 0.2734869616336989 
0.006112037092477045 0.27485676492621064 
0.006277657337596399 0.27612634371033684 
0.0064477654588818096 0.277289822413006 
0.006622483066058392 0.2783415989051744 
0.006801935064157252 0.2792764266028004 
0.006986249742809683 0.2800894818865236 
0.007175558867960988 0.28077641653075364 
0.007369997776069513 0.28133339555435305 
0.0075697054708582295 0.28175712154543014 
0.0077748247226880245 0.2820448470411424 
0.007985502170623764 0.28219437693641086 
0.008201888427266036 0.28220406313806157 
0.008424138186423643 0.2820727937673083 
0.00865241033370365 0.28179997914714366 
0.008886868060098183 0.281385536604376 
0.009127678978649122 0.28082987578884916 
0.009375015244274101 0.2801338857913967 
0.009629053676839493 0.2792989248585591 
0.009889975887568297 0.27832681298993267 
0.010157968408873452 0.27721982719775257 
0.010433222827709194 0.275980698740927 
0.010715935922535934 0.2746126112468828 
0.011006309803996528 0.27311919832876524 
0.011304552059404484 0.27150453911105116 
0.011610875901147446 0.2697731500045112 
0.011925500319112011 0.26792997112511885 
0.012248650237238866 0.2659803459269243 
0.012580556674320164 0.2639299929048985 
0.012921456909154045 0.2617849686030046 
0.013271594650174516 0.2595516216129802 
0.013631220209677754 0.2572365377445254 
0.014000590682769525 0.25484647705987773 
0.014379970131161629 0.25238830396657985 
0.014769629771948716 0.24986891202414044 
0.01516984817150049 0.24729514551817106 
0.015580911444607862 0.24467372016791583 
0.01600311345902546 0.24201114554281225 
0.01643675604555671 0.23931365185900627 
0.016882149213831618 0.23658712380115077 
0.017339611373931686 0.23383704386773257 
0.01780946956402016 0.23106844747424127 
0.018292059684140532 0.22828589167768917 
0.018787726736350353 0.22549343892260776 
0.019296825071362045 0.22269465667098867 
0.019819718641867035 0.2198926331878665 
0.020356781262724315 0.21709000913373042 
0.02090839687819943 0.2142890239892558 
0.02147495983644496 0.21149157573175612 
0.02205687517141863 0.2086992916205432 
0.022654558892440817 0.20591360745277543 
0.023268438281598167 0.203135852242906 
0.023898952199206118 0.20036733497505996 
0.02454655139754869 0.19760942989259592 
0.025211698843119773 0.19486365673258882 
0.02589487004759631 0.19213175239047353 
0.026596553407780006 0.18941573071223258 
0.027317250554750597 0.18671792745406526 
0.028057476712480114 0.1840410279133945 
0.02881776106616492 0.18138807530653597 
0.02959864714053835 0.17876245862934387 
0.030400693188434712 0.17616787946578336 
0.0312244725898824 0.17360829798066194 
0.03207057426201133 0.17108785911942245 
0.03293960308006781 0.1686108008113391 
0.03383218030983787 0.16618134670372428 
0.034748944051788036 0.1638035866157226 
0.03569054969724128 0.16148134846467424 
0.03665767039691392 0.159218065862605 
0.03765099754214903 0.15701664588580544 
0.038671241259189644 0.15487934167217743 
0.03971913091684566 0.15280763449008442 
0.04079541564791715 0.1508021297457655 
0.04190086488474691 0.14886247105726175 
0.04303626890928502 0.14698727603062717 
0.0442024394180588 0.14517409674442155 
0.0454002101024519 0.1434194072019281 
0.04663043724470753 0.1417186191727101 
0.0478940003300816 0.1400661269453242 
0.04919180267558402 0.13845538058300302 
0.05052477207575682 0.1368789863471999 
0.05189386146595144 0.13532883206321597 
0.05330004960357896 0.13379623437981977 
0.054744341767820524 0.13227210415022336 
0.05622777047829806 0.13074712556095405 
0.057751396233219045 0.1292119441792008 
0.05931630826752319 0.12765735879393944 
0.06092362533157281 0.12607451180128354 
0.06257449649094357 0.12445507293350154 
0.06427010194788789 0.12279141135098041 
0.06601165388505735 0.12107675149789152 
0.06780039733208809 0.1193053086503799 
0.06963761105566826 0.11747240074060858 
0.07152460847372415 0.11557453379641067 
0.07346273859437809 0.11360945916682755 
0.07545338698034999 0.11157620157835661 
0.0774979767394914 0.10947505795416995 
0.07959796954216058 0.10730756779784224 
0.08175486666616555 0.10507645676449033 
0.08397021007002288 0.10278555578823984 
0.08624558349529843 0.10043969878150874 
0.08858261359881896 0.0980446024487906 
0.0909829711155636 0.09560673215033093 
0.09344837205306669 0.09313315799950227 
0.09598057891818587 0.09063140547755374 
0.0985814019771122 0.08810930480209207 
0.10125270054952348 0.0855748430979756 
0.10399638433780574 0.08303602310313064 
0.10681441479229263 0.08050073171355009 
0.10970880651350029 0.07797662115158152 
0.11268162869235814 0.07547100495265267 
0.11573500658946656 0.07299077033284183 
0.11887112305443864 0.070542307849101 
0.122092220086412 0.06813145862123278 
0.12540060043684645 0.06576347877442679 
0.12879862925575328 0.06344302020560093 
0.1322887357825331 0.061174126295211635 
0.13587341508263104 0.05896024079400589 
0.13955522983125013 0.05680422782245035 
0.1433368121454 0.05470840073558454 
0.14722086546558802 0.052674557529272394 
0.1512101664884999 0.050704020491897005 
0.15530756715205082 0.04879767793063523 
0.15951599667422647 0.046956026011722246 
0.1638384636471709 0.04517920903442744 
0.16827805818801908 0.04346705679117993 
0.1728379541480114 0.041819118032192674 
0.17752141138146874 0.04023468943222983 
0.18233177807625212 0.038712839830408456 
0.18727249314737057 0.03725242986299953 
0.19234708869544992 0.03585212741809945 
0.19755919253181975 0.034510419596646344 
0.20291253077202354 0.03322562205678857 
0.20841093049960618 0.0319958867420275 
0.21405832250208312 0.030819209045675207 
0.21985874408104714 0.029693435446589027 
0.22581634193842207 0.02861627256901451 
0.2319353751409251 0.027585298480908505 
0.23822021816486053 0.02659797686107625 
0.24467536402341752 0.025651674448400847 
0.2513054274787102 0.02474368195001225 
0.25811514834085564 0.023871238343370797 
0.2651093948564483 0.023031558273401496 
0.27229316718885305 0.0222218620323532 
0.2796716009928053 0.021439407427564283 
0.2872499710858733 0.020681522699204043 
0.2950336952194077 0.019945639552211018 
0.3030283379516729 0.019229325317274226 
0.31123961462593247 0.01853031325532492 
0.31967339545632806 0.01784653006659643 
0.3283357097244759 0.01717611975456103 
0.33723275008978004 0.01651746312075742 
0.34637087701654373 0.01586919232101543 
0.355756623321044 0.015230200088250507 
0.3653966988418203 0.014599643412785822 
0.37529799523651525 0.013976941659075119 
0.38546759090869803 0.01336176927926859 
0.3959127560681902 0.012754043451731712 
0.40664095792851596 0.012153907120049748 
0.4176598660451869 0.011561708030334392 
0.4289773577986419 0.010977974458453147 
0.44060152402575975 0.010403388382373585 
0.45254067480397153 0.00983875688792985 
0.464803345392107 0.009284982600129417 
0.47739830233222247 0.008743033908979195 


==> figures/poisson_t4s_hist/fig2g_taylor_k5.txt <==
err density 
2.6727794538299455e-05 0.003497861001901553 
2.7572351262296786e-05 0.0036540072594764598 
2.8443594664801276e-05 0.0038089327057505575 
2.9342368003334262e-05 0.003962220021301409 
3.0269541181042953e-05 0.004113475928605077 
3.122601158866045e-05 0.004262334848861972 
3.221270497307089e-05 0.004408463142641881 
3.323057633331969e-05 0.004551564142959898 
3.4280610844936215e-05 0.004691384164566522 
3.5363824813463996e-05 0.004827719632755234 
3.64812666581204e-05 0.004960425419915134 
3.7634017926538955e-05 0.005089424410335211 
3.882319434157573e-05 0.005214718236191534 
4.004994688119313e-05 0.005336399043745682 
4.1315462892466674e-05 0.00545466206265745 
4.2620967240791965e-05 0.005569818667474179 
4.396772349540552e-05 0.005682309543486057 
4.535703515236585e-05 0.0057927175038622325 
4.6790246896178846e-05 0.005901779455638428 
4.826874590128895e-05 0.006010396982511051 
4.979396317469462e-05 0.006119645005541033 
5.136737494098918e-05 0.006230778000864015 
5.299050407116636e-05 0.006345233297305862 
5.46649215565739e-05 0.0064646310461472355 
5.639224802944226e-05 0.006590770548610987 
5.817415533145869e-05 0.00672562274111552 
6.0012368131906775e-05 0.006871318769870766 
6.190866559693621e-05 0.007030134729815357 
6.386488311157887e-05 0.00720447279211818 
6.588291405617843e-05 0.007396839092741617 
6.796471163895137e-05 0.00760981889476592 
7.01122907864551e-05 0.007846049662148814 
7.232773009379139e-05 0.008108192785506523 
7.461317383643318e-05 0.008398904775212438 
7.697083404562269e-05 0.008720808778520724 
7.940299264934747e-05 0.009076467281814975 
8.191200368096937e-05 0.00946835682439034 
8.450029555764189e-05 0.009898845476190105 
8.717037343072288e-05 0.010370173720418808 
8.992482161045507e-05 0.010884439236729238 
9.276630606726436e-05 0.011443585907453877 
9.569757701209433e-05 0.012049397175582078 
9.87214715582754e-05 0.012703493677778465 
0.00010184091646750574 0.013407334868645116 
0.00010505893098259917 0.014162224154180768 
0.0001083786297497452 0.01496931687355333 
0.00011180322583310719 0.015829630318923277 
0.00011533603382467689 0.016744054872109213 
0.00011898047305239672 0.017713365271729453 
0.00012274007088965166 0.018738231010367278 
0.00012661846616933789 0.019819224901152656 
0.00013061941270580983 0.020956828947084834 
0.00013474678292811499 0.02215143679181614 
0.00013900457162803473 0.02340335222210774 
0.00014339689982655485 0.024712783421821122 
0.00014792801876251305 0.026079832934980895 
0.00015260231400728008 0.027504483569238854 
0.00015742430970945868 0.028986580747894314 
0.00016239867297370954 0.030525812084837983 
0.00016753021837793863 0.032121685198850135 
0.00017282391263322345 0.03377350498885283 
0.0001782848793909843 0.035480351748618286 
0.00018391840420205465 0.03724106159869799 
0.00018972993963245184 0.03905421074795706 
0.00019572511054079532 0.04091810506281987 
0.00020190971952248598 0.042830776317864694 
0.00020828975252591163 0.04478998632839242 
0.00021487138464611576 0.046793239928652954 
0.0002216609861015391 0.0488378074658511 
0.00022866512839961307 0.050920757139595166 
0.0002358905906971803 0.05303899714086498 
0.00024334436636189253 0.05518932714720812 
0.00025103366974093855 0.05736849832617411 
0.00025896594314365546 0.059573280602017234 
0.00026714886404477517 0.06180053556660404 
0.000275590352515287 0.06404729307903001 
0.00028429857888810124 0.06631082931360048 
0.00029328197166593624 0.06858874379524822 
0.0003025492256790846 0.07087903281609771 
0.00031210931050094714 0.07318015656567656 
0.0003219714791294896 0.07549109733675309 
0.00033214527694301756 0.07781140629276634 
0.00034264055093894004 0.08014123650219271 
0.00035346745926446456 0.08248136025765089 
0.00036463648104844635 0.08483316909747989 
0.0003761584265439082 0.08719865542590952 
0.00038804444759105015 0.08958037517246067 
0.00040030604841087195 0.09198139152630436 
0.0004129550967398593 0.09440520040858064 
0.00042600383531650677 0.09685563898423168 
0.00043946489373079736 0.09933677914205384 
0.0004533513006481087 0.10185280846359163 
0.0004676764964193736 0.10440790173413696 
0.0004824543460897046 0.10700608649921975 
0.0004976991528180684 0.10965110651607507 
0.0005134256717210014 0.11234628717309326 
0.0005296491241537664 0.11509440703647784 
0.0005463852124427707 0.11789757962238377 
0.0005636501350835072 0.12075714928036801 
0.0005814606024187243 0.12367360471187232 
0.0005998338528120026 0.12664651314387868 
0.0006187876693323923 0.1296744775474364 
0.000638340396966258 0.13275511855408487 
0.0006585109603729933 0.1358850819063838 
0.0006793188822017853 0.13906007141228988 
0.000700784301987161 0.14227490649080968 
0.0007229279956416052 0.14552360253380664 
0.0007457713955641137 0.1487994715019367 
0.0007693366113841468 0.15209523945597525 
0.0007936464513610572 0.15540317712980362 
0.0008187244444597069 0.1587152392050349 
0.0008445948631236412 0.1620232076708061 
0.0008712827467678574 0.1653188345596683 
0.0008988139260139119 0.16859397944800078 
0.0009272150476908141 0.17184073739477287 
0.0009565136006259118 0.1750515534551627 
0.00098673794225073 0.17821932052670128 
0.0010179173260475099 0.18133745803892187 
0.001050081929863021 0.1843999698501578 
0.001083262885117039 0.1874014806292101 
0.001117492306933769 0.19033725093376377 
0.001152803325225376 0.19320317210860946 
0.0011892301167577045 0.19599574297237057 
0.0012268079382292294 0.19871203100127852 
0.0012655731603952451 0.20134962131682177 
0.0013055633032703243 0.2039065572112093 
0.0013468170724431276 0.20638127617887383 
0.0013893743965386974 0.20877254545106821 
0.0014332764658645082 0.21107940085148122 
0.0014785657722776672 0.21330109241154996 
0.0015252861503118533 0.21543703962301536 
0.001573482819603812 0.21748679849013267 
0.0016232024286604607 0.21945004171128696 
0.0016744931000089531 0.2213265524129138 
0.0017274044767734377 0.22311623092576544 
0.0017819877707235458 0.2248191131853008 
0.0018382958118411538 0.22643539850470243 
0.0018963830994533756 0.2279654837582586 
0.001956305854981266 0.22941000046653215 
0.0020181220763553207 0.23076985092689456 
0.002081891594150401 0.23204623940761462 
0.002147676129494448 0.23324069453317933 
0.0022155393538070257 0.23435507933275956 
0.0022855469504254864 0.23539158598977403 
0.002357766678178461 0.2363527130929783 
0.0024322684369681396 0.23724122411176876 
0.0025091243354248686 0.23806008685431404 
0.0025884087606995337 0.23881239476334928 
0.002670198450461247 0.23950127200335997 
0.0027545725671700837 0.24012976533540048 
0.00284161277469669 0.2407007267048458 
0.0029314033173629696 0.241216691230784 
0.0030240311014803375 0.24167975583931198 
0.0031195857794644303 0.242091464092579 
0.003218159836607746 0.24245270280934614 
0.0033198486805941286 0.24276361584258666 
0.003424750733841794 0.2430235398808512 
0.0035329675287642573 0.2432309663918676 
0.003644603806041321 0.24338353286110317 
0.003759767615995328 0.2434780453376058 
0.003878570423170689 0.24351053303618175 
0.004001127214218002 0.2434763344166845 
0.004127556609187136 0.24337021282905347 
0.00425798097633697 0.2431864985379966 
0.004392526550572999 0.2429192527823022 
0.004531323555627321 0.24256244853343717 
0.004674506330099364 0.24211016184095918 
0.004822213457479306 0.2415567671228519 
0.004974587900279986 0.2408971295000428 
0.005131777138407245 0.24012678729660952 
0.005293933311902485 0.2392421181282926 
0.005461213368195713 0.23824048256752278 
0.0056337792140115596 0.23712034017745748 
0.005811797872075235 0.23588133371495162 
0.005995441642770234 0.23452433846934032 
0.006184888270904085 0.233051474980926 
0.006380321117743698 0.23146608471715452 
0.006581929338486756 0.22977266962142853 
0.00678990806534088 0.22797679773634033 
0.007004458596387883 0.22608497829013102 
0.007225788590415766 0.22410451067797688 
0.007454112267907149 0.22204331263075644 
0.00768965061837864 0.21990973351397458 
0.007932631614271723 0.21771235911818082 
0.008183290431602382 0.2154598144788972 
0.008441869677582791 0.21316057119764914 
0.008708619625435584 0.21082276543450423 
0.008983798456627867 0.20845403222362613 
0.009267672510759398 0.2060613610515995 
0.009560516543346947 0.20365097676517901 
0.009862613991754117 0.20122824887740368 
0.010174257249524228 0.19879763125914976 
0.010495747949381688 0.1963626330797622 
0.010827397255175671 0.1939258207383579 
0.011169526163048915 0.19148884944861982 
0.011522465812122828 0.18905252214346394 
0.011886557804999864 0.18661687248682893 
0.012262154538393277 0.18418126804756213 
0.012649619544204153 0.18174452912814695 
0.013049327841376112 0.17930505836477367 
0.013461666298867896 0.17686097603340953 
0.013887034010095452 0.17441025600952464 
0.014325842679205789 0.17195085752993866 
0.014778517019556379 0.16948084827945403 
0.01524549516478607 0.16699851485179582 
0.015727229092874998 0.16450245728765084 
0.01622418506360429 0.1619916651418827 
0.01673684406983877 0.15946557334405917 
0.017265702303069418 0.15692409695679735 
0.01781127163366639 0.15436764477078466 
0.01837408010630713 0.15179711247111374 
0.01895467245105935 0.1492138568372341 
0.019553610610613448 0.14661965307308394 
0.020171474284174495 0.14401663788465005 
0.020808861488540616 0.14140724131493448 
0.02146638913691028 0.13879411060286814 
0.022144693635979297 0.13618002945091864 
0.02284443150190488 0.13356783606978542 
0.0235662799957334 0.13096034322661834 
0.024310937778906663 0.12836026326919175 
0.02507912558948095 0.1257701407494874 
0.025871586939713902 0.12319229484574946 
0.026689088835693646 0.12062877330333469 
0.02753242251970739 0.11808131910292133 
0.028402404236067658 0.11555135054073729 
0.029299876021137233 0.1130399548887788 
0.030225706518318015 0.11054789531092812 
0.031180791818791877 0.10807563025829481 
0.032166056328827894 0.10562334416611356 
0.03318245366449511 0.10319098793440484 
0.034230967574646616 0.1007783274017954 
0.03531261289306883 0.09838499782030766 
0.03642843652071684 0.09601056221007806 
0.03757951843898715 0.09365457141635844 
0.038766972755008226 0.09131662370457132 
0.039991948779960325 0.08899642180890269 
0.04125563214146903 0.0866938254910508 
0.042559245931148175 0.08440889786226383 
0.04390405188840367 0.08214194396682026 
0.04529135162164377 0.0798935404107969 
0.04672248786807719 0.0776645551377516 
0.04819884579331956 0.07545615679339641 
0.0497218543320648 0.07326981347440656 
0.05129298757111998 0.07110728101151755 
0.05291376617614203 0.0689705812829698 
0.05458575886345656 0.06686197138000735 
0.05631058391838465 0.06478390474055874 
0.058089910761545634 0.06273898562009281 
0.059925461564653094 0.06072991847068618 
0.06181901291736756 0.058759453942811825 
0.06377239754681858 0.05683033330350163 
0.06578750609146183 0.05494523307595806 
0.06786628893098655 0.05310671164867609 
0.07001075807404572 0.05131715947882152 
0.07222298910563564 0.04957875433006013 
0.07450512319600902 0.04789342274706213 
0.07685936917306756 0.04626280868788277 
0.07928800566023794 0.04468824992376829 
0.081793383281902 0.04317076248762682 
0.08437792693851515 0.0417110331222762 
0.08704413815361424 0.04030941936260717 
0.08979459749498796 0.0389659565963738 
0.09263196707235268 0.03768037119949162 
0.09555899311394961 0.03645209864455392 
0.09857850862455991 0.03528030534427206 
0.10169343612750822 0.03416391292023289 
0.10490679049330917 0.033101623583990845 
0.10822168185769558 0.032091945380955895 
0.11164131863185016 0.03113321617336475 
0.11516901060775744 0.030223625419311666 
0.11880817216167927 0.029361233030155937 
0.12256232555885505 0.02854398484621641 
0.12643510436262637 0.027769724546554995 
0.13043025695128263 0.027036202088030384 
0.13455165014603568 0.026341079036720356 
0.13880327295363157 0.025681931396947418 
0.1431892404272231 0.025056250746490698 
0.14771379764924134 0.0244614446400995 
0.15238132384011668 0.02389483733863821 
0.15719633659683227 0.02335367195254128 
0.16216349626540733 0.022835115053453817 
0.16728761045154442 0.02233626470807595 
0.17257363867380743 0.021854162727781994 
0.17802669716382988 0.02138581171418453 
0.18365206381820537 0.020928197224910614 
0.18945518330684838 0.020478315098227007 
0.19544167234277152 0.020033203674260168 
0.20161732511838107 0.019589980349853278 
0.20798811891354763 0.019145881619230764 
0.2145602198808865 0.018698305498635638 
0.22133998901384233 0.018244855023623004 
0.22833398830335566 0.01778338135426729 
0.23554898708907276 0.017312024934991097 
0.24299196861123967 0.01682925313764717 
0.25067013676963 0.016333892870964203 
0.25859092309604237 0.015825156764936097 
0.26676199394711764 0.01530266173004017 
0.27519125792444044 0.014766438939857305 
0.2838868735290999 0.014216934580407918 
0.29285725705812693 0.013655001036722942 


==> figures/poisson_t4s_hist/fig2g_tucker_k0.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_t4s_hist/fig2g_tucker_k1.txt <==
err density 
0.01934990791348688 0.018293000575306164 
0.01967722175374857 0.01998706992261353 
0.020010072279275416 0.02179774779602473 
0.02034855314600236 0.023728630819949335 
0.020692759594103584 0.025782904641271413 
0.02104278847479076 0.027963290762654303 
0.021398738277564625 0.03027199929241951 
0.021760709157927452 0.032710689228412054 
0.022128802965564357 0.03528043771576777 
0.02250312327300131 0.03798171947132723 
0.02288377540474786 0.04081439725934686 
0.02327086646693288 0.043777723946541294 
0.02366450537744158 0.04687035627490596 
0.02406480289656233 0.05009038008604742 
0.02447187165815184 0.053435346330053896 
0.02488582620132762 0.0569023168145968 
0.025306783002696377 0.06048791831427995 
0.02573486050912773 0.06418840338238482 
0.026170179171082206 0.06799971599993708 
0.026612861476503047 0.07191756006915805 
0.02706303198528129 0.07593746871376138 
0.027520817364303854 0.08005487238600263 
0.02798634642309448 0.08426516389362143 
0.02845975015005754 0.0885637586379196 
0.02894116174933501 0.09294614858243021 
0.029430716678286735 0.09740794873249457 
0.02992855268560486 0.10194493518077209 
0.0304348098500729 0.10655307404372572 
0.030949630619980455 0.11122854086276787 
0.031473159853204646 0.11596773025778341 
0.03200554485796956 0.12076725579164424 
0.03254693543429515 0.12562394012937217 
0.033097483916147245 0.13053479565833037 
0.033657345214300666 0.1354969957860608 
0.03422667685992711 0.14050783716560206 
0.0348056390489208 0.14556469313431722 
0.03539439468697342 0.15066495871395788 
0.0359931094354119 0.15580598763005182 
0.036601951757811405 0.16098502198857564 
0.0372210929673968 0.16619911551351915 
0.03785070727524601 0.17144505160918 
0.03849097183930868 0.1767192579652031 
0.039142066814254146 0.18201771995868996 
0.039804175402162356 0.1873358957023189 
0.04047748390407263 0.19266863620474053 
0.041162181772403994 0.1980101147031726 
0.041858461664262527 0.20335376974348787 
0.04256651949565028 0.20869226696031803 
0.04328655449659126 0.21401748468814139 
0.04401876926718977 0.21932052845707628 
0.044763369834637134 0.22459177904626532 
0.04552056571118275 0.2298209780492929 
0.04629056995308544 0.23499735383444964 
0.04707359922056253 0.24010978936441268 
0.04786987383875244 0.2451470316059827 
0.04867961785970893 0.2500979402672666 
0.04950305912544369 0.25495177142778785 
0.05034042933203557 0.2596984893787805 
0.051191964094824086 0.2643290977858113 
0.05205790301470577 0.2688359792542228 
0.05293848974555206 0.2732132306534852 
0.05383397206276727 0.2774569802684316 
0.054744601933006766 0.2815656721090463 
0.055670635585073944 0.2855403026196721 
0.05661233358201681 0.2893845956475975 
0.05756996089444398 0.29310510288880065 
0.058543786975080864 0.29671121911439025 
0.05953408583458705 0.30021510424248493 
0.060541136118656115 0.3036315076635014 
0.06156522118641976 0.3069774940207606 
0.06260662919017781 0.31027207372946786 
0.06366565315647761 0.31353574569791054 
0.06474259106856405 0.3167899637928931 
0.06583774595022492 0.3200565423613033 
0.06695142595105436 0.32335701938338623 
0.06808394443315842 0.3267119984123881 
0.06923562005932757 0.330140492200828 
0.07040677688270044 0.33365929171597425 
0.0715977444379446 0.3372823840416924 
0.0728088578339791 0.3410204414363851 
0.07404045784826634 0.34488040160429884 
0.07529289102269804 0.3488651561269915 
0.07656650976110387 0.3529733601257474 
0.07786167242840902 0.35719937175544736 
0.07917874345146939 0.36153332526633963 
0.08051809342161223 0.3659613363317413 
0.08188009919891143 0.37046583335326533 
0.08326514401822678 0.37502600374205447 
0.08467361759703651 0.379618339939763 
0.08610591624509463 0.3842172663649408 
0.08756244297594219 0.38879582569191296 
0.08904360762030591 0.3933264009917544 
0.09054982694141406 0.3977814493441486 
0.09208152475226346 0.40213422257428805 
0.09363913203487009 0.4063594517444422 
0.09522308706153672 0.41043397385845254 
0.09683383551817208 0.4143372818068794 
0.09847183062969554 0.4180519817512755 
0.100137533287564 0.42156414575957796 
0.1018314121794547 0.4248635513932449 
0.10355394392114306 0.42794380394228304 
0.10530561319061015 0.4308023409469154 
0.10708691286441925 0.4334403223898159 
0.10889834415639925 0.43586241336748843 
0.11074041675867377 0.4380764690555502 
0.11261364898507616 0.4400931342998609 
0.11451856791698975 0.4419253721505952 
0.11645570955165634 0.44358793709261324 
0.1184256189529917 0.4450968096190795 
0.12042885040495399 0.446468609171719 
0.122465967567505 0.4477200023703455 
0.12453754363521043 0.4488671229261614 
0.12664416149852267 0.44992501873248814 
0.12878641390779172 0.45090714040878405 
0.1309649036400509 0.45182488409233856 
0.1331802436686227 0.4526871995757621 
0.1354330573355953 0.4535002730204029 
0.13772397852721488 0.454267291473685 
0.14005365185224608 0.4549882943149021 
0.14242273282334883 0.4556601145791133 
0.14483188804152342 0.45627641089159776 
0.1472817953836757 0.45682778851638334 
0.14977314419335486 0.4573020058158219 
0.15230663547471776 0.45768426027340864 
0.1548829820897742 0.4579575461939308 
0.15750290895896882 0.4581030743147293 
0.16016715326515565 0.45810074189431277 
0.16287646466102335 0.45792964044757123 
0.16563160548002892 0.4575685872268198 
0.16843335095089962 0.4569966658569666 
0.17128248941576318 0.4561937612645206 
0.1741798225519679 0.4551410742243793 
0.1771261655976548 0.4538216014995652 
0.18012234758114554 0.45222056866209426 
0.18316921155421087 0.45032580423181295 
0.18626761482928417 0.44812804570668596 
0.18941842922068822 0.4456211703146439 
0.1926225412899424 0.4428023458078904 
0.19588085259521906 0.4396720992457315 
0.19919427994501987 0.4362343043630422 
0.20256375565614315 0.4324960906869755 
0.20599022781601475 0.4284676799365338 
0.20947466054945654 0.42416215731997875 
0.21301803428996757 0.4195951870510736 
0.21662134605559347 0.41478468267467344 
0.2202856097294631 0.4097504435868094 
0.22401185634507012 0.40451376944176654 
0.22780113437638047 0.3990970639724114 
0.23165451003284712 0.3935234391484585 
0.23557306755941507 0.3878163296202585 
0.2395579095416012 0.38199912611978604 
0.24361015721573454 0.3760948350040279 
0.24773095078444493 0.3701257695224652 
0.2519214497374874 0.36411327676252964 
0.25618283317799445 0.35807750266064453 
0.26051630015424626 0.3520371960356708 
0.26492306999705356 0.3460095513641971 
0.26940438266284733 0.340010089012438 
0.2739614990825717 0.3340525708868729 
0.2785957015164791 0.3281489489652196 
0.2833082939149265 0.3223093439030314 
0.2881006022852753 0.316542050846637 
0.29297397506499645 0.310853569677035 
0.2979297835010882 0.30524865711178817 
0.3029694220359106 0.29973039835155607 
0.30809430869954785 0.29430029622554493 
0.3133058855088065 0.28895837602349084 
0.31860561887296374 0.28370330436783436 
0.3239950000063786 0.2785325205572162 
0.3294755453480832 0.27344237879255195 
0.3350487969884709 0.26842829958337194 
0.3407163231032033 0.26348492843975435 
0.3464797183944554 0.25860629970812776 
0.35234060453962573 0.2537860031380447 
0.3583006306476367 0.24901735050596205 
0.36436147372295286 0.2442935394053305 
0.3705248391374489 0.23960781117179358 
0.37679246111025894 0.23495359987411157 
0.38316610319574357 0.23032466938453003 
0.38964755877970975 0.22571523575650093 
0.39623865158402666 0.22112007248326318 
0.40294123617977473 0.2165345966785551 
0.40975719850907694 0.21195493479266675 
0.41668845641575647 0.20737796712768292 
0.4237369601849705 0.20280135111417094 
0.4309046930919724 0.1982235240231818 
0.4381936719601566 0.1936436864765962 
0.4456059477285431 0.18906176875093283 
0.45314360602886067 0.18447838241321124 
0.4608087677723931 0.17989476025571477 
0.4686035897467504 0.1753126877894085 
0.4765302652227363 0.1707344297002876 
0.48459102457148023 0.16616265466421357 
0.49278813589200926 0.1616003617565787 
0.5011239056494348 0.15705081139392746 
0.509600679323935 0.1525174633225416 
0.5182208420707161 0.14800392364678655 
0.5269868193911342 0.14351390229474223 
0.5359010778151746 0.13905118168018357 
0.5449661255954693 0.1346195966693512 
0.5541845134130599 0.13022302532884067 
0.563558835095095 0.12586538934618643 
0.57309172834467 0.12155066250301598 
0.5827858754830116 0.11728288516346044 
0.5926440042042165 0.1130661824342558 
0.6026688883427576 0.108904783468431 
0.6128633486539725 0.10480303932665457 
0.6232302536077553 0.10076543687833704 
0.6337725201956721 0.09679660641216792 
0.6444931147517313 0.09290132092162699 
0.6553950537870366 0.08908448541973375 
0.6664814048385591 0.08535111510007269 
0.6777552873322666 0.08170630167688078 
0.6892198734608532 0.07815516778318511 
0.7008783890763156 0.07470280985981782 
0.7127341145976288 0.07135423050728658 
0.7247903859337762 0.06811426177602721 
0.73705059542239 0.06498748131967921 
0.7495181927842729 0.06197812371450637 
0.7621966860940641 0.059089989542877835 
0.7750896427673253 0.056326355040072267 
0.7882006905643231 0.0536898852054202 
0.8015335186107917 0.051182553278295455 
0.8150918784359618 0.0488055693775534 
0.8288795850281484 0.04655932090381957 
0.8429005179081943 0.044443327014722415 
0.8571586222210732 0.042456209113612385 
0.8716579098459537 0.04059567885474944 
0.8864024605250448 0.03885854467649574 
0.901396423011535 0.03724073734436208 
0.9166440162369482 0.035737354434449836 
0.9321495304982482 0.034342723132086715 
0.9479173286650215 0.033050480177515724 
0.963951847407082 0.03185366727718566 
0.9802575984428396 0.030744839831484214 
0.9968391698087885 0.029716186422306168 
1.0137012271504655 0.028759656169638326 
1.0308485150352489 0.027867090816258593 
1.0482858582873615 0.02703035824220058 
1.0660181633454593 0.02624148405166485 
1.0840504196431817 0.02549277791750888 
1.1023877010130523 0.02477695151222917 
1.1210351671141363 0.02408722509620405 
1.1399980648838342 0.023417420167509424 
1.1592817300142482 0.022762035993340268 
1.1788915884535067 0.022116308328558307 
1.1988331579325004 0.02147624916703593 
1.2191120495174275 0.020838666948898472 
1.2397339691886167 0.020201167242274956 
1.2607047194460466 0.019562134511338407 
1.2820302009420228 0.01892069615230721 
1.3037164141414834 0.018276670505004554 
1.3257694610103736 0.017630501009943168 
1.348195546732597 0.01698317906207149 
1.3710009814559925 0.01633615839744515 
1.394192182067864 0.015691264026892165 
1.4177756740005245 0.015050598794182992 
1.4417580930674005 0.014416450582976971 
1.4661461873301826 0.01379120302960566 
1.49094681899756 0.013177252325336137 
1.5161669663560862 0.012576932324764444 
1.541813725733686 0.011992449733417768 
1.5678943134963976 0.011425830648121109 
1.5944160680788708 0.010878879191516784 
1.621386452049231 0.010353148442134212 
1.648813054208851 0.009849923338694245 
1.6767035917276643 0.009370214755948018 
1.70506591231558 0.008914763531050716 
1.7339079964306316 0.008484052882530372 
1.7632379595244925 0.00807832742217207 
1.7930640543259497 0.0076976168222641006 
1.823394673163033 0.007341762169701933 
1.8542383503243955 0.007010443111766655 
1.8856037644606647 0.006703204067826384 
1.917499741026389 0.0064194780336393085 
1.949935254763313 0.006158606823095464 
1.9829194322256458 0.005919856955762002 
2.0164615543480413 0.005702430785235893 
2.0505710590570376 0.005505472850219511 
2.0852575439266428 0.005328071795290974 
2.12053076887887 0.005169258531371965 
2.156400658929924 0.005028001569779685 
2.1928773069828713 0.004903200655300461 
2.22997097666752 0.004793679934331661 
2.267692105228364 0.004698181920122227 
2.306051306461362 0.004615363459804036 
2.345059373700392 0.004543794773300908 
2.384727282854242 0.0044819624326374345 
2.425066195494946 0.004428276895475769 
2.466087461998392 0.004381084915329236 
2.507802624738017 0.004338686840867982 
2.55022342133257 0.004299358506574861 
2.593361787948767 0.004261377124689937 
2.637229862659849 0.004223050330281084 
2.681839988860934 0.0041827473213279275 
2.727204718742133 0.00413893088468168 
2.7733368168204464 0.004090189013788823 
2.820249263531363 0.004035264808348467 
2.8679552588812567 0.00397308339886823 
2.9164682261615194 0.0039027747558928435 


==> figures/poisson_t4s_hist/fig2g_tucker_k2.txt <==
err density 
0.0033019996608762486 0.007590735860068337 
0.0033672523686807264 0.007985525515332772 
0.0034337945726430254 0.008396831476659025 
0.003501651755235775 0.008827742822941676 
0.003570849902505361 0.009281766905613477 
0.0036414155140233216 0.009762795240687381 
0.0037133756130344198 0.010275056519523516 
0.003786757756805236 0.01082305726393537 
0.0038615900471773014 0.011411511049048298 
0.003937901141328738 0.012045257597822183 
0.004015720262748596 0.012729173400978802 
0.0040950772124280265 0.01346807582310496 
0.004176002380272662 0.014266622909505849 
0.0042585267567404736 0.015129211300603481 
0.004342681944709635 0.01605987478526868 
0.004428500171580901 0.017062186077808898 
0.004516014301619171 0.018139164384205125 
0.004605257848538919 0.019293191232684435 
0.004696264988338339 0.020525936885009387 
0.004789070572387102 0.02183829942297607 
0.004883710140772785 0.023230358326059696 
0.004980219935911002 0.02470134402867832 
0.0050786369164245 0.026249624577806635 
0.005178998771296569 0.02787271011296597 
0.0052813439343040915 0.029567275470666652 
0.00538571159873585 0.03132920078416556 
0.005492141732401654 0.03315362951703569 
0.005600675092938124 0.035035042945662426 
0.005711353243416898 0.036967349701466555 
0.005824218568261282 0.03894398860838714 
0.005939314289477472 0.04095804271463377 
0.0060566844832065005 0.04300236212930475 
0.0061763740966032845 0.045069693042906186 
0.006298428965049233 0.0471528101440233 
0.006422895829704983 0.049244649549154154 
0.006549822355410052 0.0513384393442538 
0.006679257148936171 0.05342782489821915 
0.006811249777601324 0.05550698625143743 
0.006945850788251697 0.057570745105083664 
0.007083111726618668 0.05961465923467384 
0.0072230851570583565 0.06163510251697361 
0.007365824682681238 0.06362932918223023 
0.00751138496587959 0.06559552137036996 
0.007659821749260549 0.06753281956426557 
0.007811191876992867 0.06944133597729561 
0.00796555331657547 0.07132215146663615 
0.008122965181036279 0.07317729700790616 
0.00828348775156963 0.07500972118108877 
0.008447182500621098 0.07682324546358105 
0.008614112115428464 0.07862250938760403 
0.008784340522027968 0.08041290778312227 
0.008957932909734888 0.08220052238514539 
0.009134955756107904 0.08399205003186941 
0.009315476852406855 0.08579472951896709 
0.00949956532955351 0.08761626891238163 
0.00968729168460541 0.08946477476964328 
0.009878727807752856 0.09134868429560128 
0.010073947009849383 0.09327670098460208 
0.010273024050486355 0.09525773380324473 
0.010476035166622226 0.09730083947398707 
0.010683058101777717 0.09941516695922958 
0.010894172135807803 0.10160990284681834 
0.011109458115262115 0.10389421602792641 
0.011328998484345298 0.10627719986023415 
0.011552877316489147 0.10876780994150172 
0.011781180346548755 0.11137479569304408 
0.01201399500363483 0.11410662417410357 
0.01225141044459481 0.11697139491362298 
0.01249351758815573 0.11997674504422425 
0.012740409149741684 0.12312974463511449 
0.012992179676979406 0.12643678281955223 
0.013248925585905477 0.12990344606549484 
0.013510745197889005 0.13353439070720183 
0.01377773877728407 0.13733321259993664 
0.014050008569826074 0.14130231743735655 
0.014327658841787029 0.1454427958407634 
0.014610795919904497 0.14975430775344392 
0.014899528232099642 0.15423498091974355 
0.015193966348999936 0.1588813282725498 
0.015494223026282351 0.16368818887885186 
0.015800413247853456 0.16864869669545748 
0.016112654269882704 0.17375428077112787 
0.01643106566570587 0.17899469971351395 
0.016755769371615995 0.1843581122460166 
0.01708688973355908 0.1898311845468842 
0.01742455355475262 0.19539923383425115 
0.01776889014424521 0.20104640638577925 
0.018120031366435585 0.20675588691294106 
0.01847811169157052 0.21251013500155413 
0.018843268247240374 0.21829114323415114 
0.019215640870892396 0.22408071067430402 
0.0195953721633818 0.2298607246600339 
0.019982607543581044 0.23561344335676623 
0.02037749530406823 0.24132177128416477 
0.02078018666791611 0.246969520069274 
0.021190835846603244 0.2525416469933953 
0.021609600099069627 0.258024464483659 
0.022036639791939264 0.2634058145334536 
0.022472118460932933 0.26867520309030923 
0.022916202873494548 0.2738238906886338 
0.023369063092655046 0.27884493698436785 
0.02383087254215838 0.2837331983203496 
0.024301808072874503 0.288485278963218 
0.024782050030524798 0.29309943815163325 
0.025271782324745768 0.2975754565288414 
0.02577119249951769 0.30191446684966156 
0.026280471804984887 0.30611875500636343 
0.02679981527069544 0.3101915383686405 
0.027329421780288056 0.3141367291457402 
0.02786949414765507 0.31795869092751755 
0.028420239194610328 0.32166199672819856 
0.028981867830092135 0.325251196734 
0.029554595130931165 0.3287306035451811 
0.03013864042421461 0.33210410201637797 
0.03073422737127797 0.33537498985758013 
0.03134158405335655 0.33854585399256854 
0.0319609430589297 0.3416184863209617 
0.032592541572790984 0.3445938410406423 
0.03323662146687865 0.34747203411116223 
0.03389342939290089 0.3502523838321878 
0.03456321687679173 0.35293348993246193 
0.03524624041503328 0.35551334707299814 
0.03594276157288169 0.3579894873199584 
0.036653047084534006 0.3603591449907344 
0.03737736895527467 0.36261943636776994 
0.038116004565640384 0.3647675461472204 
0.03886923677764367 0.366800912172626 
0.03963735404309535 0.3687174000152155 
0.04042065051406787 0.3705154593079727 
0.04121942615554129 0.3721942544134482 
0.042033986860275596 0.3737537629856901 
0.04286464456595295 0.3751948372425727 
0.04371171737463479 0.3765192242525697 
0.04457552967457976 0.37772954320561125 
0.04545641226446874 0.37882921941874265 
0.046354702480085 0.3798223766550313 
0.04727074432349748 0.38071369113605696 
0.04820488859479728 0.3815082123308309 
0.04915749302643705 0.382211157135548 
0.05012892242022554 0.3828276853526065 
0.05111954878702907 0.3833626653753161 
0.05212975148923397 0.38382043963852297 
0.05315991738602402 0.3842045996704049 
0.05421044098152916 0.3845177804569957 
0.055281724575901456 0.3847614833051467 
0.05637417841937694 0.3849359354754221 
0.05748822086938162 0.38503999358414925 
0.05862427855074236 0.3850710961902826 
0.05978278651906386 0.38502526914863316 
0.06096418842733382 0.38489718529922945 
0.062168936695821034 0.384680277954605 
0.06339749268533042 0.3843669055295749 
0.06465032687388231 0.38394856261959737 
0.06592791903688269 0.3834161309596169 
0.06723075843085448 0.3827601620640498 
0.06855934398079903 0.38197118202865493 
0.0699141844712607 0.3810400080213406 
0.07129579874116675 0.3799580654402474 
0.07270471588251792 0.3787176945948283 
0.07414147544300514 0.37731243607156806 
0.07560662763263062 0.3757372846646344 
0.07710073353441163 0.37398890284963743 
0.07862436531924857 0.3720657862070394 
0.08017810646503903 0.3699683748987365 
0.0817625519801216 0.36769910719527854 
0.0833783086311358 0.36526241306433826 
0.08502599517538435 0.3626646478830083 
0.08670624259778781 0.3599139683481951 
0.08841969435252126 0.35702015455634295 
0.09016700660942661 0.3539943839394032 
0.09194884850529404 0.35084896422204315 
0.09376590240010943 0.3475970337616496 
0.0956188641383653 0.34425223851709025 
0.09750844331553615 0.34082839544796506 
0.09943536354981919 0.3373391523700289 
0.10140036275924573 0.33379765419446683 
0.10340419344426809 0.3302162250795462 
0.10544762297593133 0.32660607535312114 
0.10753143388973967 0.3229770411607695 
0.10965642418532973 0.319337363699098 
0.11182340763206652 0.31569351365126 
0.11403321408067771 0.31205006509686634 
0.11628668978104695 0.30840962176416925 
0.1185846977062867 0.30477279706876637 
0.12092811788321592 0.30113824797587974 
0.12331784772936767 0.29750276136372783 
0.12575480239665748 0.29386139027978553 
0.12823991512184213 0.2902076362916018 
0.13077413758390505 0.28653367305678906 
0.13335844026850335 0.28283060528730225 
0.1359938128396176 0.27908875647293047 
0.13868126451854523 0.2752979780684383 
0.1414218244703845 0.2714479723471767 
0.1442165421981548 0.2675286207900105 
0.1470664879447062 0.26353030972022623 
0.14997275310257124 0.2594442449201127 
0.15293645063191572 0.25526274717933034 
0.15595871548674925 0.25097952113277605 
0.15904070504955797 0.24658989034727316 
0.1621835995745269 0.2420909924081937 
0.16538860263952015 0.23748192873006113 
0.16865694160699413 0.232763864953706 
0.17198986809401795 0.22794007907424405 
0.1753886584515832 0.2230159558394026 
0.17885461425338467 0.21799892743012406 
0.18238906279426115 0.21289836194241216 
0.18599335759848556 0.20772540268390763 
0.18966887893809922 0.2024927627305094 
0.19341703436149085 0.19721448050666118 
0.19723925923241964 0.1919056433083622 
0.2011370172796901 0.18658208663539888 
0.20511180115769115 0.1812600779000296 
0.20916513301801037 0.17595599350346372 
0.2132985650923455 0.17068599839946366 
0.2175136802869339 0.16546573708857548 
0.2218120927887309 0.1603100445116772 
0.2261954486835652 0.15523268455495334 
0.23066542658651124 0.15024612286921607 
0.23522373828471735 0.14536133948438573 
0.23987212939293948 0.14058768531334823 
0.24461238002202698 0.13593278514323742 
0.24944630546062022 0.13140248816513117 
0.2543757568703181 0.1270008655550349 
0.2594026219945856 0.12273025314788442 
0.26452882588166804 0.11859133589586031 
0.2697563316217921 0.11458326961954347 
0.27508714109893584 0.11070383458367236 
0.28052329575745405 0.10694961468674077 
0.2860668773838536 0.10331619556258674 
0.2917200089040169 0.09979837465845409 
0.2974848551961822 0.09639037637268935 
0.3033636239199871 0.09308606559103816 
0.3093585663618971 0.0898791534292925 
0.3154719782973387 0.08676338964046174 
0.32170620086987345 0.08373273693998189 
0.3280636214877423 0.08078152340283412 
0.33454667473812894 0.07790457005063017 
0.34115784331948906 0.0750972917344484 
0.34789965899230624 0.07235577039265625 
0.3547747035486337 0.06967680068842702 
0.3617856098007976 0.06705790888060213 
0.3689350625896364 0.06449734653135383 
0.37622579981266796 0.061994061288455 
0.3836606134725726 0.05954764748881322 
0.3912423507463944 0.05715827970912696 
0.39897391507587615 0.05482663264023648 
0.4068582672793364 0.052553790789576595 
0.414898426685522 0.05034115153019761 
0.42309747228986455 0.04819032492678267 
0.43145854393359007 0.04610303359217059 
0.4399848435061263 0.044081015576104124 
0.44867963617127354 0.04212593297529607 
0.4575462516176041 0.04023928859403702 
0.4665880853335757 0.038422352590257544 
0.4758085999078392 0.03667610062505504 
0.4852113263552448 0.03500116460508966 
0.4947998654690495 0.03339779667697628 
0.5045778891998511 0.03186584671014842 
0.5145491420617676 0.030404753098407882 
0.5247174425664053 0.029013546328822266 
0.5350866846851681 0.027690864417763316 
0.5456608393404604 0.0264349790052715 
0.5564439559263603 0.025243830637629302 
0.5674401638593422 0.024115071560350525 
0.5786536741596469 0.02304611419500566 
0.5900887810638998 0.02203418338730863 
0.6017498636695979 0.02107637049285128 
0.6136413876120919 0.020169687410960216 
0.6257679067747135 0.019311118784263042 
0.638134065032693 0.01849767074725758 
0.6507445980315406 0.017726414824685288 
0.6636043350005706 0.016994525840893344 
0.6767182006022666 0.016299312993830743 
0.6900912168181906 0.01563824355969408 
0.7037285048721587 0.015008959013484837 
0.7176352871914273 0.014409283663628092 
0.7318168894066311 0.013837226192515912 
0.7462787423912443 0.013290974757628983 
0.7610263843413426 0.012768886529645466 
0.7760654628964706 0.012269472716671033 
0.791401737302414 0.011791380241895135 
0.8070410806167162 0.01133337130275102 
0.8229894819577744 0.010894302042933426 
0.8392530487983896 0.010473101516956964 
0.8558380093046319 0.010068752025298219 
0.8727507147209324 0.00968027175361206 
0.8899976418023002 0.009306700470755915 
0.9075853952946155 0.008947088837252207 
0.9255207104639257 0.008600491658859209 
0.9438104556757322 0.008265965199693071 
0.9624616350252408 0.007942568456048838 
0.9814813910195996 0.007629368095055364 
1.0008770073131343 0.007325446589698016 
1.0206559114966354 0.007029912940151011 
1.0408256779417746 0.006741915265636634 
1.061394030701723 0.006460654484162345 
1.0823688464690935 0.006185398270569368 
1.1037581575923343 0.005915494495598396 
1.125570155151737 0.005650383397656924 
1.1478131920962265 0.0053896078206487254 


==> figures/poisson_t4s_hist/fig2g_tucker_k3.txt <==
err density 
0.0014029094871716003 0.017041693063323135 
0.0014304206880214174 0.018025353667136364 
0.0014584713863791791 0.019026177526074484 
0.0014870721618470842 0.02004199671554848 
0.0015162338014944343 0.021070687470978674 
0.0015459673039260808 0.022110213047307595 
0.001576283883430656 0.02315866715637391 
0.0016071949742101613 0.024214317161999593 
0.0016387122346924877 0.02527564618570498 
0.0016708475519285051 0.026341393269567647 
0.00170361304607539 0.02741059075774809 
0.0017370210749678612 0.02848259809479933 
0.0017710842387790564 0.029557131296550163 
0.001805815384772824 0.03063428742682974 
0.001841227612149185 0.031714563508659116 
0.0018773342769848398 0.032798869409198746 
0.0019141489972705407 0.03388853436057325 
0.0019516856580472487 0.0349853069101675 
0.001989958416643027 0.036091348230228706 
0.002028981708012612 0.03720921885362951 
0.0020687702501816993 0.03834185903646309 
0.0021093390497980025 0.039492563074923444 
0.002150703407791156 0.04066494802018835 
0.0021928789251436107 0.04186291733772936 
0.002235881508774708 0.04309062014416787 
0.0022797273775401333 0.04435240672368708 
0.00232443306834901 0.04565278107603052 
0.002370015442400977 0.04699635127894055 
0.0024164916915455424 0.04838777845992299 
0.0024638793447661752 0.04983172516653325 
0.0025121962747915332 0.05133280390264334 
0.0025614607048363336 0.052895526562491295 
0.002611691215474435 0.054524255447224945 
0.0026629067516466807 0.056223156492777 
0.002715126629806165 0.05799615527594904 
0.0027683705452036435 0.059846896300084766 
0.0028226585793157846 0.061778705994984036 
0.0028780112074190956 0.06379455979963437 
0.0029344493063123895 0.06589705363236212 
0.002991994162190676 0.06808837999198385 
0.0030506674786734515 0.0703703088758287 
0.003110491384990456 0.07274417364589157 
0.0031714884443279235 0.07521086192217256 
0.0032336816623385074 0.07777081153144554 
0.0032970944958181083 0.08042401148897348 
0.0033617508615528336 0.08317000793865262 
0.0034276751453394417 0.08600791492245793 
0.00349489221118271 0.08893642979177128 
0.0035634274106731336 0.09195385301054612 
0.003633306592548522 0.09505811203317775 
0.0037045561124431333 0.09824678886887486 
0.0037772028428279384 0.10151715087048402 
0.003851274183145868 0.10486618421102632 
0.003926798070145776 0.10829062943821902 
0.004003802988419053 0.11178701842920788 
0.0040823179811429 0.11535171200819783 
0.0041623726610342405 0.11898093744258427 
0.004243997221518444 0.12267082500243576 
0.004327222448117103 0.12641744275753303 
0.004412079730059074 0.13021682879885685 
0.004498601072119266 0.13406502011002092 
0.0045868191066895485 0.13795807738026616 
0.004676767106086376 0.1418921051447531 
0.004768478995099799 0.14586326675922642 
0.004861989363788527 0.14986779386250976 
0.0049573334805259025 0.15390199014823083 
0.005054547305301748 0.15796222945183908 
0.005153667503285024 0.16204494835441868 
0.00525473145865245 0.16614663370407032 
0.005357777288688353 0.17026380565120336 
0.005462843858160964 0.17439299697797653 
0.0055699707939806465 0.1785307296664974 
0.005679198500145609 0.1826734897876958 
0.005790568172980661 0.18681770189633723 
0.005904121816674814 0.1909597041817648 
0.0060199022591236 0.1950957256445293 
0.0061379531680820386 0.19922186654347432 
0.006258319067634346 0.20333408328546007 
0.006381045354986674 0.20742817881187697 
0.006506178317589105 0.21149979937557736 
0.00663376515059341 0.2155444384037165 
0.006763853974653212 0.21955744791281304 
0.006896493854073149 0.2235340576899299 
0.0070317348153139565 0.22746940218724063 
0.007169627865860482 0.23135855480585343 
0.007310225013459653 0.2351965689784875 
0.007453579285735698 0.23897852520911048 
0.007599744750190092 0.24269958299999644 
0.007748776534593627 0.24635503640113737 
0.007900730847778394 0.24994037176045875 
0.00805566500083755 0.253451326141346 
0.008213637428740718 0.25688394481044585 
0.008374707712373364 0.26023463618554454 
0.00853893660100832 0.2635002226708475 
0.008706386035217941 0.2666779858936011 
0.008877119170235679 0.2697657049885625 
0.009051200399775645 0.2727616867506047 
0.0092286953803194 0.27566478668483185 
0.009409671055878933 0.2784744202209397 
0.00959419568324524 0.2811905636164823 
0.009782338857732107 0.2838137443439832 
0.009974171539424658 0.2863450210310254 
0.010169766079942636 0.28878595329234025 
0.010369196249728591 0.2911385620504468 
0.01057253726587112 0.2934052811792139 
0.010779865820473715 0.29558890151625145 
0.01099126010958002 0.29769250846956274 
0.01120679986266622 0.29971941458689444 
0.011426566372711782 0.30167308855933583 
0.011650642526859985 0.3035570821918743 
0.011879112837679598 0.3053749568920251 
0.01211206347503962 0.30713021120394807 
0.012349582298609161 0.3088262108514789 
0.012591758890994583 0.31046612265239226 
0.012838684591526432 0.3120528535321959 
0.013090452530709049 0.31358899570415905 
0.013347157665345648 0.31507677889914143 
0.013608896814352192 0.31651803033084863 
0.013875768695273676 0.31791414287653985 
0.014147873961516417 0.31926605174709966 
0.014425315240310455 0.32057421972090305 
0.01470819717141651 0.3218386308295946 
0.014996626446591891 0.32305879221674233 
0.015290711849830314 0.32423374374707864 
0.015590564298390956 0.3253620748285267 
0.01589629688463198 0.32644194782356756 
0.016208024918664413 0.3274711273715417 
0.01652586597184253 0.3284470149183442 
0.016849939921107178 0.3293666877522904 
0.01718036899419837 0.33022694187086865 
0.017517277815754816 0.33102433804769377 
0.017860793454317427 0.33175525052613114 
0.01821104547025432 0.3324159178292541 
0.018568165964625915 0.33300249523815423 
0.018932289629008173 0.3335111085454861 
0.01930355379629287 0.3339379087324783 
0.019682098492484035 0.3342791272404575 
0.02006806648951019 0.3345311315086027 
0.02046160335907224 0.33469048042618366 
0.020862857527547247 0.3347539792998738 
0.02127198033196896 0.33471873386679263 
0.021689126077106106 0.33458220279551437 
0.022114452093659944 0.3343422480161025 
0.022548118797603142 0.3339971821134682 
0.022990289750682256 0.33354581191441335 
0.02344113172210672 0.3329874773067331 
0.023900814751447463 0.33232208425803783 
0.024369512212769083 0.3315501309614568 
0.024847400880019622 0.330672726033118 
0.025334660993702598 0.3296915977288673 
0.025831476328856524 0.328609093239572 
0.026338034264367552 0.32742816726792096 
0.02685452585364124 0.32615235928440073 
0.027381145896660297 0.32478575910305413 
0.027918093013455315 0.323332960702739 
0.028465569719016374 0.3217990045385594 
0.02902378249967352 0.3201893089301091 
0.029592941890975187 0.3185095914656587 
0.030173262557093843 0.31676578171057557 
0.030764963371788637 0.31496392683967095 
0.03136826750095589 0.31311009211234564 
0.031983402486798394 0.3112102583627819 
0.032610600333645115 0.309270218872728 
0.033250097595454074 0.3072954781214451 
0.03390213546503095 0.30529115495858267 
0.034566959864997464 0.303261892716354 
0.035244821540543474 0.3012117786660042 
0.03593597615399806 0.2991442750320485 
0.03664068438125518 0.2970621635111795 
0.037359212010090154 0.29496750490923546 
0.03809183004040417 0.2928616151200525 
0.038838814786434674 0.2907450582372723 
0.03960044798097004 0.2886176571289844 
0.040377016881607865 0.28647852133094615 
0.04116881437909709 0.28432609164298467 
0.04197613910780475 0.2821582003606194 
0.042799295558348764 0.2799721456544886 
0.043638594192439754 0.277764778236871 
0.0444943515599748 0.2755325981385853 
0.04536689041842728 0.27327185916943153 
0.04625653985457822 0.27097867845732115 
0.0471636354086346 0.2686491483587453 
0.048088519200781776 0.2662794480070372 
0.049031540060217454 0.2638659518132698 
0.04999305365671614 0.26140533235354313 
0.05097342263477367 0.25889465525986033 
0.05197301675038205 0.2563314639720833 
0.05299221301048673 0.253713852496796 
0.05403139581517861 0.2510405246455674 
0.05509095710267424 0.2483108385800244 
0.05617129649713938 0.24552483586417048 
0.05727282145941116 0.24268325460562165 
0.05839594744067619 0.23978752664750436 
0.059541098039161904 0.23683975914298652 
0.060708705159901025 0.23384270119700512 
0.06189920917762894 0.23079969658773455 
0.06311305910287529 0.2277146238778361 
0.06435071275131286 0.22459182548740608 
0.06561263691642738 0.22143602752273656 
0.0668993075455734 0.21825225233414747 
0.06821120991948247 0.21504572590976848 
0.06954883883529177 0.21182178229842172 
0.0709126987931618 0.20858576729262548 
0.07230330418655356 0.2053429435918765 
0.0737211794962373 0.20209839960705248 
0.07516685948810578 0.19885696396024166 
0.07664088941486635 0.19562312758240316 
0.07814382522168879 0.19240097511684298 
0.07967623375588521 0.18919412710327396 
0.08123869298070263 0.18600569414988755 
0.0828317921933074 0.18283824400503396 
0.08445613224704435 0.1796937821223591 
0.08611232577805512 0.17657374598093198 
0.08780099743633951 0.1734790130831925 
0.0895227841213489 0.17040992221697798 
0.09127833522219915 0.16736630724247312 
0.09306831286259391 0.16434754235951124 
0.09489339215055176 0.16135259753390963 
0.09675426143302962 0.15838010252148074 
0.09865162255553958 0.1554284177320623 
0.10058619112685742 0.15249571002924525 
0.10255869678892135 0.1495800314687449 
0.10456988349202359 0.1466793989421857 
0.10662050977539918 0.14379187271418006 
0.10871134905331635 0.14091563191777529 
0.1108431899067773 0.13804904520347847 
0.11301683638093987 0.13519073491520567 
0.11523310828837105 0.13233963338601587 
0.11749284151824714 0.12949503019945383 
0.11979688835161852 0.12665660953967667 
0.12214611778285506 0.12382447704563046 
0.12454141584739692 0.12099917588139232 
0.1269836859559313 0.11818169202659248 
0.12947384923512253 0.1153734490683076 
0.1320128448750249 0.1125762930305992 
0.13460163048330734 0.10979246800280844 
0.13724118244642425 0.1070245835171316 
0.13993249629787027 0.1042755747758435 
0.14267658709365538 0.10154865693650122 
0.14547448979514296 0.0988472747289632 
0.14832725965939672 0.09617504870216985 
0.15123597263718108 0.09353571938395633 
0.15420172577876634 0.09093309058755149 
0.157225637647693 0.08837097301879307 
0.16030884874264897 0.0858531292341067 
0.1634525219276194 0.08338322087702546 
0.16665784287047353 0.08096475898669468 
0.16992602049015074 0.07860105803145945 
0.17325828741261604 0.07629519417989977 
0.1766559004357583 0.07404996818556152 
0.18012014100340296 0.0718678731343397 
0.18365231568862259 0.0697510671882827 
0.1872537566865235 0.06770135135884484 
0.190925822316696 0.06572015225768031 
0.19466989753551917 0.06380850970438877 
0.1984873944585107 0.06196706901781693 
0.20237975289291985 0.060196077779503886 
0.2063484408807661 0.0584953868329752 
0.21039495525252558 0.0568644552688082 
0.2145208221916751 0.05530235914039425 
0.21872759781030857 0.05380780365674267 
0.22301686873603982 0.052379138604181835 
0.22739025271041452 0.051014376756245046 
0.23184939919905873 0.04971121503851554 
0.23639599001379089 0.04846705822120554 
0.24103173994693342 0.047279044915593246 
0.24575839741806518 0.04614407565040378 
0.2505777451334539 0.045058842800438745 
0.255491600758423 0.044019862132241114 
0.26050181760290203 0.043023505720685536 
0.26561028532042 0.042066035976706474 
0.2708189306208089 0.041143640510747335 
0.2761297179968806 0.04025246753989199 
0.28154465046535443 0.03938866153006395 
0.2870657703223167 0.03854839874920864 
0.29269515991349215 0.03772792239403585 
0.29843494241962076 0.03692357694263471 
0.30428728265723837 0.03613184137891893 
0.31025438789515797 0.035349360933113465 
0.3163385086869626 0.03457297698589893 
0.3225419397198259 0.03379975479277431 
0.32886702067997536 0.033027008699917176 
0.33531613713512776 0.03225232454337986 
0.3418917214342315 0.031473578949800275 
0.3485962536248509 0.030688955288725377 
0.3554322623885396 0.029896956063810078 
0.3624023259945607 0.029096411572136726 
0.36950907327230414 0.02828648470715628 
0.3767551846027785 0.02746667183064157 
0.3841433929295425 0.02663679969185086 
0.39167648478946104 0.025797018427009665 
0.39935730136367753 0.024947790728357386 
0.407188739549193 0.024089877328419506 
0.4151737530514586 0.023224319000844946 
0.42331535349839744 0.022352415333042833 
0.43161661157626924 0.02147570057687616 
0.44008065818780934 0.02059591693072718 
0.4487106856330822 0.01971498564826596 
0.4575099488134883 0.018834976405194336 
0.46648176645938183 0.017958075384142153 


==> figures/poisson_t4s_hist/fig2g_tucker_k4.txt <==
err density 
0.0005756085910738491 0.016700309350954342 
0.0005886963995741896 0.017914978204288494 
0.0006020817900321268 0.01919300079938896 
0.0006157715286699431 0.02053596543971977 
0.0006297725355558187 0.02194535479777156 
0.00064409188810188 0.023422524909796728 
0.000658736824641784 0.02496868309035859 
0.0006737147480896424 0.026584865141753768 
0.0006890332296821471 0.028271912311688668 
0.000704700012805775 0.030030448527349162 
0.0007207230169110174 0.03186085850220575 
0.0007371103415156095 0.03376326737033595 
0.0007538702702987759 0.03573752254843477 
0.0007710112752885789 0.03778317855472061 
0.0007885420211444648 0.03989948552346133 
0.0008064713695371918 0.04208538214097067 
0.000824808383628345 0.04433949369117367 
0.0008435623326516982 0.046660135834358345 
0.000862742696598749 0.04904532465037947 
0.000882359171010791 0.051492793357103175 
0.0009024216718799394 0.05400001596706791 
0.0009229403406615976 0.056564237972055426 
0.0009439255494008956 0.05918251394959297 
0.0009653879059756816 0.061851751771593425 
0.000987338259458737 0.06456876286882704 
0.0010097877056019018 0.06733031777219325 
0.0010327475924449038 0.07013320592028921 
0.0010562295260517153 0.07297429850070143 
0.0010802453763773339 0.07585061288844226 
0.0011048072832679676 0.07875937706783966 
0.0011299276625976386 0.08169809228258991 
0.0011556192125443232 0.08466459206076998 
0.001181894920008797 0.0876570957145329 
0.0012087680671794161 0.09067425442395734 
0.001236252238246176 0.09371518808537542 
0.0012643613262674272 0.09677951123885431 
0.0012931095401927152 0.0998673465875827 
0.001322511412045308 0.10297932488158568 
0.0013525818042680385 0.10611657025492709 
0.0013833359172361565 0.10928067047241992 
0.001414789296941024 0.11247363194962037 
0.0014469578428484978 0.11569781984722949 
0.0014798578159360024 0.11895588399493522 
0.0015135058469123463 0.12225067185578928 
0.0015479189446244203 0.1255851301851848 
0.0015831145046550632 0.1289621974528426 
0.0016191103181163995 0.13238468946657958 
0.001655924580643126 0.13585518094865137 
0.0016935759015902856 0.13937588605610807 
0.0017320833134401574 0.14294854099492926 
0.0017714662814230495 0.14657429194523924 
0.0018117447133568435 0.1502535914860584 
0.0018529389697102489 0.15398610658052936 
0.0018950698738948834 0.15777064095736834 
0.00193815872279137 0.16160507440606967 
0.0019822272975147507 0.16548632109998415 
0.0020272978744246967 0.16941030858405298 
0.002073393236386055 0.17337197852662098 
0.002120536684285429 0.1773653097538746 
0.0021687520488096073 0.18138336347922426 
0.00221806370249182 0.1854183500279069 
0.0022684965720318868 0.18946171575911283 
0.0023200761508964823 0.19350424832378318 
0.002372828512205911 0.19753619788464272 
0.002426780321913898 0.20154741148302435 
0.002481958852287029 0.20552747737941407 
0.002538391995690701 0.20946587593315505 
0.002596108278688525 0.21335213342987927 
0.0026551368764622936 0.2171759752177264 
0.0027155076275598407 0.22092747457611708 
0.0027772510489782287 0.22459719391065677 
0.0028403983515898627 0.22817631513775707 
0.002904981455919381 0.23165675648225992 
0.0029710330082792615 0.23503127334711627 
0.003038586397272305 0.23829354140968487 
0.003107675770669335 0.24143822063627027 
0.003178336052670665 0.24446099946556982 
0.003250602961560051 0.2473586189727558 
0.0033245130277600172 0.2501288773692515 
0.0034001036122977423 0.2527706157003617 
0.003477412925690807 0.25528368605686913 
0.0035564800472623315 0.2576689040033512 
0.003637344944895309 0.259927987233941 
0.003720048495236106 0.26206348268779994 
0.003804632504357303 0.26407868448755867 
0.0038911397288903865 0.2659775451042043 
0.003979613897638939 0.26776458210484094 
0.004070099733683227 0.26944478271252364 
0.004162642976987419 0.2710235082102325 
0.004257290407520829 0.2725063999669623 
0.004354089868904859 0.2738992885677787 
0.004453090292597612 0.27520810720792693 
0.00455434172262841 0.2764388101804225 
0.004657895340894723 0.27759729696369395 
0.004763803493034233 0.278689342116357 
0.004872119714885208 0.2797205309239655 
0.004982898759548511 0.280696200529085 
0.005096196625064886 0.2816213861199675 
0.005212070582721593 0.28250077165976767 
0.005330579206002663 0.2833386446095898 
0.00545178240019736 0.28413885413305684 
0.0055757414326819054 0.28490477236250056 
0.005702518963889726 0.2856392584492171 
0.005832179078985843 0.2863446253015931 
0.005964787320261488 0.28702260912250566 
0.0061004107202652985 0.28767434207671444 
0.006239117835687787 0.2883003286350643 
0.006380978782016269 0.28890042634010443 
0.006526065268977766 0.2894738319030824 
0.006674450636787791 0.2900190736625766 
0.006826209893223293 0.290534011499873 
0.006981419751538577 0.2910158453079398 
0.007140158669243349 0.29146113304501037 
0.007302506887762404 0.2918658192692287 
0.007468546472997131 0.2922252748500252 
0.007638361356809279 0.29253434829059616 
0.007812037379447889 0.29278742878312675 
0.007989662332940971 0.2929785207659155 
0.008171326005473788 0.29310132937333344 
0.00835712022677611 0.2931493557811486 
0.008547138914541544 0.2931160010676437 
0.008741478121902282 0.2929946768517151 
0.008940236085983285 0.2927789206487418 
0.009143513277560453 0.29246251361808034 
0.009351412451847922 0.29203959817517233 
0.00956403870044014 0.2915047928164313 
0.009781499504434892 0.2908533014634363 
0.010003904788764274 0.2900810146780359 
0.010231366977761011 0.2891846002321454 
0.010464001051988135 0.28816158073191833 
0.010701924606360876 0.2870103962891854 
0.010945257909590124 0.28573045059387675 
0.011194123964977357 0.2843221391576045 
0.011448648572592002 0.2827868589563653 
0.011708960392862518 0.28112699918392187 
0.011975191011613297 0.27934591332036646 
0.012247475006580424 0.27744787320618775 
0.012525950015439801 0.27543800627489895 
0.012810756805382033 0.2733222175220992 
0.01310203934426923 0.2711070981627063 
0.013399944873409803 0.26879982324003787 
0.013704623981987955 0.26640804069201346 
0.014016230683185402 0.26393975454538193 
0.014334922492034002 0.26140320499558123 
0.01466086050503856 0.25880674813772014 
0.01499420948160992 0.25615873804576983 
0.015335137927349736 0.25346741375752696 
0.015683818179228936 0.25074079351945744 
0.01604042649270279 0.24798657838704194 
0.01640514313080686 0.2452120669729645 
0.016778152455278753 0.24242408279839017 
0.01715964301975164 0.2396289153430559 
0.01754980766506683 0.23683227551917646 
0.017948843616753526 0.2340392659230561 
0.01835695258472494 0.2312543658566913 
0.018774340865241216 0.2284814307683532 
0.019201219445190806 0.2257237054436584 
0.019637804108742888 0.22298384999298013 
0.02008431554642477 0.2202639774317962 
0.020540979466679373 0.21756570144076456 
0.02100802670995936 0.2148901927237174 
0.021485693365415354 0.21223824225480403 
0.021974220890237352 0.20961032962016043 
0.022473856231709714 0.20700669461328525 
0.022984851952041235 0.2044274102347382 
0.023507466356033672 0.2018724552733028 
0.024041963621653 0.19934178470470393 
0.024588613933569505 0.1968353962324539 
0.025147693619734346 0.19435339141066477 
0.02571948529106137 0.19189602992801838 
0.026304277984284988 0.18946377579299514 
0.02690236730806625 0.18705733434054472 
0.02751405559242094 0.18467767917734734 
0.028139652041545376 0.18232606839442858 
0.028779472890116956 0.18000404959981015 
0.029433841563148554 0.177713453557701 
0.03010308883947772 0.1754563764616537 
0.03078755301897303 0.173235151114147 
0.03148758009354234 0.17105230753068396 
0.03220352392202933 0.16891052372879947 
0.03293574640908662 0.16681256769702046 
0.033684617688116224 0.1647612317610201 
0.03445051630836925 0.16275926076889935 
0.03523382942629998 0.160809275699426 
0.036034953001270936 0.15891369445088402 
0.03685429199570734 0.15707465168877252 
0.03769226057980296 0.155293919713177 
0.03854928234088036 0.15357283234706662 
0.03942579049751117 0.15191221384164816 
0.04032222811850517 0.1503123147419165 
0.04123904834687861 0.14877275655354072 
0.042176714628914626 0.14729248690142852 
0.043135700948432436 0.1458697466723645 
0.0441164920663826 0.14450205039220404 
0.04511958376589044 0.1431861808068494 
0.04614548310287112 0.1419181983216909 
0.0471947086623426 0.14069346561372537 
0.04826779082056712 0.13950668737256078 
0.04936527201315242 0.13835196476030576 
0.05048770700924934 0.13722286381575013 
0.0516356631919839 0.13611249667540742 
0.05280972084526527 0.13501361415295968 
0.05401047344711546 0.13391870791905444 
0.055238527969668404 0.13282012026417098 
0.05649450518598999 0.13171015921624882 
0.057779039983874604 0.13058121662850966 
0.05909278168677676 0.1294258867563682 
0.06043639438203916 0.1282370828088052 
0.061810557256584756 0.12700814899043558 
0.06321596494024062 0.12573296564526862 
0.06465332785686867 0.12440604526941156 
0.06612337258348024 0.12302261737349647 
0.06762684221751526 0.12157870044049933 
0.06916449675247342 0.1200711595334803 
0.07073711346208514 0.11849774845192 
0.07234548729321826 0.11685713570515743 
0.07399043126771843 0.115148913956596 
0.07567277689338553 0.1133735929822145 
0.07739337458429546 0.11153257657076723 
0.07915309409067861 0.10962812416052663 
0.0809528249385723 0.1076632983487162 
0.08279347687947018 0.10564189971598274 
0.08467598035019558 0.10356839067165188 
0.0866012869432303 0.10144781023964004 
0.08857036988773871 0.09928568186488258 
0.09058422454152779 0.09708791642271707 
0.09264386889419382 0.09486071265722372 
0.09475034408170939 0.09261045725923603 
0.09690471491270977 0.09034362672237517 
0.09910807040674707 0.08806669298941838 
0.10136152434478142 0.08578603472646766 
0.10366621583218981 0.08350785584485108 
0.10602330987457632 0.08123811263772807 
0.10843399796667376 0.07898245061808579 
0.11089949869463632 0.07674615184588937 
0.11342105835202673 0.07453409322368068 
0.11599995156980851 0.07235071593099385 
0.11863748196066325 0.07020000586751524 
0.1213349827779583 0.06808548469141974 
0.12409381758969623 0.0660102107804983 
0.12691538096779 0.0639767892163758 
0.12980109919300858 0.061987389701983905 
0.13275243097595232 0.06004377117389311 
0.13577086819442155 0.05814731176712823 
0.13885793664754945 0.0562990427322067 
0.14201519682708413 0.05449968489238741 
0.14524424470620548 0.052749686262054736 
0.14854671254627885 0.051049259521955985 
0.15192426972195242 0.049398418159544405 
0.15537862356501358 0.047797010227730856 
0.158911520227434 0.04624474884676192 
0.1625247455640374 0.044741238764886206 
0.16622012603523642 0.043285998496669476 
0.16999952963029574 0.04187847776579226 
0.17386486681158847 0.04051807018455731 
0.1778180914803204 0.039204121298087195 
0.18186120196421499 0.03793593230085842 
0.18599624202765283 0.03671275989113401 
0.1902253019047812 0.035533812860333754 
0.19455051935611317 0.03439824611586167 
0.1989740807491498 0.03330515290504745 
0.20349822216357502 0.03225355604356619 
0.2081252305215773 0.031242398954174955 
0.21285744474387341 0.03027053729223531 
0.21769725693201744 0.029336731875812122 
0.22264711357759018 0.028439643553656854 
0.22770951679888451 0.027577830538425944 
0.23288702560570929 0.026749748610012856 
0.23818225719295008 0.02595375446023656 
0.2435978882635435 0.025188112310888706 
0.24913665638153282 0.02445100379780554 
0.25480136135588605 0.023740540979474072 
0.26059486665578185 0.02305478220453442 
0.26652010085807165 0.02239175046263234 
0.272580059127656 0.021749453750889484 
0.27877780473151986 0.0211259069164404 
0.28511647058719186 0.020519154385772658 
0.291599260846414 0.01992729316481212 
0.2982294525148164 0.01934849548972448 
0.30501039710842204 0.018781030526299543 
0.31194552234781525 0.01822328455382042 
0.3190383338908297 0.017673779125102873 
0.3262924171046346 0.017131186765002658 
0.33371143887811394 0.01659434385182502 
0.3412991494754519 0.01606226041619746 
0.3490593844318661 0.015534126686471764 
0.35699606649244514 0.015009316305064111 
0.36511320759506694 0.014487386232985995 
0.373414910898408 0.013968073447147093 
0.3819053728560598 0.013451288614228776 
0.3905888853378076 0.01293710699392129 
0.39946983779914225 0.01242575688151774 
0.40855271950009703 0.011917605944240045 
0.41784212177454044 0.011413145836767122 
0.4273427403510612 0.010912975499295579 
0.4370593777266274 0.01041778354661084 
0.4469969455942171 0.00992833015002158 
0.45716046732564247 0.009445428796882965 
0.46755508051083083 0.008969928286328166 
0.4781860395548419 0.008502695286437285 


==> figures/poisson_t4s_hist/fig2g_tucker_k5.txt <==
err density 
0.00043952689830532735 0.03359719325895765 
0.00044918705375492947 0.035974989617750704 
0.00045905952522812444 0.038463856010025756 
0.0004691489791191663 0.04106482980032368 
0.00047946018438279725 0.04377867662439333 
0.0004899980147883785 0.0466058773536155 
0.0005007674512235606 0.04954661576227322 
0.0005117735840485878 0.05260076693976874 
0.000523021615502342 0.05576788648603576 
0.0005345168621612727 0.059047200526903106 
0.0005462647574523692 0.062437596587720585 
0.0005582708542213622 0.0659376153687479 
0.000570540827357373 0.06954544347508253 
0.0005830804764752476 0.07325890716747 
0.000595895728656847 0.0770754672181593 
0.0006089926412525813 0.08099221497765151 
0.0006223774047445229 0.08500586978304218 
0.0006360563456724464 0.08911277786555849 
0.0006500359296241738 0.09330891294241815 
0.0006643227642916485 0.09758987870451305 
0.0006789236025941735 0.10195091343458747 
0.0006938453458702984 0.10638689700833712 
0.0007090950471398528 0.11089236054086248 
0.0007246799144376795 0.11546149894094013 
0.0007406073142206366 0.12008818662350142 
0.0007568847748494823 0.1247659966048205 
0.0007735199901472817 0.12948822316390185 
0.0007905208230360263 0.13424790819678709 
0.0008078953092531827 0.13903787131799705 
0.0008256516611499184 0.14385074367600248 
0.0008437982715728132 0.148679005349201 
0.0008623437178308861 0.15351502607799933 
0.0008812967657498039 0.15835110897072954 
0.000900666373815203 0.16317953670048055 
0.0009204616974070717 0.16799261959132195 
0.0009406920931271981 0.1727827448811003 
0.0009613671232217332 0.17754242634944825 
0.0009824965601009463 0.1822643534192593 
0.0010040903909583263 0.18694143878272224 
0.001026158822491204 0.19156686357353161 
0.0010487122857251185 0.19613411910866418 
0.0010717614409442246 0.20063704425861972 
0.001095317182730063 0.20506985757537596 
0.001119390645111067 0.2094271834121668 
0.0011439932068252568 0.21370407140670997 
0.0011691364966985958 0.21789600886619218 
0.0011948323991415584 0.22199892578328778 
0.0012210930597664979 0.22600919242147863 
0.0012479308911284828 0.22992360962760783 
0.0012753585785923037 0.23373939225177687 
0.001303389086328435 0.23745414627081715 
0.0013320356634407666 0.24106584041286647 
0.0013613118502290263 0.2445727732588029 
0.0013912314845888386 0.24797353694370547 
0.0014218087085524397 0.2512669786916685 
0.0014530579749731556 0.25445216148504884 
0.0014849940543567972 0.2575283251911854 
0.0015176320418431883 0.26049484944429957 
0.0015509873643411482 0.26335121950807133 
0.0015850757878202865 0.2660969962278249 
0.001619913424763059 0.26873179102459777 
0.0016555167417806169 0.2712552466927088 
0.0016919025673960265 0.2736670245452184 
0.0017290880999985662 0.27596679821644143 
0.0017670909159728458 0.27815425418665046 
0.001805928978006581 0.2802290988508165 
0.0018456206435809707 0.28219107171994867 
0.001886184673647685 0.28403996412909743 
0.0019276402414965406 0.28577564263804356 
0.0019700069418180956 0.2873980761556403 
0.002013304799965421 0.28890736570148084 
0.002057554281419422 0.290303775642231 
0.0021027763014622057 0.29158776520588436 
0.0021489922350630504 0.2927600190848761 
0.0021962239269816526 0.29382147598623415 
0.0022444937020934374 0.29477335407004207 
0.002293824375941784 0.2956171723314459 
0.002344239265522194 0.2963547671203018 
0.0023957622003034783 0.2969883031497654 
0.002448417533491153 0.29752027851379137 
0.0025022301535384127 0.2979535234068987 
0.0025572254959100897 0.2982911924112205 
0.002613429555105158 0.29853675038015687 
0.0026708688969434872 0.2986939520999775 
0.002729570671122637 0.2987668160468018 
0.002789562624050626 0.2987595926738759 
0.002850873111960764 0.29867672776149473 
0.002913531114314696 0.29852282143903874 
0.0029775662475000596 0.29830258354602013 
0.0030430087788291833 0.2980207860383248 
0.0031098896408454446 0.2976822131692074 
0.003178240445944075 0.2972916101845663 
0.0032480935013143165 0.2968536312714871 
0.0033194818242099538 0.296372787490685 
0.0033924391575554996 0.2958533954098424 
0.003466999985895383 0.2952995271380525 
0.00354319955169363 0.2947149624431763 
0.0036210738719918666 0.2941031436148006 
0.003700659755433375 0.2934671337159973 
0.0037819948196613157 0.2928095788466656 
0.0038651175090994 0.2921326750190585 
0.0039500671131232745 0.2914381402205247 
0.0040368837846313345 0.2907271922077764 
0.004125608559023701 0.29000053253901276 
0.004216283373598286 0.28925833730298345 
0.004308951087373193 0.2885002549456207 
0.004403655501344784 0.2877254115236155 
0.0045004413791909555 0.28693242362921395 
0.004599354468429475 0.28611941913103145 
0.004700441522041352 0.28528406576204773 
0.004803750320569397 0.2844236074591817 
0.004909329694702582 0.283534908220631 
0.005017229548356658 0.2826145031001378 
0.005127500882262123 0.28165865580462807 
0.005240195818070614 0.2806634222071796 
0.005355367622991077 0.2796247189352995 
0.005473070734967445 0.27853839604965586 
0.005593360788409694 0.27740031269553117 
0.005716294640490373 0.2762064144931182 
0.005841930398019146 0.2749528113378777 
0.0059703274449079986 0.2736358542127305 
0.006101546470240032 0.27225220957340857 
0.00623564949695523 0.2707989298597037 
0.00637269991116669 0.26927351871066224 
0.006512762492121105 0.26767398952200616 
0.006655903442817877 0.2659989160792171 
0.00680219042130104 0.26424747412881566 
0.006951692572639029 0.2624194729112244 
0.00710448056160731 0.26051537586813983 
0.0072606266060892734 0.25853630995145355 
0.007420204511211279 0.25648406319450123 
0.007583289704227942 0.25436107045415063 
0.007749959270174098 0.2521703874877665 
0.007920291988300387 0.24991565378579406 
0.008094368369309662 0.24760104483187895 
0.008272270693411684 0.2452312147013347 
0.008454083049214382 0.2428112301288595 
0.008639891373469715 0.2403464973717012 
0.008829783491693185 0.23784268335943395 
0.009023849159676111 0.23530563275159033 
0.009222180105910206 0.23274128261580138 
0.009424870074944662 0.2301555764892431 
0.009632014871696149 0.22755437959354394 
0.00984371240673262 0.22494339693757542 
0.01006006274255246 0.22232809596464012 
0.010281168140880774 0.2197136352825836 
0.010507133111005108 0.21710480086050288 
0.010738064459173604 0.21450595088827057 
0.010974071339078847 0.21192097028017295 
0.011215265303451141 0.20935323556749158 
0.011461760356785979 0.20680559067327103 
0.011713673009230116 0.20428033380268215 
0.011971122331652154 0.2017792154212553 
0.012234230011923475 0.19930344703781833 
0.012503120412436047 0.19685372026586873 
0.012777920628884498 0.1944302354126245 
0.013058760550340122 0.19203273864469686 
0.013345772920645123 0.18966056660805802 
0.013639093401156325 0.1873126972415933 
0.013938860634867902 0.1849878054209151 
0.014245216311943254 0.1826843220039996 
0.014558305236687467 0.18040049482326959 
0.0148782753959915 0.17813445017944862 
0.015205278029280667 0.17588425343930572 
0.015539467700000737 0.17364796741971877 
0.015881002368674867 0.1714237073508022 
0.016230043467566433 0.16920969134696087 
0.016586755976982812 0.1670042854717493 
0.0169513085032561 0.16480604265509544 
0.017323873358437856 0.16261373490419764 
0.01770462664174539 0.16042637843670016 
0.01809374832279804 0.1582432515510534 
0.01849142232668297 0.156063905229185 
0.018897836620890538 0.15388816663601232 
0.01931318330416034 0.15171613583484803 
0.01973765869728007 0.149548176174035 
0.020171463435879847 0.1473848989156241 
0.020614802565266183 0.14522714276986898 
0.021067885637340165 0.14307594906893747 
0.021530926809645762 0.14093253335947817 
0.022004144946595135 0.13879825421738487 
0.022487763722918625 0.1366745800907024 
0.02298201172938855 0.1345630549602448 
0.023487122580866503 0.1324652635746855 
0.024003335026725532 0.13038279697048302 
0.024530893063699117 0.12831721893011094 
0.025070046051210434 0.12627003396765946 
0.02562104882923639 0.12424265736195694 
0.026184161838762227 0.1222363876865658 
0.026759651244883328 0.12025238221566083 
0.02734778906261283 0.11829163551676801 
0.02794885328545417 0.11635496147699821 
0.028563128016799635 0.11444297894958813 
0.02919090360421657 0.11255610115260122 
0.029832476776685254 0.11069452890139853 
0.030488150784853077 0.1088582477104093 
0.031158235544371013 0.10704702875695057 
0.03184304778238073 0.10526043365928675 
0.0325429111872211 0.10349782298161292 
0.03325815656142518 0.10175836833906404 
0.03398912197807958 0.10004106793519658 
0.03473615294062066 0.09834476532195358 
0.03549960254614275 0.09666817112749626 
0.03627983165229544 0.09500988745055047 
0.0370772090478493 0.09336843457148904 
0.0378921116270102 0.09174227958126467 
0.03872492456756501 0.09012986648084217 
0.03957604151294232 0.08852964725774062 
0.04044586475827496 0.08694011340470564 
0.041334805440551674 0.08535982731064234 
0.04224328373294825 0.08378745292801851 
0.043171729043429447 0.08222178510622047 
0.04412058021771618 0.08066177697880104 
0.04509028574671363 0.07910656480582819 
0.046081303978498044 0.07755548970181947 
0.047094103334962965 0.0760081157255776 
0.0481291625332269 0.0744642438706109 
0.049186970811907406 0.07292392157293745 
0.05026802816236788 0.07138744744549468 
0.051372845565047294 0.0698553710529685 
0.05250194523098404 0.06832848765487727 
0.05365586084864774 0.06680782796493821 
0.0548351378361965 0.06529464309745171 
0.05604033359927814 0.06379038499278736 
0.05727201779449779 0.06229668273004199 
0.05853077259867565 0.06081531524170947 
0.059817192984023076 0.05934818103906992 
0.06113188699936659 0.05789726563478597 
0.062475476057552416 0.056464607408153414 
0.06384859522916816 0.05505226269658688 
0.06525189354271983 0.05366227091292183 
0.06668603429140657 0.052296620481481704 
0.06815169534663733 0.05095721635688668 
0.06964956947843863 0.049645849839352024 
0.07118036468290456 0.04836417133053781 
0.07274480451684291 0.04711366658731482 
0.0743436284397771 0.04589563693007119 
0.07597759216346435 0.0447111837507797 
0.07764746800909617 0.043561197547599094 
0.07935404527234892 0.04244635159104947 
0.08109813059645826 0.041367100205481865 
0.08288054835349323 0.0403236815322164 
0.08470214103400951 0.039316124530608045 
0.08656376964526745 0.038344259873294706 
0.08846631411820184 0.03740773430440898 
0.09041067372333685 0.036506027956490064 
0.09239776749584125 0.03563847406458258 
0.09442853466992662 0.03480428047536423 
0.09650393512279247 0.03400255232540117 
0.09862494982832908 0.03323231525558812 
0.10079258132079129 0.03249253853786143 
0.10300785416866393 0.03178215751437376 
0.10527181545894197 0.031100094787190675 
0.1075855352920539 0.03044527964667831 
0.10995010728766343 0.029816665287402063 
0.11236664910158758 0.02921324342976247 
0.11483630295407644 0.028634056041912714 
0.11736023616970266 0.028078203937898966 
0.11993964172911789 0.027544852112628124 
0.12257573883293608 0.027033231760448133 
0.125269773478009 0.026542639010135486 
0.12802301904636865 0.0260724304933042 
0.1308367769071131 0.02562201594414135 
0.13371237703152147 0.025190848104456313 
0.1366511786216872 0.024778410277897362 
0.13965457075296872 0.02438420193949187 
0.14272397303056028 0.024007722860138546 
0.14586083626049226 0.02364845624912405 
0.14906664313538004 0.02330585145006433 
0.1523429089352441 0.022979306745921278 
0.1556911822437339 0.02266815283611143 
0.1591130456800918 0.022371637542602244 
0.16261011664720604 0.022088912281920774 
0.16618404809610374 0.021819020806095143 
0.16983652930724755 0.021560890667953192 
0.17356928668900215 0.021313327805513274 
0.17738408459365163 0.021075014567390034 
0.18128272615135144 0.02084451141757593 
0.1852670541224081 0.020620262465394102 
0.18933895176829246 0.020400604866975897 
0.1935003437417952 0.020183782040741994 
0.19775319699674815 0.019967960533783562 
0.20209952171773787 0.019751250271669258 
0.20654137227025465 0.019531727824079262 
0.21108084817172443 0.019307462225836673 
0.21572009508388096 0.019076542810321822 
0.22046130582695045 0.018837108442666013 
0.22530672141612582 0.018587377485965506 
0.2302586321208218 0.018325677797057197 
0.23531937854720933 0.01805047603067243 
0.24049135274454406 0.017760405532977523 
0.24577699933581032 0.017454292127931797 
0.2511788166732133 0.017131177142194438 
0.2566993580190692 0.01679033707548548 
0.2623412327526482 0.016431299401697307 
0.2681071076035438 0.016053854079424373 
0.2739997079121471 0.015658060456169035 
0.28002181891782685 0.015244249365109958 
0.28617628707542164 0.014813020333499374 
0.2924660214006644 0.014365233943811468 


==> figures/poisson_taylor_hist/fig2c_k0_stdev0.5.txt <==
err density 
0.03622903244142071 0.0073295075192056774 
0.036740917371124324 0.007716531156713174 
0.03726003479266117 0.008118311298571447 
0.03778648689489258 0.00853780988645987 
0.03832037731052026 0.008978525523870634 
0.038861811136486464 0.009444511524181154 
0.03941089495466242 0.009940390042551104 
0.03996773685282913 0.010471361994821083 
0.04053244644595457 0.011043212206947808 
0.04110513489777153 0.011662308924727634 
0.04168591494266026 0.012335596469187825 
0.04227490090784045 0.013070579477737066 
0.04287220873587665 0.013875296859021113 
0.04347795600750162 0.014758283346702953 
0.044092261964762354 0.015728516400010554 
0.04471524753449294 0.0167953461997642 
0.04534703535211914 0.017968406654867656 
0.04598774978579936 0.01925750568485582 
0.04663751696090662 0.020672493587673126 
0.04729646478485656 0.022223109035220526 
0.04796472297228599 0.023918803146507073 
0.048642423070587575 0.02576854314093587 
0.04932969848580498 0.02778059823182102 
0.05002668450889394 0.029962311631768202 
0.05073351834235461 0.032319863747976234 
0.05145033912723991 0.03485803278243015 
0.052177287970545584 0.0375799599530015 
0.052914507972987385 0.04048692735179131 
0.05366214425717055 0.04357815699702301 
0.054420343996157285 0.04685063986347389 
0.05518925644243809 0.050299003554748034 
0.05596903295731224 0.05391542678413365 
0.05675982704068329 0.05768960795143087 
0.05756179436127592 0.06160879385094116 
0.05837509278727938 0.06565787294899003 
0.05919988241742408 0.06981953577399219 
0.06003632561249708 0.0740745028306359 
0.06088458702730321 0.07840181815897725 
0.06174483364307739 0.0827792042969531 
0.06261723480035515 0.0871834720663764 
0.06350196223230746 0.0915909763863984 
0.06439919009854665 0.09597810732185541 
0.06530909501940997 0.10032180388790277 
0.06623185611072734 0.10460007683722214 
0.06716765501908069 0.10879252581718024 
0.06811667595756127 0.1128808359483729 
0.06907910574203201 0.11684923906827986 
0.07005513382790275 0.12068492560640035 
0.07104495234742457 0.12437839428860495 
0.07204875614751115 0.12792372856397008 
0.07306674282809487 0.13131879074150743 
0.07409911278102443 0.13456532723389666 
0.07514606922951213 0.13766898093417954 
0.07620781826813877 0.14063920949497868 
0.07728456890342357 0.14348911103125908 
0.07837653309496719 0.14623516142349874 
0.07948392579717642 0.1488968698635985 
0.08060696500157809 0.15149636147979123 
0.081745871779731 0.15405789773525397 
0.08290087032674402 0.15660734677376925 
0.0840721880054093 0.1591716169608247 
0.08526005539095881 0.16177806753597265 
0.08646470631645334 0.1644539105659317 
0.08768637791881276 0.1672256182959962 
0.08892531068549683 0.1701183495783341 
0.09018174850184538 0.1731554083538867 
0.09145593869908726 0.17635774622504705 
0.09274813210302806 0.17974352002132357 
0.09405858308342525 0.1833277139658142 
0.09538754960406118 0.18712183462450502 
0.09673529327352366 0.1911336852824508 
0.09810207939670383 0.19536722475260004 
0.09948817702702165 0.199822513890739 
0.10089385901938956 0.2044957512682685 
0.10231940208392422 0.2093793975497129 
0.10376508684041705 0.21446238614654944 
0.10523119787357478 0.21973041569545748 
0.10671802378904027 0.22516631787213384 
0.10822585727020458 0.2307504920499458 
0.10975499513582239 0.2364613964079389 
0.11130573839844096 0.24227608335832568 
0.11287839232365462 0.2481707656803717 
0.11447326649019716 0.2541213985984449 
0.1160906748508821 0.2601042623054998 
0.11773093579440504 0.2660965291770675 
0.11939437220801903 0.27207680019466124 
0.12108131154109478 0.27802559592776116 
0.12279208586957983 0.283925788808547 
0.12452703196136809 0.28976296534128804 
0.1262864913425926 0.2955257092561989 
0.12807081036485587 0.30120579935437897 
0.12988034027340925 0.30679831878090813 
0.13171543727629595 0.3123016755738698 
0.13357646261447123 0.31771753742447906 
0.13546378263291295 0.3230506865022631 
0.13737776885273695 0.3283088028110541 
0.13931879804433148 0.3335021867232814 
0.141287252301525 0.33864343299097016 
0.1432835191168015 0.34374706957922724 
0.1453079914575791 0.34882917507091105 
0.14736106784356612 0.353906988142179 
0.14944315242520992 0.35899852173354035 
0.1515546550632546 0.36412219309710375 
0.15369599140942253 0.36929647897243606 
0.15586758298823575 0.3745396028387894 
0.15806985727999376 0.37986925863507526 
0.16030324780492322 0.3853023726675045 
0.1625681942085172 0.3908549027796685 
0.16486514234807972 0.3965416713818785 
0.16719454438049333 0.4023762267599518 
0.16955685885122676 0.40837072533039054 
0.17195255078459998 0.4145358262838114 
0.17438209177532485 0.4208805894443005 
0.1768459600813392 0.4274123672253008 
0.1793446407179523 0.4341366823086764 
0.18187862555332074 0.44105708410496186 
0.18444841340527318 0.4481749791259865 
0.18705451013950325 0.45548943303538425 
0.18969742876914997 0.4629969452207531 
0.19237768955578463 0.4706912001019711 
0.1950958201118251 0.4785628028722533 
0.19785235550439703 0.48659901075791173 
0.20064783836066213 0.49478347396186995 
0.2034828189746353 0.5030960030046902 
0.20635785541551027 0.5115123809859251 
0.20927351363751648 0.5200042401729447 
0.21223036759132774 0.5285390221377412 
0.21522899933704487 0.5370800393094826 
0.21826999915877526 0.5455866532593302 
0.22135396568083066 0.5540145813219487 
0.22448150598556715 0.5623163383969227 
0.2276532357328902 0.5704418151477411 
0.2308697792814477 0.578338987577684 
0.234131769811536 0.5859547464183076 
0.23743984944974186 0.5932358282640856 
0.24079466939534602 0.6001298242933636 
0.24419689004851264 0.6065862370955615 
0.24764718114028939 0.612557551916131 
0.25114622186444535 0.6180002858237862 
0.2546947010111706 0.6228759771188437 
0.25829331710266545 0.6271520778705616 
0.26194277853064585 0.6308027148303876 
0.26564380369579027 0.6338092880490618 
0.26939712114915837 0.6361608821589683 
0.2732034697356067 0.6378544722063172 
0.27706359873923164 0.6388949137902195 
0.28097826803086623 0.6392947156895259 
0.28494824821766224 0.63907360170289 
0.2889743207947842 0.638257876656292 
0.29305727829924877 0.6368796190301687 
0.29719792446593585 0.6349757290572292 
0.3013970743858044 0.6325868661429103 
0.3056555546663449 0.629756312850842 
0.30997420359429767 0.6265288043598947 
0.3143538713006699 0.6229493622234878 
0.31879541992808597 0.6190621695298204 
0.32329972380050065 0.614909521346579 
0.32786766959531055 0.6105308798817961 
0.33250015651789816 0.605962058404195 
0.3371980964786412 0.6012345519732761 
0.3419624142724233 0.5963750267714487 
0.3467940477606803 0.5914049736331362 
0.35169394805602056 0.5863405255201072 
0.35666307970945177 0.5811924334389035 
0.3617024209002536 0.5759661908139683 
0.36681296362853455 0.5706622927303765 
0.3719957139105073 0.5652766137867978 
0.37725169197652436 0.5598008865337383 
0.382581932471912 0.5542232615424099 
0.3879874846606411 0.5485289299438854 
0.39346941263187607 0.5427007896587327 
0.39902879550944137 0.536720137356504 
0.4046667276642494 0.5305673692986724 
0.41038431892972815 0.5242226755009117 
0.41618269482029263 0.5176667130001598 
0.4220629967529046 0.5108812453592169 
0.4280263822717615 0.5038497368509034 
0.43407402527615974 0.4965578910302467 
0.44020711625157916 0.48899412464811753 
0.44642686250403085 0.48114996912262536 
0.4527344883977165 0.473020393113258 
0.4591312355960466 0.46460404118409093 
0.4656183633060629 0.4559033851326132 
0.4721971485263148 0.44692478631776894 
0.47886888629823754 0.4376784692394493 
0.48563488996108367 0.42817840867022816 
0.49249649141045465 0.41844213476199305 
0.49945504136048563 0.4084904626664168 
0.5065119096097362 0.3983471552244566 
0.5136684853108362 0.3880385290937184 
0.5209261772439412 0.3775930161920201 
0.5282864140940544 0.3670406934495984 
0.5357506447322632 0.35641279450824714 
0.5433203385009521 0.345741217136112 
0.5509969855030435 0.33505803972476134 
0.5587820968953275 0.32439505931600726 
0.566677205185934 0.3137833622170128 
0.5746838645360083 0.30325293647960627 
0.5828036510656506 0.2928323334426463 
0.5910381631641763 0.2825483832801411 
0.5993890218047607 0.2724259671854087 
0.60785787086353 0.26248784657474356 
0.6164463774431603 0.2527545476249986 
0.625156232201047 0.24324429766354472 
0.6339891496821153 0.23397300847898012 
0.6429468686563281 0.22495430056303725 
0.6520311524609664 0.21619956164676593 
0.6612437893477429 0.207718032648385 
0.6705865928348224 0.19951691427265383 
0.6800614020638152 0.19160148793850632 
0.6896700821618126 0.18397524539448395 
0.6994145246085411 0.1766400222333754 
0.7092966476087021 0.16959613145947774 
0.7193183964695712 0.16284249421900807 
0.7294817439839357 0.1563767657105569 
0.7397886908184413 0.15019545509516583 
0.7502412659074237 0.14429403888724024 
0.760841526852309 0.1386670678072946 
0.7715915603266535 0.13330826741072124 
0.7824934824869088 0.12821063298310595 
0.7935494393889873 0.12336651923351884 
0.8047616074107189 0.11876772525244882 
0.8161321936802722 0.11440557506512085 
0.8276634365106287 0.11027099393927146 
0.8393576058401998 0.10635458043232195 
0.8512170036796656 0.10264667401453621 
0.8632439645651273 0.09913741800355096 
0.8754408560176655 0.09581681750508361 
0.8878100790093879 0.09267479207986563 
0.9003540684360644 0.089701222945497 
0.9130752935964371 0.08688599466498803 
0.9259762586783076 0.08421903145730418 
0.9390595032514876 0.08169032847212188 
0.952327602767715 0.0792899785827525 
0.9657831690676372 0.07700819544966403 
0.9794288508949534 0.0748353337758384 
0.9932673344178216 0.0727619078008147 
1.0073013437576368 0.0707786091526817 
1.0215336415252758 0.06887632519032774 
1.0359670293649192 0.06704615891959871 
1.0506043485055607 0.06527945145788133 
1.0654484803203046 0.06356780785636124 
1.0805023468935686 0.061903126874749394 
1.0957689115962974 0.06027763504862504 
1.1112511796693083 0.058683925105258786 
1.126952198814875 0.05711499848152134 
1.1428750597966701 0.055564311389619474 
1.1590228970481884 0.05402582357571365 
1.1753988892897618 0.05249404863578379 
1.192006260154293 0.050964104504985605 
1.2088482788218338 0.049431762533080396 
1.225928260663126 0.0478934934101398 
1.2432495678922362 0.04634650812281387 
1.2608156102284087 0.0447887921090946 
1.278629845567278 0.043219130843080836 
1.2966957806615553 0.04163712522202793 
1.3150169718113371 0.040043195343669596 
1.3335970255641698 0.03843857154650483 
1.3524395994250002 0.0368252719298512 
1.371548402576159 0.035206065961043996 
1.3909271966075205 0.03358442419846664 
1.4105797962569744 0.03196445459339725 
1.4305100701613587 0.030350826262158237 
1.4507219416180106 0.028748682024065882 
1.471219389357068 0.027163541362681492 
1.4920064483246889 0.025601195772620867 
1.5130872104773334 0.024067598689635684 
1.5344658255872725 0.022568752359668685 
1.556146502059475 0.021110594079211703 
1.5781335077600338 0.019698884235036296 
1.6004311708563046 0.018339098490812562 
1.6230438806689094 0.01703632631946154 
1.6459760885357753 0.015795177874249108 
1.669232308688392 0.014619700941430613 
1.6928171191404389 0.013513309436273617 
1.7167351625889746 0.012478724605861144 
1.7409911473283541 0.011517929798390291 
1.7655898481770664 0.010632139359970207 
1.7905361074176602 0.009821781934011668 
1.8158348357499519 0.00908649817031335 
1.8414910132577051 0.008425152603388802 
1.8675096903889659 0.007835859232599884 
1.8938959889502447 0.007316020128614001 
1.920655103114756 0.006862376198800587 
1.9477923004448945 0.006471069065282216 
1.9753129229291582 0.00613771284070873 
2.003222388033731 0.005857474426779911 
2.03152618976891 0.005625160809075569 
2.0602298997706163 0.005435311680792722 
2.089339168397169 0.005282295601513689 
2.1188597258415682 0.005160407790977881 
2.1487973832594967 0.005063967579305578 
2.179158033913239 0.004987413492349707 
2.209947654331792 0.004925393952008541 
2.2411723054873387 0.004872851623783474 
2.2728381339883623 0.004825099553298412 
2.30495137328962 0.004777887403141218 
2.337518344919194 0.004727456331384082 
2.3705454597228957 0.004670581340139091 
2.4040392191262567 0.004604600259523774 


==> figures/poisson_taylor_hist/fig2c_k0_stdev0.75.txt <==
err density 
0.05847610107751744 0.017685719784724163 
0.05934737732376065 0.01859878757967382 
0.060231635322947015 0.019524307088226805 
0.06112906849927491 0.020465499825925538 
0.06203987315890478 0.021426494235627664 
0.06296424853289971 0.02241227043472586 
0.06390239682080534 0.02342857707542447 
0.0648545232348795 0.024481823086733474 
0.06582083604498072 0.025578948116969213 
0.0668015466241255 0.02672727637680041 
0.06779686949472441 0.02793435925406522 
0.06880702237550727 0.029207812502741244 
0.06983222622914713 0.03055515398187204 
0.07087270531059414 0.031983647830757765 
0.07192868721612951 0.033500160621197955 
0.07300040293315029 0.035111034443961756 
0.074088086890696 0.036821981092505604 
0.07519197701072804 0.03863800053775753 
0.07631231476017315 0.040563325785279165 
0.07744934520374247 0.04260139501661718 
0.0786033170575372 0.044754850689517886 
0.0797744827434534 0.04702556405793631 
0.08096309844439713 0.049414682423825865 
0.08216942416032239 0.05192269539905583 
0.08339372376510391 0.05454951558573702 
0.08463626506425764 0.05729456842119496 
0.08589731985352066 0.060156885518649464 
0.08717716397830452 0.06313519569749584 
0.08847607739403408 0.06622800805909942 
0.08979434422738553 0.06943368193407108 
0.09113225283843666 0.0727504792994145 
0.09249009588374335 0.07617659631678902 
0.09386817038035586 0.0797101719371335 
0.09526677777078871 0.08334927299542423 
0.09668622398895889 0.08709185680962064 
0.09812681952710632 0.09093571391360716 
0.09958887950371158 0.0948783950993945 
0.10107272373242537 0.09891712831909143 
0.10257867679202534 0.10304873210451067 
0.10410706809741478 0.10726953291318883 
0.10565823197167958 0.11157529413182819 
0.10723250771921865 0.1159611643121016 
0.10883023969996398 0.12042165155800269 
0.11045177740470657 0.12495062983882155 
0.11209747553154463 0.12954138141103824 
0.11376769406347087 0.13418667757202885 
0.11546279834711602 0.13887889774339623 
0.11718315917266514 0.14361018451989907 
0.11892915285496511 0.14837262996437064 
0.12070116131584038 0.1531584862282273 
0.12249957216763521 0.1579603916751875 
0.12432477879800086 0.16277160221177187 
0.12617718045594561 0.16758621658710338 
0.12805718233916755 0.1723993840896832 
0.12996519568268797 0.1772074833762066 
0.13190163784880585 0.18200826211320814 
0.1338669324183924 0.18680092865289166 
0.13586150928354582 0.19158618901985086 
0.13788580474162682 0.1963662249447868 
0.13994026159069498 0.20114461141103174 
0.14202532922636726 0.20592617503218377 
0.1441414637401196 0.2107167974030554 
0.14628912801905317 0.21552317021549966 
0.14846879184714717 0.22035251127400451 
0.15068093200802016 0.225212252472922 
0.15292603238922273 0.23010971222397092 
0.1552045840880838 0.23505176569460337 
0.15751708551913415 0.2400445265101948 
0.15986404252313055 0.2450930532895726 
0.16224596847770434 0.2502010935534255 
0.1646633844096584 0.2553708762192806 
0.16711681910893778 0.26060296214231804 
0.1696068092442979 0.2658961600574732 
0.1721338994806966 0.27124751291145904 
0.17469864259843515 0.2766523570335949 
0.17730159961407432 0.28210445397191436 
0.17994333990315214 0.2875961922045922 
0.18262444132473035 0.2931188534112805 
0.18534549034779613 0.29866293563493623 
0.1881070821795474 0.304218523556801 
0.19090982089558964 0.30977569431312496 
0.19375431957207245 0.3153249458614561 
0.19664120041979483 0.32085763390583355 
0.19957109492030875 0.32636640285075147 
0.20254464396405075 0.3318455961948918 
0.20556249799053125 0.337291632201994 
0.2086253171306128 0.34270333158342214 
0.2117337713509087 0.34808218526094226 
0.2148885406003323 0.35343255199543566 
0.2180903149588304 0.35876177769680617 
0.22133979478833263 0.36408023048709287 
0.22463769088594995 0.36940124797848467 
0.2279847246394555 0.37474099565304136 
0.23138162818508234 0.38011823759722 
0.23482914456767254 0.3855540230677608 
0.23832802790321161 0.3910712943779733 
0.24187904354378573 0.39669442334773014 
0.24548296824499585 0.4024486850326827 
0.24914059033586697 0.40835967863855077 
0.2528527098912884 0.41445270645693844 
0.25662013890702357 0.42075212236968446 
0.26044370147732776 0.42728066200996306 
0.2643242339752117 0.43405876709422103 
0.2682625852353913 0.441103916798127 
0.27225961673996363 0.4484299793771813 
0.2763162028068485 0.45604659754291477 
0.280433230781039 0.46395862138785526 
0.2846116012287003 0.47216560286789394 
0.2888522281341619 0.4806613659341807 
0.2931560390998434 0.4894336662704219 
0.2975239755491604 0.4984639541330682 
0.3019569929324533 0.5077272529037009 
0.3064560609359838 0.5171921645446139 
0.3110221636940461 0.5268210111188588 
0.3156563000042383 0.5365701188454782 
0.3203594835459408 0.5463902478017914 
0.32513274310205087 0.5562271664002283 
0.3299771227840202 0.5660223652541042 
0.3348936822602458 0.5757139001561721 
0.33988349698786374 0.5852373488268245 
0.3449476584479966 0.594526861086857 
0.3500872743845062 0.6035162774419307 
0.3553034690463032 0.612140287012177 
0.3605973834332675 0.6203355925729813 
0.3659701755458329 0.6280420484368373 
0.3714230206382895 0.6352037361998267 
0.37695711147586186 0.6417699441352671 
0.38257365859561576 0.6476960183002083 
0.388273890571254 0.6529440572012754 
0.39405905428185634 0.6574834270298969 
0.39993041518462424 0.661291080822365 
0.40588925759168953 0.6643516721500504 
0.4119368849510467 0.6666574617595155 
0.41807462013167185 0.6682080235787833 
0.42430380571288906 0.6690097642819798 
0.43062580427804936 0.6690752777627677 
0.4370419987125838 0.6684225620401372 
0.4435537925064989 0.6670741309949478 
0.4501626100613783 0.6650560566729549 
0.45686989700195907 0.6623969795398138 
0.46367712049235066 0.6591271239846764 
0.47058576955696413 0.6552773545911744 
0.4775973554062249 0.6508783053742101 
0.4847134117671372 0.645959609549681 
0.49193549521877455 0.6405492517619423 
0.4992651855327682 0.634673058386885 
0.5067040860188705 0.6283543349257902 
0.514253823875664 0.6216136529722404 
0.5219160505464991 0.614468783109421 
0.5296924420807334 0.6069347646674794 
0.5375846995003536 0.5990240987633393 
0.5455945491720605 0.5907470476045434 
0.553723743184897 0.5821120207278326 
0.5619740597335043 0.5731260276452459 
0.5703473035070862 0.5637951761957597 
0.5788453060841705 0.5541251965992741 
0.5874699263332525 0.5441219725904801 
0.596223050819406 0.5337920628585667 
0.6051065942169553 0.5231431981184043 
0.6141224997282932 0.5121847412909304 
0.6232727395089425 0.5009281003099324 
0.6325593150989464 0.4893870848807667 
0.6419842578606908 0.47757820002938517 
0.6515496294232479 0.4655208704887958 
0.66125752213334 0.45323759091836757 
0.671110059513024 0.44075399772614715 
0.6811093967241938 0.4280988589829337 
0.6912577210400055 0.41530397971084304 
0.7015572523233238 0.40240402082755106 
0.7120102435122998 0.38943623133931915 
0.7226189811131831 0.3764400950759438 
0.7333857857004754 0.3634568953768293 
0.7443130124245377 0.3505292036442332 
0.755403051526761 0.3377003004963829 
0.76665832886241 0.32501354124696163 
0.7780813064312607 0.31251168043238187 
0.7896744829161425 0.3002361728985481 
0.8014403942295039 0.28822647132524193 
0.8133816140681231 0.2765193417951433 
0.8255007544760832 0.26514821991616105 
0.8378004664161357 0.25414262993253245 
0.8502834403495758 0.24352768812075506 
0.8629524068247598 0.23332370953664097 
0.8758101370743898 0.22354593390780775 
0.8888594436216983 0.2142043822719522 
0.9021031808956647 0.20530385103166315 
0.9155442458553974 0.19684404467265665 
0.9291855786238222 0.18881984275495048 
0.9430301631308072 0.18122169123732543 
0.9570810277658749 0.17403610303689349 
0.9713412460406369 0.16724624824069245 
0.9858139372610998 0.16083261081977995 
1.0005022672099877 0.15477368623924795 
1.0154094488392305 0.14904669313512298 
1.030538742972773 0.14362827229374553 
1.045893459019851 0.1384951474987089 
1.0614769556988985 0.13362472531099534 
1.0772926417722402 0.12899561436193854 
1.0933439767917295 0.12458804905610679 
1.1096344718554974 0.12038420745438329 
1.126167690375978 0.11636841826694407 
1.142947248859374 0.11252725705707896 
1.1599768176967373 0.10884953667659075 
1.177260121966839 0.1053262013842563 
1.1948009422509986 0.10195013784070668 
1.2126031154600558 0.09871591907318553 
1.230670535673662 0.09561949946170693 
1.2490071549920818 0.09265787976892272 
1.2676169844006777 0.08982876122835153 
1.2865040946472839 0.08713020677847139 
1.3056726171326478 0.08456032578627118 
1.3251267448141402 0.08211699618126882 
1.3448707331229306 0.07979763498364062 
1.364908900894827 0.07759902493732711 
1.3852456313149883 0.07551720153532585 
1.4058853728767076 0.0735474013297603 
1.426832640354484 0.0716840692201435 
1.4480920157915942 0.06992091955507593 
1.4696681495023751 0.0682510434841925 
1.491565761089443 0.06666705314653683 
1.5137896404760691 0.0651612520337944 
1.5363446489539332 0.0637258202437579 
1.5592357202464937 0.06235300333086548 
1.5824678615881984 0.06103529402726188 
1.606046154819776 0.05976559718493707 
1.629975757499848 0.058537369792088345 
1.6542619040331001 0.05734472974492683 
1.6789099068152702 0.05618252910046645 
1.7039251573951852 0.05504638968351439 
1.729313127654123 0.053932701061030465 
1.755079371002739 0.05283858292475654 
1.781229523595831 0.05176181574492469 
1.807769305565201 0.050700745094624466 
1.8347045222708864 0.049654166233730805 
1.8620410655710384 0.048621196339650646 
1.889784915110713 0.04760114215585745 
1.9179421396298721 0.046593370794658515 
1.9465188982908708 0.045597190993875984 
1.975521442025723 0.04461175132251812 
2.004956114903442 0.04363596070904289 
2.034829355517752 0.042668435292535514 
2.065147698395482 0.04170747404820055 
2.095917775425936 0.04075106399769827 
2.127146317311565 0.03979691416937786 
2.1588401550402545 0.038842515910067446 
2.1910062213795465 0.03788522575051894 
2.2236515523931253 0.03692236586335658 
2.256783288979901 0.03595133628469684 
2.2904086784360183 0.034969732541129166 
2.324535076040147 0.03397546215586107 
2.3591699466623886 0.03296685370415327 
2.394320866397153 0.03194275263017758 
2.4299955242203706 0.030902598886433534 
2.466201723671388 0.02984648255630942 
2.5029473845599366 0.02877517489935515 
2.5402405446985163 0.02769013363663296 
2.578089361660608 0.026593482684874187 
2.616502114565073 0.025487967868952043 
2.655487205887144 0.024376891314920345 
2.695053163296397 0.023264028184915686 
2.7352086415221075 0.022153530110962102 
2.775962424246408 0.021049820086623844 
2.8173234260256375 0.019957483673701377 
2.8593006942403343 0.01888116118667632 
2.901903411074274 0.017825445060614113 
2.945140895522998 0.016794785935363314 
2.989022605432266 0.01579341015922679 
3.033558139566882 0.014825250495529558 
3.0787572397103515 0.013893890874833413 
3.124629792795808 0.013002525140416684 
3.1711858330687037 0.01215392894408994 
3.2184355442817183 0.011350443311155593 
3.2663892619223702 0.01059396794079595 
3.315057475473821 0.009885962058965527 
3.364450830709364 0.009227450596283876 
3.4145801320210984 0.008619033609410074 
3.4654563447833033 0.008060897173454592 
3.5170905977510203 0.007552824407122783 
3.5694941854943893 0.007094205806365246 
3.6226785708692244 0.006684048607890672 
3.676655387524434 0.006320985432973004 
3.7314364424467805 0.006003282930506117 
3.787033718543564 0.005728851509104741 
3.843459377263784 0.005495257493347703 
3.900725761258358 0.005299739141887494 
3.958845397079975 0.005139227919404733 
4.017830997923174 0.005010376225813505 
4.077695466405257 0.004909592470597308 
4.138451897388623 0.00483308396230365 
4.200113580845168 0.0047769075943664965 
4.262694004763354 0.004737027784165135 
4.326206858098605 0.004709380599902611 
4.390666033767636 0.0046899425260152686 
4.456085631687434 0.004674801905731408 
4.522479961859485 0.0046602307871392076 
4.589863547499979 0.004642754707839142 
4.658251128216639 0.004619217896010141 
4.727657663232894 0.004586841446901108 
4.798098334660083 0.004543272249048269 
4.869588550818421 0.004486620771387648 


==> figures/poisson_taylor_hist/fig2c_k0_stdev1.0.txt <==
err density 
0.07580965277742992 0.016047164554247317 
0.07702392200837065 0.017268590815454437 
0.07825764060639319 0.01856363784546045 
0.07951112009868619 0.019938267801296643 
0.08078467700227634 0.02139862010382597 
0.08207863290395216 0.022950824062776026 
0.08339331454146819 0.024600788376996963 
0.08472905388604958 0.02635397484292213 
0.08608618822621873 0.02821516486421767 
0.08746506025296401 0.030188228260886785 
0.08886601814627301 0.03227590436972327 
0.0902894156630516 0.03447960547482863 
0.09173561222645155 0.03679925219511943 
0.09320497301662857 0.03923314959683053 
0.09469786906295438 0.041777911526168394 
0.0962146773377053 0.04442843902256724 
0.0977557808512522 0.04717795674377316 
0.09932156874877442 0.05001810918863679 
0.10091243640852329 0.05293911622740883 
0.10252878554165921 0.055929985131056015 
0.10417102429368821 0.05897877401916976 
0.10583956734752298 0.06207289950646284 
0.10753483602819477 0.065199479402409 
0.1092572584092424 0.06834569968343747 
0.11100726942080559 0.07149919368177247 
0.11278531095944938 0.07464842058111198 
0.11459183199974783 0.0777830299289353 
0.11642728870765469 0.08089419900841173 
0.11829214455569056 0.08397493058473299 
0.12018687043997449 0.08702029975739747 
0.12211194479913012 0.0900276403948939 
0.12406785373509695 0.09299666385791931 
0.12605509113587604 0.09592950535872698 
0.12807415880024206 0.0988306962535965 
0.130125566564453 0.10170706368935041 
0.13220983243098905 0.10456756216451663 
0.13432748269935404 0.10742304454437424 
0.13647905209897163 0.11028598270254439 
0.13866508392421012 0.1131701500715989 
0.14088613017157023 0.11609027981360459 
0.14314275167907015 0.11906171294681138 
0.14543551826786313 0.12210005051507321 
0.14776500888612334 0.12522082275165156 
0.15013181175523665 0.12843918622672948 
0.15253652451833277 0.13176965730571624 
0.1549797543911966 0.1352258870752952 
0.15746211831559664 0.1388204794609442 
0.15998424311506945 0.1425648508432263 
0.16254676565319948 0.1464691263728409 
0.16515033299443363 0.15054206566551936 
0.16779560256747225 0.1547910088673355 
0.17048324233127687 0.15922183339522789 
0.17321393094373702 0.16383891206949186 
0.17598835793303852 0.1686450648609633 
0.1788072238717768 0.1736414989705692 
0.18167124055385916 0.17882773524092252 
0.18458113117424024 0.18420152268380233 
0.18753763051153632 0.1897587468480575 
0.19054148511356517 0.19549334147226388 
0.1935934534858572 0.20139721598915147 
0.19669430628318624 0.20746021363344913 
0.19984482650416813 0.21367011587789553 
0.20304580968897634 0.2200127085044413 
0.2062980641202244 0.22647192274337363 
0.20960241102706592 0.23303006163929463 
0.21295968479256375 0.23966811730839774 
0.21637073316438052 0.24636617932473442 
0.21983641746884447 0.253103928490496 
0.22335761282844296 0.2598612041413563 
0.22693520838280098 0.26661862737040304 
0.23057010751319773 0.27335825756696375 
0.23426322807068078 0.2800642558532243 
0.23801550260783272 0.2867235266731153 
0.2418278786142512 0.2933263081478778 
0.24570131875579979 0.29986668294038016 
0.24963680111769182 0.3063429842145602 
0.253635319451467 0.312758075660412 
0.25769788342592487 0.3191194901902475 
0.2618255188820764 0.32543941842181695 
0.26601926809218035 0.33173454501312566 
0.2702801900229279 0.3380257378429025 
0.27460936060284347 0.34433760149125414 
0.27900787299396757 0.35069791206361467 
0.2834768378678928 0.35713695478898355 
0.2880173836862195 0.36368678878017197 
0.29263065698550517 0.37038046475210135 
0.2973178226667766 0.37725122135631445 
0.3020800642896805 0.3843316842237877 
0.30691858437134434 0.3916530890349129 
0.3118346046900256 0.3992445462589105 
0.31682936659362315 0.40713236098404954 
0.3219041313131316 0.41533941687866843 
0.32706018028111494 0.4238846291566829 
0.3322988154552828 0.4327824678060876 
0.33762135964724793 0.44204254954317723 
0.34302915685655117 0.45166929515778925 
0.34852357261003514 0.46166164819066924 
0.3541059943066545 0.472012851199252 
0.35977783156780957 0.48271027708428943 
0.36554051659329007 0.4937353148374569 
0.37139550452292175 0.5050633113315159 
0.3773442738040041 0.5166635730712612 
0.3833883265646349 0.5284994338094611 
0.3895291889930128 0.5405283952871593 
0.39576841172281724 0.5527023488201914 
0.40210757022475907 0.564967884846768 
0.40854826520440474 0.5772666958029078 
0.41509212300637083 0.5895360748471302 
0.4217407960249943 0.6017095091721872 
0.428495963121579 0.6137173621827192 
0.43535933004832694 0.6254876340295522 
0.4423326298790583 0.6369467852728042 
0.449417623446832 0.6480206042138387 
0.4566160997885739 0.6586350950866416 
0.46392987659682905 0.6687173621715808 
0.47136080067874725 0.6781964642371662 
0.47891074842242304 0.6870042146624359 
0.48658162627070256 0.6950759051466534 
0.4943753712025819 0.7023509349438259 
0.5022939512223142 0.7087733328104011 
0.5103393658563528 0.7142921649633105 
0.5185136466582518 0.718861828872735 
0.5268188577216568 0.722442239179333 
0.5352570962015091 0.724998917947199 
0.5438304928436013 0.7265030063975171 
0.5525412125226119 0.7269312188436368 
0.561391454788761 0.726265761499644 
0.5703834544232194 0.7244942390186794 
0.5795194820024145 0.7216095700259604 
0.5888018444713764 0.7176099296692134 
0.5982328857262655 0.712498732562569 
0.6078149872062312 0.706284663796326 
0.6175505684947514 0.6989817593454524 
0.6274420879306034 0.6906095306959434 
0.6374920432286205 0.6811931222894838 
0.6477029721103911 0.6707634849055499 
0.6580774529450621 0.6593575437426676 
0.6686181054004041 0.6470183370324302 
0.6793275911043057 0.6337950997275686 
0.690208614316862 0.6197432672458292 
0.7012639226132314 0.6049243764093926 
0.7124963075774265 0.5894058444713021 
0.7239086055072195 0.5732606122449191 
0.7355036981303364 0.5565666435474582 
0.7472845133321268 0.5394062800703412 
0.7592540258948841 0.5218654579954874 
0.7714152582490118 0.5040327997709727 
0.7837712812362172 0.4859986010349983 
0.7963252148849344 0.4678537383593756 
0.8090802291981635 0.4496885279518803 
0.8220395449539313 0.43159156846064317 
0.8352064345185708 0.41364860239753326 
0.8485842226730307 0.39594143036906665 
0.8621762874524171 0.37854691029793724 
0.8759860609989847 0.3615360702570046 
0.8900170304287869 0.34497335863092393 
0.9042727387122138 0.3289160493558609 
0.9187567855686276 0.3134138133124765 
0.9334728283753317 0.2985084599482336 
0.948424583091096 0.28423384628424286 
0.9636158251944786 0.27061594401154987 
0.9790503906371741 0.25767304975921385 
0.9947321768126303 0.2454161191204591 
1.0106651435401852 0.23384920187402242 
1.0268533140649618 0.22296995416295537 
1.0433007760737822 0.21277020321824758 
1.0600116827273496 0.20323654146285092 
1.0769902537089693 0.1943509293294334 
1.0942407762900621 0.18609128961625243 
1.1117676064127475 0.17843208037051614 
1.1295751697897631 0.17134483777025353 
1.1476679630220086 0.16479868490646604 
1.1660505547339832 0.15876080639836015 
1.1847275867274136 0.15319689210246643 
1.203703775153356 0.148071555567359 
1.2229839117030787 0.14334873419185626 
1.242572864818014 0.13899207821522566 
1.2624755809190915 0.13496533475110137 
1.2826970856557611 0.13123273121322315 
1.3032424851750275 0.12775935989015189 
1.324116967410803 0.12451156238560798 
1.3453258033939197 0.12145730946234524 
1.3668743485831178 0.1185665688282044 
1.3887680442173602 0.11581165088018756 
1.4110124186898014 0.11316752062775814 
1.4336130889437673 0.11061206313653694 
1.4565757618910915 0.10812628997534407 
1.479906235853175 0.10569447533442823 
1.5036104020251224 0.10330421264679171 
1.5276942459633334 0.10094638554628439 
1.552163849096917 0.09861505063045359 
1.5770253902633218 0.09630723351240195 
1.6022851472685569 0.09402264376925289 
1.6279494984724026 0.0917633183478438 
1.6540249243990197 0.08953320651190515 
1.6805180093733485 0.08733771228646615 
1.7074354431837224 0.0851832124022135 
1.7347840227711087 0.08307656885237552 
1.7625706539454133 0.08102465529863645 
1.7908023531292698 0.07903391571504297 
1.8194862491297619 0.0771099719123136 
1.8486295849385206 0.07525729406136315 
1.8782397195606635 0.07347894519447502 
1.9083241298730171 0.0717764070915294 
1.938890412512113 0.07014949115610693 
1.9699462857924135 0.06859633405186849 
2.001499591655277 0.06711347419270425 
2.0335582976491264 0.06569600183036442 
2.066130498941345 0.06433777260334635 
2.0992244203623867 0.06303167211141468 
2.132848418482641 0.06176991743706911 
2.167010983722554 0.060544380588424054 
2.20172074249655 0.05934691859219076 
2.2369864593912925 0.058169695392885 
2.27281703937884 0.057005481758154314 
2.309221530065245 0.055847920968998856 
2.346209123975173 0.054691750087580183 
2.383789160873108 0.05353296893130464 
2.4219711301217526 0.052368951420350945 
2.460764673078187 0.051198496586671416 
2.500179585528419 0.05002181912092619 
2.540225820160919 0.04884048178538747 
2.58091348907979 0.04765727424568898 
2.622252866358174 0.04647604480003704 
2.664254390632573 0.04530149305801558 
2.706928667738708 0.04413893280880753 
2.750286473389614 0.04299403510560521 
2.7943387558966237 0.041872561980933136 
2.839096638933923 0.04078010121224893 
2.884571424347412 0.03972181220498974 
2.9307745950085335 0.03870219238522709 
2.9777178177138257 0.037724872534987436 
3.0254129461309076 0.0367924483012027 
3.073872023791665 0.03590635370613756 
3.123107287133367 0.0350667809252127 
3.1731311685885 0.03427264891994686 
3.223956299724085 0.033521621762828135 
3.2755955144312923 0.032810175712867574 
3.32806185216613 0.03213371234384436 
3.3813685612420517 0.03148671334370233 
3.43552910217529 0.03086293104832684 
3.490557151083791 0.03025560740328126 
3.546466603140576 0.029657712920395655 
3.6032715760824217 0.029062196366898572 
3.660986413774738 0.028462235441115712 
3.7196256898335545 0.027851478588174435 
3.7792042113055104 0.02722426841476382 
3.8397370224067937 0.026575837879008572 
3.9012394083219646 0.02590247154468759 
3.9637268990636336 0.025201625661435675 
4.027215273393955 0.024472002605882358 
4.0917205628089315 0.023713577215102682 
4.157259055586535 0.022927574669561777 
4.223847300899693 0.02211640173322158 
4.291502112995094 0.021283535223995714 
4.3602405754390015 0.02043337346034562 
4.430080045431024 0.019571058010101405 
4.501038158186989 0.01870227427110403 
4.573132831392033 0.01783304017608657 
4.646382269725002 0.01696949259722827 
4.720804969455343 0.016117680817420793 
4.796419723113578 0.01528337575224482 
4.873245624236661 0.014471902493128333 
4.951302072189275 0.0136880022669378 
5.030608777062385 0.012935728159404629 
5.11118576465025 0.012218377033041274 
5.193053381507148 0.01153845809642924 
5.276232300085103 0.010897696664043386 
5.360743523953903 0.010297069891471198 
5.446608393104708 0.009736869775169221 
5.533848589338659 0.009216787546193773 
5.622486141741739 0.00873601281896428 
5.712543432247365 0.008293340509385752 
5.804043201288066 0.00788727861565843 
5.897008553537683 0.007516150438101259 
5.991462963745548 0.007178185655789807 
6.087430282664117 0.006871595811921497 
6.184934743071521 0.006594631105076595 
6.2840009658906295 0.006345616848309376 
6.384653966406081 0.0061229694465160895 
6.486919160580915 0.005925193160983148 
6.590822371474376 0.005750860192388011 
6.696389835762511 0.005598577646674461 
6.803648210363212 0.00546694569609785 
6.912624579167386 0.005354511674314275 
7.023346459877894 0.005259724935288416 
7.1358418109581105 0.005180897068449214 
7.250139038691708 0.0051161715249605005 
7.366267004355556 0.005063505918329258 
7.484255031507502 0.005020669277521314 
7.604132913390884 0.004985255423118074 
7.725930920457654 0.0049547124829126404 
7.849679808011963 0.0049263874389780206 
7.975410823976246 0.004897583575178127 
8.103155716781629 0.004865627834687241 
8.232946743384758 0.004827944450807625 
8.36481667741303 0.00478213081509187 
8.498798817440278 0.004726031411135358 
8.63492699539502 0.004657805769429543 
8.77323558510339 0.004575986770537482 


==> figures/poisson_taylor_hist/fig2c_k1_stdev0.5.txt <==
err density 
0.009124344702309321 0.023709673601882645 
0.00927167827729778 0.025579297290268085 
0.009421390892428529 0.027546733166307263 
0.00957352096278787 0.029614107220406527 
0.009728107523762209 0.03178349899721264 
0.009885190241054253 0.03405692652512511 
0.01004480942086088 0.03643632447620741 
0.010207006020215419 0.03892351492254626 
0.010371821657496906 0.0415201702673615 
0.01053929862310902 0.04422776818890959 
0.010709479890331487 0.04704753873875847 
0.010882409126346661 0.04998040407741389 
0.011058130703444236 0.053026911701248555 
0.011236689710406755 0.05618716240453989 
0.011418131964079094 0.05946073461622662 
0.01160250402112468 0.06284660713775515 
0.011789853189971581 0.06634308266942937 
0.011980227542951468 0.06994771483013014 
0.012173675928634596 0.07365724163072268 
0.012370247984364006 0.07746752853669547 
0.012569994148992009 0.08137352433340862 
0.012772965675822454 0.08536923297267707 
0.012979214645761909 0.08944770442007224 
0.013188793980683207 0.09360104723015672 
0.013401757457004792 0.0978204651484835 
0.013618159719489353 0.1020963194769185 
0.013838056295265187 0.1064182182511209 
0.014061503608074068 0.11077513248084918 
0.014288558992749126 0.11515553881668428 
0.014519280709926516 0.11954758705850228 
0.014753727960994643 0.12393928994487606 
0.014991960903284762 0.12831873169624694 
0.015234040665506932 0.1326742908689738 
0.015480029363435083 0.13699487225429285 
0.0157299901158455 0.1412701418673027 
0.015983987060712572 0.1454907585549318 
0.01624208537166613 0.1496485954422307 
0.016504351274714436 0.15373694436000399 
0.01677085206523735 0.15775069657159127 
0.017041656125253695 0.16168649355003542 
0.01731683294096761 0.1655428422449339 
0.017596453120598148 0.1693201902050017 
0.017880588412496796 0.17302095705996154 
0.018169311723557548 0.1766495201748872 
0.01846269713792422 0.1802121537229942 
0.01876081993599991 0.18371692192281952 
0.0190637566137633 0.18717352869145237 
0.019371584902396974 0.1905931274134594 
0.019684383788232607 0.19398809585287408 
0.020002233533018242 0.197371782384841 
0.020325215694512826 0.2007582306432761 
0.02065341314741333 0.20416189033034146 
0.02098691010461967 0.2075973222841806 
0.021325792138843176 0.21107890593867615 
0.021670146204563787 0.21462055703337216 
0.022020060660341956 0.21823546285842318 
0.02237562529149073 0.2219358414780038 
0.02273693133311398 0.22573273030806523 
0.023104071493516617 0.2296358081831755 
0.023477139977992778 0.23365325369238535 
0.023856232512998246 0.23779164115995666 
0.024241446370713023 0.24205587425860897 
0.024632880394000658 0.24644915593339334 
0.02503063502177055 0.2509729921402926 
0.025434812314749772 0.2556272259136136 
0.02584551598167108 0.26041009750751387 
0.02626285140588376 0.2653183258345869 
0.02668692567239412 0.2703472061596703 
0.027117847595342734 0.2754907189978288 
0.027555727745925254 0.28074164539661617 
0.02800067848076413 0.28609168422740644 
0.02845281397073847 0.2915315677321295 
0.028912250230279317 0.29705117232609657 
0.02937910514713815 0.30263962249578014 
0.02985349851263586 0.3082853865015871 
0.03033555205240032 0.31397636344968505 
0.030825389457600216 0.3196999620871686 
0.03132313641668323 0.3254431723603861 
0.031828920647626754 0.33119263132388493 
0.032342871930709234 0.3369346853731568 
0.032865122141810886 0.342655450984169 
0.03339580528625191 0.3483408761729603 
0.03393505753317729 0.3539768047459944 
0.03448301725049668 0.35954904511250535 
0.03503982504038852 0.3650434449980783 
0.035605623775377564 0.37044597286521097 
0.036180558634994676 0.3757428062473381 
0.03676477714302892 0.3809204265764004 
0.03735842920538092 0.3859657194695282 
0.037961667148527556 0.3908660788754826 
0.03857464575860779 0.39560951299999053 
0.03919752232113951 0.4001847495598159 
0.03983045666137784 0.4045813376799468 
0.04047361118532501 0.408789743660577 
0.041127150921402456 0.41280143790570417 
0.041791243562795816 0.4166089705194983 
0.04246605951048374 0.42020603342784923 
0.04315177191696138 0.42358750735053596 
0.04384855673067008 0.42674949250746436 
0.04455659274114419 0.42968932255841163 
0.04527606162488727 0.4324055619143749 
0.04600714799198869 0.43489798718325057 
0.04675003943349323 0.43716755408734687 
0.047504926569535415 0.4392163516819802 
0.0482720030982512 0.4410475460848477 
0.049051465845479425 0.44266531617295723 
0.04984351481526566 0.4440747838034064 
0.050648353241181845 0.4452819410603467 
0.051466187638474284 0.44629357682626886 
0.05229722785705394 0.4471172046331641 
0.05314168713534224 0.44776099328822877 
0.053999782154986374 0.44823370121673384 
0.05487173309645821 0.44854461485419284 
0.055757763695550695 0.4487034907875363 
0.05665810130078694 0.44872050072898 
0.057572976931755865 0.4486061778445833 
0.05850262533839013 0.4483713624878918 
0.05944728506120112 0.4480271450387606 
0.060407198492486526 0.44758480334402545 
0.061382611938526406 0.44705573221810774 
0.0623737756827834 0.4464513625978778 
0.06338094405012344 0.4457830682581975 
0.06440437547207364 0.4450620584748242 
0.06544433255313373 0.4442992556535789 
0.0665010821381583 0.4435051577048546 
0.06757489538082725 0.44268968580016077 
0.0686660478132215 0.4418620190664611 
0.06977481941652246 0.4410304187150413 
0.0709014946928531 0.440202045022761 
0.07204636273827882 0.4393827714427558 
0.07320971731698725 0.43857700087829615 
0.07439185693666606 0.4377874897695619 
0.07559308492509738 0.4370151860853892 
0.07681370950798955 0.4362590875524673 
0.07805404388806536 0.4355161264721677 
0.07931440632542748 0.4347810872565351 
0.0805951202192214 0.43404656235470834 
0.08189651419061716 0.4333029515424513 
0.08321892216713112 0.43253850862253596 
0.08456268346830889 0.4317394384531093 
0.08592814289279226 0.4308900459136217 
0.08731565080679182 0.42997293696994277 
0.08872556323398811 0.42896927045494027 
0.09015824194688457 0.42785905758672454 
0.09161405455963545 0.42662150465659743 
0.09309337462237295 0.4252353927875815 
0.094596581717057 0.4236794872478275 
0.09612406155487309 0.4219329675552845 
0.09767620607520294 0.41997586858121705 
0.09925341354619281 0.417789522095201 
0.10085608866694609 0.41535698772999985 
0.10248464267136607 0.41266346220861044 
0.10413949343367514 0.4096966558839088 
0.10582106557563807 0.40644712619770035 
0.10752979057551675 0.4029085585616211 
0.10926610687878416 0.399077986375345 
0.11103046001062582 0.394955943393638 
0.11282330269025824 0.3905465433872073 
0.11464509494709327 0.38585748395787617 
0.11649630423877769 0.38089997340347614 
0.11837740557113943 0.3756885816144923 
0.12028888162007043 0.3702410180530616 
0.12223122285537723 0.3645778418466755 
0.12420492766663188 0.3587221108586435 
0.1262105024910547 0.35269897821634777 
0.12824846194346234 0.3465352461364504 
0.1303193289483136 0.3402588879440092 
0.13242363487388784 0.33389854991208756 
0.13456191966863024 0.3274830449346275 
0.13673473199969785 0.3210408500851601 
0.13894262939374363 0.31459961981634266 
0.14118617837997333 0.30818572594024424 
0.14346595463551254 0.30182383462582785 
0.14578254313312075 0.29553652949501935 
0.14813653829129086 0.28934398853446575 
0.15052854412677258 0.2832637210126459 
0.15295917440955797 0.2773103689493224 
0.1554290528203702 0.2714955759744106 
0.1579388131106954 0.2658279246830233 
0.16048909926539795 0.2603129418869974 
0.1630805656679621 0.25495316952188407 
0.16571387726840167 0.24974829742947444 
0.1683897097538812 0.24469535283279353 
0.17110874972209164 0.23978894008223356 
0.17387169485742612 0.23502152320284878 
0.17667925411000057 0.23038374293435762 
0.17953214787756425 0.22586475934315736 
0.18243110819034844 0.22145261071122674 
0.1853768788989 0.2171345792769792 
0.18837021586494698 0.2128975545196259 
0.1914118871553473 0.2087283850375496 
0.19450267323916837 0.2046142106629573 
0.19764336718794978 0.20054276726369216 
0.20083477487919882 0.19650265768630562 
0.20407771520317244 0.1924835834636872 
0.20737302027299845 0.18847653321115998 
0.2107215356381887 0.18447392502709145 
0.21412412050160085 0.18046970165362589 
0.21758164793990278 0.17645937859319472 
0.2210950051275979 0.17244004676885116 
0.22466509356466627 0.16841033261401803 
0.22829282930788306 0.1643703196354361 
0.23197914320587154 0.16032143647259317 
0.23572498113795123 0.15626631724515072 
0.23953130425684332 0.15220864051298 
0.2433990892352952 0.14815295345739213 
0.24732932851668654 0.1441044879238081 
0.2513230305696828 0.1400689747532126 
0.2553812201470004 0.13605246239074367 
0.2595049385483502 0.1320611451228485 
0.26369524388762705 0.12810120549594156 
0.2679532113644129 0.12417867455209491 
0.27227993353986574 0.12029931252749587 
0.27667652061706105 0.11646851164523471 
0.28114410072586177 0.11269122164219206 
0.2856838202123881 0.10897189774360948 
0.2902968439331599 0.10531446997569291 
0.2949843555539905 0.10172233201610217 
0.2997475578537058 0.09819834724533111 
0.3045876730327684 0.09474486929011579 
0.3095059430268838 0.09136377414478437 
0.3145036298256719 0.08805650091040457 
0.3195820157964842 0.08482409828907078 
0.3247424040134481 0.08166727418946623 
0.3299861185918264 0.07858644611288321 
0.3353145050277743 0.07558179036637482 
0.3407289305435841 0.07265328856112192 
0.34623078443850275 0.06980077027021116 
0.35182147844521544 0.06702395111471304 
0.357502447092086 0.06432246589862138 
0.3632751480712444 0.06169589670588198 
0.3691410626126197 0.05914379609658428 
0.3751016958640126 0.05666570569094112 
0.38115857727730373 0.054261170511454286 
0.38731326100089947 0.051929749473438085 
0.393567326278514 0.049671022383877765 
0.3999223778543918 0.047484593743363654 
0.406380046385071 0.04537009356202591 
0.4129419888577982 0.04332717531451743 
0.4196098890156984 0.04135551108638536 
0.4263854577898095 0.039454783917371755 
0.43327043373809454 0.03762467733560609 
0.4402665834915423 0.03586486210556372 
0.4473757022074701 0.034174980282948 
0.4545996140301478 0.03255462677789653 
0.46194017255885855 0.031003328766738423 
0.4693992613235188 0.029520523451266555 
0.47697879426797585 0.02810553483005701 
0.4846807162411119 0.026757550304309697 
0.49250700349587734 0.02547559807631109 
0.5004596641963807 0.024258526398128446 
0.5085407389331685 0.023104985779674098 
0.5167523012468253 0.022013415259841032 
0.5250964581600264 0.020982033776567346 
0.5335753507181861 0.020008837540037978 
0.5421911545388303 0.01909160412059612 
0.5509460803698445 0.018227903716238725 
0.5598423746567344 0.017415117774522777 
0.5688823201190456 0.01665046482413943 
0.5780682363360924 0.015931033038519744 
0.5874024803421425 0.015253818725169389 
0.5968874472312158 0.014615769627891857 
0.6065255707716442 0.014013831661803589 
0.6163193240305588 0.013444997488471 
0.6262712200084596 0.012906355193338728 
0.6363838122840316 0.012395135259171446 
0.6466596956693733 0.011908754042828219 
0.6571015068758043 0.011444852059372578 
0.6677119251904272 0.011001325553980748 
0.6784936731636086 0.010576350090869118 
0.6894495173075662 0.01016839519828787 
0.7005822688062335 0.009776229465164368 
0.7118947842365881 0.009398915871520044 
0.7233899663016259 0.009035797533182075 
0.7350707645751747 0.008686474432933272 
0.7469401762587283 0.008350772076944627 
0.759001246950507 0.008028703340369207 
0.7712570714269336 0.007720425034825935 
0.7837107944367295 0.007426190931551572 
0.7963656115078321 0.007146303099053151 
0.8092247697673417 0.006881063458690939 
0.8222915687747114 0.00663072742515786 
0.835569361368385 0.0063954613844638825 
0.8490615545261105 0.00617530557645845 
0.862771610239145 0.005970143701886028 
0.8767030464005725 0.005779680277734642 
0.8908594377079699 0.005603426433323762 
0.9052444165806441 0.005440694488428557 
0.9198616740916863 0.0052906012993735796 
0.9347149609150672 0.005152080014718064 
0.9498080882880346 0.005023899563126962 
0.9651449289890455 0.004904690914867364 
0.980729418331491 0.0047929789255381034 
0.9965655551734671 0.004687218394062398 
1.0126574029438495 0.0045858328518168685 
1.0290090906849412 0.004487254548330033 
1.0456248141119469 0.004389964110710599 
1.0625088366895645 0.0042925284256200395 
1.079665490725956 0.004193635418525329 
1.0970991784843835 0.004092124577436485 


==> figures/poisson_taylor_hist/fig2c_k1_stdev0.75.txt <==
err density 
0.019343713766283372 0.01824512066775672 
0.019670939650387517 0.019924821947702294 
0.02000370101648449 0.02171960463822809 
0.020342091504968844 0.02363311928568383 
0.020686206340292917 0.025668639680762172 
0.021036142357763448 0.027829010778586686 
0.021391998030791348 0.030116601618658263 
0.02175387349860255 0.032533264780239435 
0.022121870594417604 0.03508030376184714 
0.02249609287410793 0.037758449461349666 
0.02287664564533688 0.04056784666321726 
0.02326363599719375 0.04350805112267742 
0.023657172830329042 0.046578037486781944 
0.02405736688759958 0.04977621792577586 
0.024464330785232 0.053100470982057855 
0.024878179044513386 0.05654817979606987 
0.02529902812401805 0.06011627855541535 
0.025726996452379424 0.06380130575021069 
0.0261622044616164 0.06759946261599258 
0.026604774621023317 0.07150667501352365 
0.027054831471633373 0.07551865693629495 
0.027512501661264947 0.07963097385046153 
0.027977913980160817 0.08383910415283745 
0.028451199397230283 0.08813849717065969 
0.028932491096904288 0.09252462630889995 
0.029421924516614097 0.09699303616140487 
0.02991963738490393 0.10153938262437416 
0.030425769760188334 0.10615946526843963 
0.030940464070165177 0.11084925142448358 
0.03146386515189537 0.11560489160735712 
0.03199612029256068 0.1204227260343468 
0.0325373792709108 0.12529928209060207 
0.033087794399411806 0.13023126265663718 
0.03364752056710747 0.1352155252541213 
0.034216715283205655 0.14024905200127122 
0.03479553872140203 0.14532891041790788 
0.03538415376495362 0.1504522052044589 
0.03598272605251485 0.15561602126056348 
0.036591424024748846 0.16081735842666675 
0.03721041897172735 0.1660530587401533 
0.0378398850811325 0.17131972740269136 
0.03847999948727383 0.17661364915454414 
0.03913094232093477 0.18193070233053432 
0.0397928967600619 0.1872662735052691 
0.04046604908131225 0.1926151762848575 
0.041150588712472146 0.1979715784210843 
0.04184670828576295 0.2033289419565554 
0.04255460369204863 0.2086799814957431 
0.043274474135960146 0.21401664587691605 
0.04400652219195256 0.21933012843771796 
0.04475095386131018 0.22461091067610406 
0.04550797863011622 0.22984884337604386 
0.04627780952820304 0.23503326818014145 
0.047060663189099565 0.240153181157267 
0.04785675991099286 0.24519743816511724 
0.04866632371872092 0.25015499980274625 
0.04948958242681421 0.25501521156815854 
0.050326767703603524 0.25976811258358734 
0.051178115136412426 0.2644047640453799 
0.05204386429785248 0.2689175865260445 
0.05292425881323992 0.2733006935357325 
0.053819546429152924 0.27755020746671427 
0.05472997908314824 0.28166454331120244 
0.05565581297465777 0.2856446454522887 
0.056597308637083836 0.28949416344257156 
0.05755473101111451 0.293219554033097 
0.05852834951927892 0.2968300987848642 
0.05951843814176383 0.3003378293338644 
0.06052527549351291 0.30375735569531426 
0.06154914490262982 0.30710559675324306 
0.06259033449010823 0.3104014161260145 
0.06364913725090998 0.3136651707411508 
0.06472585113641517 0.3169181834941939 
0.06582077913826681 0.3201821551030953 
0.06693422937363393 0.32347853350645694 
0.0680665151719171 0.32682786171463724 
0.06921795516292031 0.33024912676040286 
0.07038887336651507 0.33375913320192757 
0.07157959928382056 0.33737192444174174 
0.07279046798992674 0.34109827392639297 
0.07402182022818596 0.34494526611931114 
0.07527400250609916 0.3489159840790781 
0.0765473671928249 0.35300931665746915 
0.07784227261833716 0.35721989392467585 
0.079159083174261 0.3615381546306964 
0.08049816941641376 0.36595054453817316 
0.08185990816908098 0.37043983953605075 
0.08324468263105644 0.37498558278386757 
0.08465288248347544 0.3795646209455663 
0.08608490399947318 0.3841517210256339 
0.0875411501556972 0.38872024656058285 
0.08902203074570686 0.3932428700458149 
0.09052796249529081 0.3976922975474745 
0.09205936917973531 0.4020419814707786 
0.09361668174307652 0.40626679839582497 
0.09520033841936944 0.4103436706736741 
0.09681078485600926 0.41425211298947934 
0.09844847423913801 0.41797468820844436 
0.10011386742117302 0.4214973603686804 
0.1018074330504929 0.42480973650749 
0.10352964770331656 0.4279051929387983 
0.10528099601781436 0.43078088548182547 
0.10706197083048673 0.4334376468324376 
0.10887307331485052 0.43587977764751057 
0.11071481312247136 0.4381147408826035 
0.11258770852638147 0.4401527714146547 
0.11449228656692412 0.4420064149518252 
0.11642908320006433 0.44369001166522026 
0.1183986434482098 0.44521914087800096 
0.1204015215535818 0.4466100435411914 
0.12243828113418144 0.4478790391513795 
0.12450949534239407 0.44904195327195173 
0.12661574702627654 0.4501135709599519 
0.12875762889357328 0.45110713022909 
0.13093574367850616 0.4520338682475829 
0.133150704311387 0.45290263132446096 
0.13540313409109805 0.45371955792102425 
0.13769366686049106 0.4544878419711988 
0.14002294718475336 0.45520758173675235 
0.14239163053279086 0.45587571728916215 
0.1448003834616797 0.4564860575270953 
0.1472498838042383 0.45702939543654597 
0.1497408208597721 0.45749370811296325 
0.15227389558804513 0.45786443593000575 
0.15484982080653298 0.458124833202788 
0.15746932139101255 0.4582563808057404 
0.16013313447954514 0.45823924952224204 
0.16284200967990978 0.4580528014834432 
0.1655967092805461 0.4576761159549881 
0.16839800846506534 0.4570885250061444 
0.1712466955303902 0.45627014429099677 
0.17414357210858472 0.4552023843182074 
0.1770894533924367 0.45386842820021306 
0.18008516836485658 0.4522536629510534 
0.18313156003215617 0.4503460529197789 
0.18622948566127423 0.44813644585701184 
0.18937981702101495 0.44561880434874174 
0.192583440627367 0.4427903578284761 
0.19584125799297283 0.43965167299686436 
0.19915418588081818 0.4362066431281174 
0.20252315656221245 0.4324623993129297 
0.205949118079134 0.42842914906940954 
0.20943303451101272 0.42411994984742435 
0.21297588624602612 0.4195504266738826 
0.2165786702569844 0.41473844447334307 
0.22024240038188259 0.40970374641038904 
0.2239681076091989 0.40446756992391913 
0.22775684036801874 0.39905225197169447 
0.23160966482306708 0.3934808344138132 
0.23552766517473142 0.38777667949562206 
0.23951194396416028 0.3819631041206593 
0.2435636223835226 0.37606304012088293 
0.24768384059151616 0.37009872612861067 
0.25187375803421214 0.3640914350255854 
0.25613455377132843 0.35806123937577145 
0.2604674268080218 0.35202681581448997 
0.2648735964322926 0.3460052881258749 
0.2693543025580973 0.3400121077330324 
0.2739108060742659 0.33406096957054454 
0.2785443891993201 0.32816376080720666 
0.28325635584229575 0.32233053962023855 
0.28804803196966755 0.31656954115824143 
0.2929207659784816 0.3108872079250053 
0.29787592907579974 0.3052882420200211 
0.3029149156645626 0.29977567693213875 
0.3080391437359808 0.2943509668509797 
0.31325005526856275 0.2890140916937101 
0.3185491166338934 0.2837636762094045 
0.32393781900927743 0.27859712159819777 
0.3294176787973623 0.2735107480589118 
0.3349902380528599 0.26849994656078013 
0.34065706491648784 0.2635593379374052 
0.34641975405624953 0.2586829371486699 
0.3522799271161809 0.2538643202800683 
0.35823923317268713 0.24909679158332126 
0.36429934919859985 0.2443735476420944 
0.3704619805350838 0.23968783560409346 
0.376728861371527 0.23503310238239872 
0.3831017552335484 0.23040313181349553 
0.389582455479261 0.2257921669769883 
0.3961727858039305 0.2211950152325821 
0.4028746007531703 0.21660713400412537 
0.409689786244818 0.21202469591991635 
0.41662026009964037 0.2074446325772828 
0.4236679725810165 0.20286465690612618 
0.43083490694374876 0.1982832648257426 
0.4381230799921593 0.19369971758561455 
0.445534542647627 0.18911400681899143 
0.45307138052572477 0.18452680488608744 
0.4607357145231202 0.17993940351479526 
0.4685297014144052 0.175353644040604 
0.47645553445902 0.1707718426910012 
0.4845154440184459 0.16619671434808134 
0.49271169818383775 0.16163129805944154 
0.5010466034142742 0.15707888726237246 
0.5095225051858043 0.1525429672572972 
0.5181417886514743 0.14802716193651644 
0.5269068793125194 0.1435351911710035 
0.5358202437009092 0.13907083961148137 
0.5448843900734398 0.13463793700170026 
0.5541018691175679 0.13024034946270152 
0.5634752746691841 0.1258819806160177 
0.5730072444425288 0.12156678089713385 
0.5827004607724565 0.11729876298972029 
0.5925576513692544 0.11308202100265496 
0.602581590086232 0.10892075082648382 
0.6127750977002941 0.10481926904866358 
0.6231410427057195 0.1007820278767414 
0.633682342121366 0.09681362370909724 
0.644401962311532 0.09291879729256522 
0.6553029198207038 0.0891024237994953 
0.666388282222422 0.08536949162463432 
0.6776611689825103 0.08172506922321837 
0.6891247523369054 0.07817425986321593 
0.700782258184337 0.07472214472363937 
0.7126369669941088 0.07137371531481389 
0.7246922147292363 0.06813379670435266 
0.7369513937851994 0.06500696348539652 
0.7494179539445764 0.061997450805174464 
0.7620954033478278 0.0591090630689968 
0.7749873094804995 0.05634508313767443 
0.7880973001771292 0.0537081849389016 
0.8014290646421335 0.05120035241275243 
0.8149863544879636 0.048822807609021954 
0.828772984790826 0.046575950553895504 
0.8427928351642588 0.04445931321261043 
0.8570498508508724 0.04247152950334469 
0.8715480438325547 0.04061032287783412 
0.8862914939594604 0.03887251249041491 
0.9012843500980978 0.03725403844500528 
0.9165308312988348 0.035750006055691536 
0.9320352279831584 0.03435474849830955 
0.9478019031510155 0.033061906685007414 
0.9638352936085798 0.03186452467812087 
0.9801399112167856 0.030755158489803154 
0.996720344160986 0.029725995704431622 
1.0135812582420844 0.028768983024877192 
1.030727398189511 0.027875958592193648 
1.0481635889964085 0.0270387857697123 
1.065894737277405 0.026249485022770695 
1.0839258326493544 0.025500360567338527 
1.102261949135437 0.0247841186045432 
1.120908246593006 0.024093974200305398 
1.1398699721655978 0.023423744203563683 
1.1591524617594928 0.022767924013386356 
1.1787611415452677 0.022121746492181377 
1.1987015294847383 0.021481221864086728 
1.2189792368837342 0.02084315801700503 
1.2395999699711493 0.020205161224371677 
1.2605695315046896 0.01956561789811798 
1.2818938224038001 0.018923658556380726 
1.303578843410205 0.0182791057175484 
1.3256306967765354 0.017632407896536993 
1.3480555879835383 0.01698456226203106 
1.3708598274863122 0.016337028799893648 
1.3940498324901065 0.01569163900669917 
1.4176321287561375 0.01505050220129661 
1.4416133524379735 0.014415912489122967 
1.4660002519489719 0.013790259246367913 
1.490799689861305 0.013175943716827928 
1.5160186448371256 0.012575303946053247 
1.5416642135923802 0.011990549832244976 
1.567743612893863 0.011423709572006014 
1.5942641815900351 0.010876588244889 
1.6212333826762126 0.01035073873863338 
1.6486588053946816 0.009847444692246543 
1.6765481673703369 0.009367714650809586 
1.7049093167824625 0.00891228620591839 
1.73375023457323 0.008481638557363058 
1.7630790366935782 0.008076011688895586 
1.792903976387069 0.007695430212448601 
1.8232334465123812 0.007339729904017901 
1.854075981905103 0.007008585027952439 
1.8854402617794588 0.006701534716423736 
1.917335112170687 0.006418006924208486 
1.949769508418709 0.006157338798288651 
1.9827525776938384 0.00591879266671157 
2.0162936015651978 0.005701567239325427 
2.0504020186125853 0.00550480400148296 
2.0850874270825406 0.005327589148379695 
2.1203595875893178 0.005168951732115205 
2.156228425861574 0.005027858958645141 
2.192704035535496 0.004903209764292729 
2.2297966809952032 0.004793827912760847 
2.267516800261182 0.004698455879929697 
2.305875007927579 0.004615750736439053 
2.3448820981492076 0.004544283103209915 
2.384549047679047 0.004482540052995487 
2.424887018957166 0.004428932575639032 
2.4659073632518576 0.00438180793245533 
2.5076216238539475 0.004339466914131688 
2.5500415393251203 0.004300185705360059 
2.5931790468011866 0.004262241766082655 
2.6370462853512593 0.0042239428802008675 
2.6816555993937192 0.004183658311840215 
2.727019542169999 0.004139850857596973 
2.77315087927711 0.004091108497766836 
2.820062592259925 0.004036174333592588 
2.867767882264255 0.003973973550324051 
2.916280173751685 0.00390363626285014 


==> figures/poisson_taylor_hist/fig2c_k1_stdev1.0.txt <==
err density 
0.03217032642594542 0.013310560889156118 
0.03274099910814126 0.014723051080472088 
0.03332179501090666 0.016269341986733684 
0.03391289371107769 0.01795806064989453 
0.034514477971022126 0.019797376219488058 
0.035126733795147906 0.021794800710126024 
0.03574985048741402 0.023956987333723766 
0.036384020709861596 0.02628953318031145 
0.037029440542183226 0.028796793514492276 
0.037686309542349056 0.031481715168161895 
0.038354830808308295 0.034345696407974816 
0.03903521104078527 0.037388480215784205 
0.039727660607189415 0.040608087135542564 
0.04043239360665896 0.04400079272240364 
0.04114962793625846 0.047561153209088665 
0.041879585358350596 0.051282081329345114 
0.042622491569163076 0.05515497237373424 
0.043378576268571875 0.05916987857840635 
0.04414807323112237 0.0633157279528379 
0.04493122037831028 0.06758058173343988 
0.045728259852144855 0.07195192290287132 
0.04653943809001708 0.07641696673119565 
0.047365005900895644 0.08096298315560724 
0.04820521854287515 0.08557762008558165 
0.04906033580209924 0.09024921644527066 
0.049930622073084435 0.09496709396692136 
0.050816346440468334 0.09972181742520325 
0.0517177827622082 0.10450541412457681 
0.05263520975425539 0.10931154496836652 
0.05356891107673176 0.1141356212762898 
0.054519175421634834 0.11897486358755388 
0.05548629660209875 0.12382830088878466 
0.05647057364323863 0.1286967109344365 
0.05747231087460643 0.13358250447761155 
0.058491818024286865 0.13848955820445966 
0.05952941031466258 0.14342300288146168 
0.060585408559877985 0.14838897461518574 
0.061660139265032166 0.1533943381422981 
0.06275393472713124 0.15844639168957886 
0.06386713313783161 0.1635525631674115 
0.06500007868800578 0.1687201073044123 
0.06615312167416303 0.17395581283214356 
0.06732661860675788 0.17926572803795363 
0.06852093232042006 0.18465491198124762 
0.06973643208613947 0.19012721747916161 
0.07097349372544162 0.19568511067713376 
0.07223249972658813 0.20132953068978285 
0.07351383936283869 0.20705979148203105 
0.07481790881281078 0.21287352690406533 
0.07614511128297459 0.21876667863004867 
0.07749585713232073 0.2247335257017116 
0.07887056399923954 0.23076675345595293 
0.08026965693065116 0.23685755882332088 
0.08169356851342612 0.2429957883180053 
0.08314273900813728 0.24917010449180935 
0.08461761648518445 0.25536817618477425 
0.08611865696333372 0.261576887564452 
0.08764632455071425 0.26778256069725437 
0.0892010915883165 0.27397118623531874 
0.0907834387960354 0.28012865673123527 
0.09239385542130514 0.2862409971147842 
0.09403283939036942 0.2922945869874505 
0.09570089746223641 0.2982763696202226 
0.09739854538536337 0.30417404288612054 
0.09912630805712204 0.30997622782706175 
0.10088471968609156 0.3156726111470264 
0.10267432395723153 0.32125405863650996 
0.10449567419998383 0.3267126973566189 
0.10634933355935779 0.3320419653272326 
0.10823587517004876 0.3372366284470646 
0.11015588233364695 0.3422927653923507 
0.11210994869898826 0.3472077222574124 
0.11409867844570581 0.3519800396731634 
0.11612268647103616 0.3566093560256096 
0.11818259857994062 0.3610962911537303 
0.12027905167859784 0.36544231549637407 
0.12241269397133006 0.3696496100493032 
0.12458418516102147 0.3737209226627989 
0.12679419665309274 0.37765942614479653 
0.12904341176309334 0.381468583333314 
0.1313325259279765 0.38515202377638663 
0.13366224692112216 0.38871343593111096 
0.13603329507117393 0.39215647789991503 
0.1384464034847583 0.3954847087049639 
0.14090231827315458 0.3987015410102175 
0.14340179878298565 0.4018102150883895 
0.1459456178310011 0.40481379275033286 
0.14853456194302525 0.4077151689581859 
0.15116943159714377 0.41051709797621644 
0.1538510414712042 0.4132222302121316 
0.1565802206947071 0.4158331553945848 
0.1593578131051652 0.4183524474371655 
0.16218467750901047 0.42078270626215947 
0.16506168794712928 0.42312659199599734 
0.16798973396510788 0.4253868472909317 
0.17096972088827186 0.4275663040558009 
0.17400257010160458 0.42966787156919806 
0.1770892193346309 0.4316945037744046 
0.18023062295135506 0.43364914448856773 
0.1834277522453409 0.4355346502697351 
0.1866815957400274 0.4373536917452869 
0.18999315949437093 0.4391086352844303 
0.19336346741390983 0.4408014079655391 
0.19679356156734648 0.4424333498145981 
0.20028450250874572 0.4440050582397952 
0.20383736960544838 0.44551623042283806 
0.20745326137180206 0.44696551011052227 
0.21113329580881174 0.44835034573920296 
0.2148786107498155 0.44966686707892206 
0.21869036421229254 0.4509097875639392 
0.22256973475591135 0.45207233914933564 
0.22651792184692998 0.4531462458756275 
0.23053614622906002 0.45412174132522376 
0.23462565030090948 0.4549876338236359 
0.23878769850012127 0.45573142160246355 
0.243023577694326 0.4563394582501661 
0.2473345975790294 0.45679716670215986 
0.2517220910825588 0.45708929785556474 
0.25618741477819196 0.45720022774385044 
0.26073194930359794 0.4571142851908003 
0.26535709978771715 0.4568161001029753 
0.27006429628521483 0.45629096117102735 
0.2748549942186408 0.4555251708347533 
0.2797306748284332 0.4545063850040236 
0.2846928456309044 0.4532239252672254 
0.2897430408843516 0.4516690521749137 
0.29488282206343525 0.4498351896346858 
0.3001137783419734 0.44771809243095967 
0.30543752708429933 0.445315951291208 
0.31085571434533643 0.44262943262852356 
0.3163700153795431 0.43966165294711473 
0.3219821351588866 0.43641809073767673 
0.32769380890000455 0.43290644134809636 
0.33350680260071863 0.4291364226362813 
0.3394229135860649 0.4251195410627516 
0.3454439710640104 0.42086882915847457 
0.3515718366910279 0.41639856594456864 
0.3578084051477028 0.41172399186376246 
0.36415560472455183 0.4068610291319536 
0.37061539791823256 0.4018260171966391 
0.3771897820383297 0.3966354712984997 
0.38388078982490526 0.391305870102682 
0.3906904900770033 0.3858534761451171 
0.39762098829230386 0.3802941905812482 
0.4046744273181238 0.37464344158007606 
0.41185298801396586 0.3689161038100633 
0.41915888992582045 0.3631264449251218 
0.42659439197242954 0.3572880938566443 
0.4341617931437236 0.3514140250933314 
0.4418634332116485 0.34551655298903367 
0.44970169345360184 0.33960733044915403 
0.4576789973887029 0.3336973470465879 
0.4657978115271217 0.32779692262283394 
0.4740606461327026 0.32191569363727673 
0.4824700559991147 0.31606259082954213 
0.491028641239771 0.31024580805066 
0.49973904809176006 0.3044727633036126 
0.5086039697340384 0.29875005403524035 
0.5176261471201371 0.2930834094839342 
0.5268083698256397 0.2874776433801366 
0.5361534769106941 0.28193661051273927 
0.545664357797824 0.27646317062971626 
0.5553439531653119 0.2710591628696431 
0.5651952558564308 0.2657253934690895 
0.575221311804804 0.2604616389132806 
0.5854252209761798 0.25526666604921544 
0.5958101383269135 0.2501382700127334 
0.6063792747794512 0.24507333017676616 
0.6171358982151175 0.24006788373880456 
0.6280833344845153 0.23511721605075742 
0.6392249684358485 0.23021596636107744 
0.6505642449614866 0.225358247284138 
0.662104670063094 0.22053777602452398 
0.6738498119356542 0.21574801514923664 
0.6858033020707229 0.21098232050309101 
0.6979688363792534 0.20623409368873163 
0.7103501763343377 0.2014969363748036 
0.7229511501342202 0.19676480355276849 
0.7357756538859423 0.19203215274072716 
0.7488276528099834 0.18729408604418954 
0.7621111824662707 0.18254648194663864 
0.7756303500019384 0.17778611373716502 
0.7893893354212198 0.17301075160809334 
0.8033923928778673 0.16821924568873772 
0.8176438519904982 0.163411587632314 
0.8321481191812731 0.1585889488434898 
0.8469096790383221 0.15375369401632377 
0.8619330957023392 0.14890936932881269 
0.8772230142777727 0.14406066538416432 
0.8927841622690494 0.13921335576600175 
0.9086213510422769 0.13437421284576803 
0.9247394773128738 0.12955090320441326 
0.9411435246595897 0.1247518656670774 
0.9578385650653831 0.11998617546338262 
0.9748297604856334 0.11526339838880806 
0.9921223644441683 0.11059343903548553 
1.0097217236576084 0.10598638717544114 
1.0276332796885217 0.10145236621883903 
1.0458625706279072 0.09700138734801081 
1.064415232807521 0.09264321246833962 
1.0832970025425799 0.0883872285504381 
1.1025137179053777 0.08424233530068127 
1.1220713205303652 0.08021684742775392 
1.1419758574512482 0.07631841210992646 
1.1622334829706775 0.07255394164707184 
1.1828504605631018 0.06892956073383269 
1.2038331648113785 0.06545056734017914 
1.2251880833777364 0.062121405849530666 
1.2469218190097027 0.05894565089121758 
1.269041091581612 0.055926000213874116 
1.2915527401723315 0.053064274972535366 
1.3144637251798412 0.0503614259314938 
1.3377811304733274 0.047817544299087515 
1.3615121655834495 0.04543187618762881 
1.3856641679314625 0.04320284000778495 
1.4102446050978807 0.041128046437471005 
1.4352610771313867 0.039204320927205834 
1.4607213188986972 0.03742772899549087 
1.486633202476113 0.03579360481074777 
1.513004739583496 0.03429658373617258 
1.5398440840614176 0.03293063962033199 
1.5671595343922546 0.03168912764384071 
1.594959536266004 0.030564833480047827 
1.623252685191614 0.02955002939882844 
1.6520477291546372 0.028636537744937244 
1.6813535713220287 0.02781580196713466 
1.7111792727949258 0.02707896507555685 
1.7415340554102567 0.026416955078804084 
1.7724273045920498 0.02582057661643384 
1.803868572253324 0.02528060767474831 
1.8358675797494473 0.024787899971094138 
1.8684342208839022 0.024333481329962006 
1.9015785649673473 0.02390865816626588 
1.9353108599309716 0.023505116047583877 
1.9696415354950465 0.02311501623470028 
2.0045812063937167 0.02273108610162621 
2.040140675656964 0.022346701411818635 
2.0763309379508232 0.021955958572490355 
2.1131631829768156 0.02155373519659464 
2.1506487989317202 0.021135737562734996 
2.1887993760286863 0.020698533865675276 
2.227626710080837 0.02023957248219785 
2.267142806148412 0.019757184826583344 
2.3073598822506396 0.01925057272535938 
2.3482903731434224 0.018719780591771037 
2.3899469341640676 0.018165653017773512 
2.432342445144184 0.017589778718093554 
2.475490014392029 0.016994422051584364 
2.51940298274546 0.016382443605739604 
2.564094927696819 0.01575721155799271 
2.609579667590951 0.015122505720180144 
2.6558712658977326 0.014482416328418856 
2.702984035560347 0.013841239757651159 
2.750932543420739 0.013203373415846313 
2.7997316147235276 0.012573212104415626 
2.8493963376998614 0.011955048115435803 
2.89994206823254 0.011352977269259459 
2.9513844346039324 0.01077081297472968 
3.0037393423280943 0.010212010216052024 
3.0570229790685977 0.009679601134388566 
3.111251819643633 0.009176143579501061 
3.1664426311198492 0.008703683660996176 
3.2226124779966008 0.008263732936676036 
3.279778727482116 0.007857260447186019 
3.3379590548633025 0.007484699354763676 
3.3971714489707616 0.007145967485457283 
3.4574342177407975 0.0068405006269264875 
3.5187659938760403 0.006567297017420772 
3.5811857406065335 0.006324971095542877 
3.6447127575529685 0.006111814283763914 
3.709366686693978 0.0059258603679342445 
3.775167518439231 0.00576495292335768 
3.842135597810315 0.005626812233970243 
3.9102916307312037 0.0055090992580569854 
3.9796566904303705 0.005409474409152314 
4.05025222395641 0.0053256492356927075 
4.122100058809302 0.005255429483239697 
4.1952224096892445 0.005196748489142575 
4.269641885365273 0.005147690367699416 
4.3453814956656505 0.005106502967704837 
4.422464658592334 0.005071601095950223 
4.500915207561577 0.0050415609723427 
4.580757398773033 0.005015107289459536 
4.662015918709526 0.004991094569817988 
4.7447158917699195 0.004968484731191418 
4.828882888037317 0.004946322873297303 
4.914542931185136 0.004923713284244894 
5.00172250652336 0.004899797535399574 
5.090448569187587 0.004873736298746572 
5.180748552473281 0.004844696197524864 
5.272650376317935 0.004811842610060862 
5.366182455933623 0.004774338913287833 
5.461373710592767 0.004731352203416778 
5.558253572569678 0.0046820650940151065 
5.65685199624078 0.004625692792358364 
5.757199467346203 0.004561504316356311 
5.859327012415726 0.004488846455235916 
5.963266208361869 0.004407168910650726 
6.069049192243226 0.004316048988000132 
6.176708671200908 0.004215214241114925 


==> figures/poisson_taylor_hist/fig2c_k2_stdev0.5.txt <==
err density 
0.0010609048872739588 0.008933891211216842 
0.0010812405895189693 0.009363713600668342 
0.0011019660918212318 0.009810940809164566 
0.0011230888659701527 0.01027827391439874 
0.0011446165269763545 0.010768637480466471 
0.00116655683581697 0.011285133586076343 
0.001188917702233575 0.01183098943005192 
0.0012117071875837357 0.01240949988515938 
0.0012349335077472309 0.01302396656210303 
0.0012586050360879708 0.013677635081266295 
0.001282730306472691 0.014373632324848434 
0.0013073180163475204 0.015114905453608447 
0.0013323770298735043 0.015904164420490155 
0.0013579163811222497 0.016743829600830235 
0.0013839452773328042 0.017635985991145794 
0.0014104731022309854 0.018582345213530516 
0.0014375094194123198 0.019584216310201286 
0.0014650639757898302 0.02064248603387077 
0.0014931467051079212 0.02175760904627553 
0.001521767731523602 0.022929608141430077 
0.0015509373732563744 0.02415808432363128 
0.0015806661463080693 0.025442236303493498 
0.0016109647682539857 0.026780888737464387 
0.0016418441621067138 0.028172528334546483 
0.0016733154602539988 0.029615346793359882 
0.0017053900084721108 0.031107289415963878 
0.0017380793700161198 0.03264610817239974 
0.0017713953297885962 0.034229417959961525 
0.0018053498985882046 0.03585475481000829 
0.0018399553174397335 0.03751963483739756 
0.0018752240620071412 0.03922161279684017 
0.0019111688470911678 0.04095833919949156 
0.0019478026312131852 0.04272761504452123 
0.001985138621286884 0.0445274433271787 
0.002023190277379534 0.046356076590693525 
0.002061971317564494 0.04821205988903872 
0.002101495722866734 0.05009426861744038 
0.002141777742303173 0.052001940745466664 
0.0021828318980196037 0.053934703053225244 
0.0022246729905261147 0.055892591025997834 
0.0022673161040328333 0.057876062109379164 
0.0023107766118879752 0.059886002069783485 
0.0023550701821201153 0.06192372424897787 
0.0024002127830866898 0.06399096155148147 
0.002446220689230793 0.06608985106552238 
0.0024931104869482914 0.06822291129643544 
0.002540899080567432 0.07039301208953606 
0.002589603698443037 0.07260333743960161 
0.002639241899167544 0.07485734152630574 
0.002689831577901081 0.07715869847716954 
0.002741390972822878 0.07951124653754173 
0.0027939386717063617 0.08191892751418074 
0.0028474936186202483 0.08438572254659783 
0.002902075120758129 0.08691558543817939 
0.0029577028553989153 0.08951237493581243 
0.003014396877000757 0.09217978747046304 
0.003072177624430898 0.09492129195029989 
0.0031310659283341276 0.09774006822205059 
0.0031910830186424885 0.10063895077681588 
0.003252250532228902 0.10362037916769956 
0.003314590520707537 0.10668635642600009 
0.003378125458383657 0.1098384165118531 
0.003442878250355893 0.11307760151999066 
0.0035088722407737947 0.11640444899187431 
0.003576131221253665 0.11981898927628648 
0.0036446794394557397 0.12332075244968832 
0.0037145416078257338 0.12690878387636556 
0.003785742912503995 0.1305816670798493 
0.003858309022405381 0.13433755223516597 
0.00393226609847323 0.13817418829968736 
0.004007640803110681 0.1420889566000514 
0.00408446030979278 0.14607890360191694 
0.004162752312862857 0.15014077062140121 
0.004242545037516643 0.1542710183993106 
0.004323867249977815 0.1584658447522529 
0.004406748267868531 0.1627211939316305 
0.004491217970778804 0.16703275684807645 
0.004577306811038447 0.1713959619336537 
0.004665045824695473 0.17580595708922 
0.0047544666427049975 0.18025758386651722 
0.004845601502332536 0.1847453457269006 
0.004938483258775957 0.18926337286231606 
0.005033145397010129 0.19380538662052302 
0.00512962204385869 0.1983646670092665 
0.005227947980297155 0.20293402703125912 
0.005328158653991858 0.20750579769795424 
0.00543029019207928 0.21207182746779646 
0.0055343794141903034 0.21662349954607008 
0.005640463845724109 0.22115176997094452 
0.00574858173137654 0.22564722870686474 
0.005858772048927779 0.2301001850952766 
0.0059710745232942905 0.2345007780067036 
0.006085529640850106 0.23883910993823645 
0.0062021786640226746 0.24310540315385962 
0.006321063646168447 0.24729017482301316 
0.006442227446733589 0.2513844270283719 
0.006565713746705339 0.25537984653900825 
0.006691567064359527 0.2592690084284247 
0.006819832771309937 0.2630455770009299 
0.006950557108865289 0.2667044971090414 
0.007083787204699812 0.27024216882368624 
0.007219571089843322 0.273656598571572 
0.007357957715996957 0.2769475202821042 
0.007498996973180859 0.280116480779527 
0.007642739707720133 0.28316688459304823 
0.007789237740575539 0.2861039945064748 
0.007938543886025539 0.2889348854882659 
0.008090711970706512 0.2916683510844578 
0.008245796853017878 0.29431476286727026 
0.008403854442899187 0.29688588505511354 
0.008564941721986321 0.29939464789854114 
0.008729116764154075 0.30185488480684464 
0.008896438756452463 0.3042810394208239 
0.009066968020444315 0.3066878498742937 
0.009240766033951978 0.3090900182933066 
0.009417895453220772 0.3115018741297474 
0.009598420135507288 0.31393704019672836 
0.009782405162100707 0.3164081102589066 
0.009969916861785394 0.31892634673335835 
0.010161022834753194 0.32150140648786857 
0.010355791976974078 0.3241411019041905 
0.010554294505034003 0.32685120333305956 
0.01075660198144881 0.32963528784133667 
0.010962787340463331 0.33249463778118493 
0.011172924914345073 0.33542819124219975 
0.011387090460181893 0.3384325449280587 
0.011605361187193325 0.34150200847891177 
0.011827815784565368 0.3446287077880347 
0.012054534449818952 0.34780273348327195 
0.012285598917722044 0.3510123295041106 
0.012521092489756002 0.35424411564302916 
0.012761100064146751 0.3574833370685999 
0.013005708166471628 0.36071413323450396 
0.01325500498085286 0.36391981822254305 
0.01350908038174895 0.3670831644799332 
0.013768025966355553 0.37018668209415784 
0.014031935087627316 0.3732128861957107 
0.014300902887932707 0.3761445457745928 
0.014575026333353981 0.37896490811593997 
0.014854404248644641 0.3816578941707847 
0.015139137352856897 0.3842082614394551 
0.015429328295652047 0.3866017323107802 
0.01572508169430697 0.38882508721856696 
0.016026504171429867 0.39086622339291827 
0.016333704393398936 0.39271418134197045 
0.016646793109537903 0.3943591424444419 
0.016965883192042584 0.3957924021131668 
0.017291089676672464 0.39700632385809814 
0.01762252980422254 0.39799428019533417 
0.017960323062790072 0.3987505866872478 
0.018304591230851392 0.39927043543978086 
0.01865545842116447 0.39954983412078404 
0.0190130511255131 0.39958555600544304 
0.01937749826030866 0.3993751057222058 
0.019748931213065993 0.3989167042988677 
0.02012748388977018 0.39820929583892894 
0.020513292763151232 0.3972525767486133 
0.02090649692188413 0.3960470469482142 
0.021307238120731944 0.3945940810063318 
0.021715660831650087 0.3928960157027123 
0.022131912295870217 0.39095624922441197 
0.02255614257698239 0.38877934609633596 
0.022988504615034794 0.38637114109863646 
0.023429154281670448 0.38373883487776145 
0.02387825043632077 0.38089107374986103 
0.024335954983476304 0.37783800634506276 
0.024802432931055173 0.37459131025300024 
0.025277852449890458 0.37116418269173107 
0.025762384934357698 0.36757129040521347 
0.026256205064164644 0.3638286754551604 
0.026759490867325354 0.35995361525383535 
0.0272724237843414 0.35596443701668057 
0.027795188733613325 0.3518802887207411 
0.028327974178105935 0.34772087055476447 
0.028870972193291395 0.3435061326566284 
0.029424378536394753 0.339255946572645 
0.02998839271696671 0.3349897592667837 
0.030563218068809215 0.3307262395908877 
0.03114906182327968 0.326482927847137 
0.03174613518400034 0.3222758993938539 
0.03235465340299972 0.31811945314475176 
0.03297483585831348 0.3140258352872668 
0.03360690613307281 0.31000500761318456 
0.034251092096108826 0.3060644685475105 
0.03490762598410198 0.3022091333286648 
0.03557674448530612 0.2984412778978947 
0.036258688824877414 0.294760548972808 
0.03695370485183894 0.291164040591533 
0.03766204312771206 0.2876464352069443 
0.03838395901684693 0.28420020527168344 
0.039119712778484306 0.2808158692680664 
0.03986956966058214 0.2774822943790439 
0.04063379999544056 0.2741870365332852 
0.0414126792971599 0.27091670744244833 
0.04220648836096686 0.2676573575195504 
0.04301551336444438 0.26439486324533806 
0.04384004597070217 0.26111530763874585 
0.04468038343352467 0.2578053429749518 
0.045536828704534564 0.25445252575132427 
0.046409690542410446 0.2510456150845258 
0.04729928362419803 0.2475748271761552 
0.04820592865875486 0.2440320401453505 
0.04912995250236972 0.2404109453245649 
0.05007168827659819 0.23670714297637702 
0.05103147548835694 0.23291818224233168 
0.05200966015231995 0.22904354691078524 
0.05300659491566093 0.22508459022724422 
0.054022639185186884 0.2210444234143454 
0.05505815925690838 0.21692776377649178 
0.0561135284480937 0.21274074920525882 
0.05718912723185414 0.2084907265573336 
0.05828534337430905 0.20418602174080655 
0.05940257207438012 0.1998356994237096 
0.0605412161062654 0.1954493200872218 
0.06170168596464387 0.1910367017106336 
0.06288440001266406 0.18660769272916658 
0.06408978463276849 0.18217196208773792 
0.06531827438040999 0.17773881126583502 
0.0665703121407139 0.1733170121142767 
0.06784634928814329 0.1689146732666813 
0.06914684584922515 0.1645391368075773 
0.07047227066839497 0.16019690583224597 
0.07182310157702122 0.1558936025526683 
0.07319982556566873 0.15163395571592228 
0.07460293895966494 0.14742181532647575 
0.07603294759803096 0.143260192016383 
0.07749036701584232 0.13915131789565727 
0.07897572263008588 0.1350967253417927 
0.08048954992907845 0.13109733995018474 
0.08203239466551714 0.12715358375947677 
0.08360481305322916 0.12326548487763138 
0.08520737196769401 0.11943278975312185 
0.08684064915040861 0.11565507454673794 
0.08850523341716963 0.11193185234764859 
0.09020172487034928 0.10826267332696755 
0.09193073511523854 0.10464721531769335 
0.09369288748053879 0.1010853627369259 
0.09548881724307892 0.09757727221118961 
0.0973191718568399 0.09412342371629154 
0.09918461118637022 0.09072465648870429 
0.10108580774467421 0.0873821893967487 
0.10302344693566166 0.084097625869072 
0.10499822730124332 0.08087294385870314 
0.10701086077316418 0.07771047166814661 
0.10906207292966306 0.07461285077052963 
0.11115260325705188 0.07158298703064933 
0.1132832054163099 0.06862399195563071 
0.11545464751478667 0.06573911578624149 
0.11766771238311462 0.06293167437575664 
0.11992319785742804 0.060204971893230035 
0.12222191706699312 0.05756222143214897 
0.12456469872735039 0.05500646560432407 
0.12695238743907622 0.052540499153491335 
0.12938584399227213 0.050166795535066575 
0.13186594567688878 0.04788743927986762 
0.13439358659900058 0.04570406579310617 
0.1369696780031403 0.04361781003886432 
0.13959514860081465 0.041629265328586934 
0.14227094490531525 0.03973845317449799 
0.14499803157294755 0.03794480489060113 
0.1477773917508018 0.036247155331011596 
0.1506100274311882 0.03464374885431726 
0.1534969598128681 0.033132257300455874 
0.15643922966920698 0.03170980947057436 
0.15943789772338693 0.030373031317971855 
0.1624940450308091 0.029118095797002346 
0.16560877336882696 0.027940781083905925 
0.1687832056339508 0.026836535685659878 
0.17201848624666422 0.025800548796026838 
0.17531578156400252 0.024827824146958256 
0.17867628030003688 0.023913255542090023 
0.18210119395442112 0.02305170224946899 
0.1855917572491511 0.022238062473518384 
0.18914922857369632 0.021467343220471436 
0.19277489043866516 0.020734725014212196 
0.19647004993816408 0.020035620106043317 
0.2002360392210217 0.019365723046091767 
0.20407421597104303 0.018721052738173833 
0.2079859638964717 0.01809798537506662 
0.21197269322883278 0.01749327793754277 
0.2160358412313373 0.01690408222799284 
0.220176872717034 0.01632794968773162 
0.22439728057689046 0.01576282750629403 
0.22869858631799908 0.015207046762134689 
0.2330823406120981 0.014659303529357659 
0.23755012385460633 0.014118634038204824 
0.24210354673437612 0.013584385083685199 
0.24674425081436388 0.013056180934651992 
0.25147390912343487 0.012533888004693659 
0.2562942267595081 0.012017578508394995 
0.261206941504266 0.01150749424582268 
0.26621382444964464 0.011004011540246404 
0.2713166806363326 0.010507608206296828 
0.2765173497045113 0.010018833256207909 
0.28181770655706506 0.009538279869315037 
0.28721966203550797 0.009066561963535273 
0.2927251636088628 0.00860429452577843 
0.29833619607574835 0.008152077689008368 
0.30405478227992244 0.007710484393760457 
0.3098829838395399 0.0072800513466720505 


==> figures/poisson_taylor_hist/fig2c_k2_stdev0.75.txt <==
err density 
0.0030960303479728073 0.006429314076470414 
0.003157888697038185 0.006800432422505994 
0.0032209829691789266 0.007187015523945796 
0.0032853378580034393 0.007590971347590481 
0.003350978550495725 0.008014499919617888 
0.003417930736872995 0.008460087168892254 
0.0034862206206401876 0.008930491787722714 
0.0035558749288454295 0.009428724894526919 
0.003626920922540343 0.009958022422920019 
0.003699386407449405 0.010521810308752743 
0.003773299744852427 0.011123662699027615 
0.0038486898626845126 0.011767253563022577 
0.003925586266857744 0.012456302244943034 
0.004004019052809129 0.013194513657504762 
0.004084018917279208 0.013985513975215158 
0.004165617170326075 0.014832782842559298 
0.0042488457475793545 0.015739583263008866 
0.0043337372227390866 0.016708890476302862 
0.004420324820324276 0.01774332125962957 
0.004508642428676213 0.018845065198314435 
0.004598724613221538 0.020015819557956664 
0.004690606630000367 0.021256729446828722 
0.004784324439464641 0.02256833497878821 
0.004879914720552229 0.02395052712720641 
0.004977414885042165 0.02540251389429046 
0.00507686309219677 0.026922798303524842 
0.0051782982636962545 0.028509169553000348 
0.005281760098871772 0.030158708443230698 
0.005387289090242773 0.031867807915887975 
0.005494926539364853 0.03363220921336985 
0.0056047145729941706 0.03544705379944656 
0.0057166961595749004 0.0373069507771959 
0.005830915126056032 0.039206059113232536 
0.005947416175044243 0.04113818354024231 
0.006066244902299398 0.04309688257809112 
0.006187447814579701 0.04507558670353404 
0.006311072347843296 0.047067724326404714 
0.006437166885813624 0.04906685291248815 
0.006565780778915633 0.05106679234518589 
0.006696964363590386 0.05306175745280543 
0.006830768981995563 0.055046486556251516 
0.006967247002099567 0.057016362920061486 
0.007106451838177087 0.058967526121117254 
0.007248437971714205 0.0608969705825747 
0.007393260972731169 0.06280262884967004 
0.007540977521531179 0.06468343759864971 
0.007691645430883708 0.06653938485551857 
0.00784532366865106 0.06837153743933001 
0.00800207238086702 0.0701820482141246 
0.008161952915276573 0.07197414331122962 
0.008325027845345957 0.07375209004535177 
0.008491360994752445 0.07552114676999887 
0.00866101746236344 0.07728749637798889 
0.00883406364771463 0.07905816553160346 
0.009010567276997174 0.08084093198859671 
0.009190597429564152 0.08264422256373367 
0.009374224564966616 0.08447700432526425 
0.009561520550529744 0.08634867157198116 
0.009752558689480068 0.0882689309755835 
0.009947413749634574 0.09024768701696519 
0.010146161992663114 0.09229492951108045 
0.010348881203935364 0.09442062462482294 
0.010555650722964247 0.0966346103707211 
0.010766551474457474 0.09894649713292199 
0.010981665999989638 0.10136557337787003 
0.01120107849030696 0.10390071634604305 
0.011424874818277642 0.10656030723595 
0.01165314257250039 0.10935215019593655 
0.011885971091584622 0.11228339434629984 
0.012123451499115387 0.1153604580704558 
0.012365676739317084 0.11858895493919341 
0.012612741613429547 0.12197362085902962 
0.012864742816811096 0.12551824235022768 
0.013121778976782732 0.1292255862420375 
0.01338395069122863 0.13309733149709882 
0.013651360567967688 0.13713400431525724 
0.013924113264911891 0.14133491808907708 
0.014202315531026868 0.14569812015892794 
0.014486076248110954 0.15022034761650108 
0.014775506473408978 0.15489699460732734 
0.01507071948307742 0.15972209366589799 
0.015371830816517999 0.1646883135681027 
0.015678958321597096 0.16978697599879866 
0.015992222200768652 0.17500809300865022 
0.016311745058118537 0.18034042678249212 
0.01663765194734888 0.18577157267661337 
0.016970070420721146 0.19128806582561694 
0.017309130578977122 0.19687551089652183 
0.017654965122257244 0.20251873380737676 
0.018007709402036266 0.20820195346032605 
0.01836750147409666 0.21390897079546847 
0.01873448215256043 0.2196233717814301 
0.01910879506500037 0.22532874034836814 
0.019490586708652544 0.23100887676286522 
0.01988000650775181 0.236648016561469 
0.020277206872012992 0.2422310449157962 
0.020682343256280388 0.2477437012076549 
0.021095574221369172 0.25317276865368604 
0.02151706149612228 0.25850624403704336 
0.021946970040707395 0.263733482976091 
0.02238546811117829 0.26884531668031103 
0.022832727325326443 0.2738341368012853 
0.023288922729848033 0.278693945767708 
0.023754232868853226 0.283420370880507 
0.024228839853744015 0.2880106414163037 
0.024712929434488388 0.29246352902044687 
0.02520669107231844 0.29677925273709826 
0.025710318013881066 0.3009593510929676 
0.026224007366870077 0.30500652469011136 
0.026747960177169565 0.3089244537369711 
0.027282381507538474 0.3127175958195892 
0.02782748051786733 0.3163909699512177 
0.028383470547038492 0.3199499335044222 
0.028950569196421937 0.32339995899478746 
0.02952899841503932 0.3267464178239922 
0.030118984586429552 0.3299943779835851 
0.03072075861725001 0.33314842235899633 
0.03133455602764791 0.33621249365535566 
0.03196061704343737 0.3391897711026398 
0.03259918669011808 0.34208258300843053 
0.03325051488877255 0.3448923579443743 
0.03391485655387927 0.3476196159195872 
0.034592471693080246 0.35026399936245084 
0.035283625508941846 0.3528243421602376 
0.03598858850274882 0.35529877345775135 
0.03670763658037211 0.35768485145762 
0.037441051160251926 0.3599797211615806 
0.03818911928353824 0.36218028890555654 
0.03895213372643192 0.36428340572627926 
0.03973039311477045 0.36628605109872225 
0.04052420204090301 0.3681855084344191 
0.041333871182900724 0.3699795239492619 
0.04215971742614874 0.37166644109848296 
0.04300206398736767 0.3732453037222775 
0.043861240541113004 0.3747159223177736 
0.04473758334880193 0.37607889940565553 
0.045631435390318116 0.37733561173238256 
0.046543146498245945 0.3784881489694059 
0.04747307349478672 0.3795392105575446 
0.04842158033141047 0.38049196431085075 
0.04938903823129791 0.3813498722510013 
0.0503758258346285 0.3821164908039865 
0.05138232934677121 0.3827952538756529 
0.05240894268943623 0.38338924836175353 
0.0534560676548466 0.3839009922860974 
0.054524114062990174 0.38433222595850614 
0.055613499922013566 0.3846837262836954 
0.05672465159182059 0.3849551536343903 
0.0578580039509395 0.38514493955014784 
0.05901400056672415 0.38525022198094433 
0.060193093868955855 0.38526683292414876 
0.061395745326913574 0.38518934118372056 
0.06262242562998227 0.3850111507027433 
0.06387361487186953 0.3847246525843602 
0.06514980273850288 0.38432142662522784 
0.06645148869968136 0.38379248604155775 
0.06777918220455617 0.38312855716629024 
0.06913340288101708 0.38232038432149895 
0.07051468073906242 0.3813590488922159 
0.07192355637823261 0.3802362908976382 
0.07336058119918797 0.3789448211035898 
0.07482631761951396 0.37747861195464893 
0.07632133929383808 0.3758331563120122 
0.07784623133834485 0.3740056841294612 
0.07940159055977639 0.3719953287312173 
0.0809880256890085 0.36980323620271943 
0.08260615761929356 0.3674326134866477 
0.08425661964926351 0.364888713002356 
0.08594005773078794 0.3621787538838939 
0.08765713072178448 0.3593117821678416 
0.08940851064408009 0.35629847437010687 
0.0911948829464247 0.35315089079253087 
0.09301694677275953 0.3498821865297807 
0.09487541523584561 0.3465062894529751 
0.09677101569635926 0.34303755539357794 
0.09870449004756383 0.3394904113203287 
0.1006765950056693 0.33587899749098715 
0.10268810240599306 0.33221681938202724 
0.10473979950503805 0.3285164196792495 
0.10683248928860638 0.32478907978750765 
0.10896699078606902 0.32104455923381725 
0.11114413939091451 0.3172908800455658 
0.11336478718770233 0.31353416173782583 
0.11562980328554862 0.3097785109938695 
0.11794007415827493 0.3060259685219258 
0.12029650399135323 0.302276513965652 
0.12270001503578275 0.2985281281772083 
0.12515154796903713 0.29477691066571343 
0.12765206226322354 0.29101724863971073 
0.13020253656059727 0.28724203279393207 
0.13280396905657926 0.2834429138669743 
0.13545737789042622 0.27961059303259855 
0.1381638015437063 0.27573513839510944 
0.14092429924673633 0.2718063192488608 
0.14373995139313925 0.2678139493419194 
0.14661185996268508 0.26374823016221943 
0.14954114895257953 0.25960008524786804 
0.15252896481737008 0.25536147671714643 
0.1555764769176411 0.25102569562153176 
0.15868487797767405 0.2465876183468501 
0.16185538455225168 0.24204392211926729 
0.16508923750278867 0.2373932537043725 
0.16838770248297563 0.23263634660256208 
0.17175207043412602 0.22777608341833513 
0.17518365809042 0.22281750158315222 
0.17868380849424356 0.21776774220189254 
0.18225389152182267 0.2126359434254789 
0.1858953044193617 0.20743308137543312 
0.1896094723498913 0.20217176320498353 
0.19339784895104495 0.19686597831977795 
0.19726191690397687 0.19153081504486363 
0.20120318851365004 0.18618215106322283 
0.20522320630071508 0.18083632672203012 
0.20932354360521788 0.17550981077252578 
0.2135058052023665 0.17021886825647556 
0.2177716279306029 0.16497924006812897 
0.2221226813322232 0.15980584321085078 
0.2265606683067961 0.15471249995158076 
0.2310873257776389 0.14971170298644884 
0.2357044253716067 0.14481442241152878 
0.24041377411246706 0.14002995879749378 
0.24521721512812464 0.13536584505665294 
0.2501166283719798 0.13082779813003967 
0.25511393135869603 0.12641971987646974 
0.2602110799146719 0.12214374497791915 
0.2654100689435034 0.11800033224423215 
0.27071293320674394 0.11398839445525213 
0.27612174812026025 0.11010546086037928 
0.2816386305665028 0.10634786569328329 
0.2872657397230019 0.10271095556994668 
0.29300527790742076 0.099189308425771 
0.29885949143948837 0.09577695670473074 
0.3048306715201584 0.0924676078221204 
0.3109211551283289 0.0892548554546062 
0.3171333259354826 0.08613237593185821 
0.3234696152385979 0.08309410487258476 
0.329932502911703 0.08013439018075572 
0.3365245183764378 0.07724811855099721 
0.3432482415920123 0.07443081368255941 
0.3501063040649391 0.0716787054292244 
0.35710138987894563 0.06898877008289714 
0.36423623674545846 0.06635874287220925 
0.3715136370750815 0.06378710453142283 
0.37893643907047697 0.061273044443259345 
0.3865075478410874 0.05881640337253246 
0.394229926540124 0.056417599182389803 
0.4021065975242779 0.0540775391636625 
0.4101406435365961 0.0517975227169363 
0.41833520891299736 0.04957913811656251 
0.42669350081288804 0.04742415696851904 
0.4352187904743715 0.04533442976384456 
0.4439144144945307 0.04331178564109937 
0.452783776135296 0.0413579391197056 
0.4618303466553993 0.039474406165472056 
0.47105766666894494 0.03766243151370985 
0.48046934753112 0.03592292871692449 
0.49006907275159617 0.03425643391506464 
0.4998605994361662 0.03266307385798742 
0.5098477597571869 0.03114254825278222 
0.5200344624534029 0.029694126073043933 
0.530424694359731 0.02831665506280318 
0.5410225219676175 0.027008583303842603 
0.5518320930165627 0.025767991400192713 
0.5628576381174522 0.0245926335754869 
0.574103472408314 0.023479985784204464 
0.5855739972431665 0.022427298811742234 
0.5972737019145993 0.021431654283951815 
0.6092071654107808 0.0204900215252095 
0.6213790582075625 0.019599313293722026 
0.6337941440963966 0.018756438579404358 
0.6464572820487671 0.01795835086645111 
0.6593734281178816 0.017202090530305733 
0.6725476373783482 0.016484820345608275 
0.6859850659046174 0.01580385341466187 
0.6996909727889432 0.015156673170722279 
0.7136707221996723 0.014540945452282489 
0.7279297854806481 0.013954522969143651 
0.7424737432925704 0.013395442775097365 
0.7573082877971292 0.012861917613880782 
0.7724392248847879 0.01235232220532766 
0.7878724764470658 0.011865175680647783 
0.8036140826942324 0.01139912145577622 
0.8196702045192978 0.010952905849049508 
0.836047125909246 0.01052535670634853 
0.8527512564044333 0.010115363198307477 
0.869789133607137 0.009721857807595916 
0.887167425740213 0.009343801338917017 
0.9048929342568863 0.008980171570860649 
0.922972596502673 0.008629955938516048 
0.9414134884305005 0.008292148400381479 
0.9602228273700611 0.007965750413836759 
0.9794079748525117 0.007649775730615451 
0.9989764394915964 0.007343258536369743 
1.0189358799223471 0.007045264303941406 
1.0392941077984859 0.006754902613822053 
1.060059090849729 0.006471341120932736 
1.08123895600016 0.006193819815617956 
1.1028419925489252 0.00592166473792169 
1.12487665541446 0.005654300355179461 
1.1473515684435533 0.005391259899408305 


==> figures/poisson_taylor_hist/fig2c_k2_stdev1.0.txt <==
err density 
0.00789509462379697 0.010551724607226953 
0.008053820330493362 0.01121810252704591 
0.00821573711356905 0.011902204669831601 
0.008380909127524707 0.012604176515435519 
0.008549401816645237 0.013324442477160343 
0.008721281940930038 0.014063725868758361 
0.008896617602544548 0.014823059359916168 
0.00907547827280366 0.015603784706354693 
0.009257934819697557 0.016407540872932714 
0.009444059535970927 0.01723624007268158 
0.009633926167766767 0.018092031709405685 
0.009827609943845982 0.018977254719686032 
0.010025187605394418 0.019894379341007944 
0.010226737436429231 0.020845939862103185 
0.010432339294816467 0.021834460412907326 
0.010642074643912248 0.022862376297228176 
0.01085602658484014 0.023931953734216607 
0.011074279889417372 0.025045211130080066 
0.011296921033743017 0.026203845128018956 
0.011524038232461509 0.027409164666292226 
0.011755721473714932 0.028662036102561933 
0.011992062554798007 0.029962842135973076 
0.01223315511852997 0.031311456783994274 
0.01247909469035761 0.03270723806473285 
0.01272997871620423 0.034149039321415345 
0.012985906601079636 0.03563523933557412 
0.013246979748466246 0.03716379054680514 
0.013513301600497055 0.03873228387153062 
0.013784977678941423 0.040338027834685 
0.014062115627014775 0.04197813903977495 
0.014344825252028851 0.04364964044435616 
0.01463321856889951 0.04534956351399399 
0.014927409844529137 0.047075050124707536 
0.01522751564308131 0.04882345008842019 
0.015533654872165816 0.05059241039355837 
0.01584594882995206 0.052379952677253525 
0.016164521253229668 0.05418453605826123 
0.016489498366435408 0.05600510323108326 
0.0168210089316657 0.0578411086123583 
0.017159184299694527 0.059692528293017626 
0.01750415846201722 0.06155985253132472 
0.01785606810394031 0.06344406246773704 
0.01821505265873894 0.06534659359835664 
0.01858125436290293 0.0672692892593727 
0.018954818312493543 0.0692143479071285 
0.019335892520633346 0.07118426829369075 
0.019724627976151807 0.07318179671419087 
0.0201211787034099 0.07520988033108585 
0.020525701823327514 0.07727163016699101 
0.02093835761563774 0.07937029672077753 
0.02135930958239271 0.08150926033284858 
0.021788724512746237 0.08369203744767617 
0.022226772549038862 0.08592230284629451 
0.022673627254211418 0.0882039268059081 
0.023129465680573995 0.09054102504821031 
0.023594468439957456 0.09293801832193477 
0.0240688197752752 0.09539969758420036 
0.024552707633523733 0.09793129004815326 
0.02504632374025087 0.10053852089050425 
0.025549863675520968 0.10322766518968354 
0.026063526951407477 0.10600558470849801 
0.026587517091043462 0.10887974444610153 
0.027122041709261243 0.11185820445127459 
0.02766731259485338 0.11494958318873896 
0.02822354579448743 0.11816298974799609 
0.028790961698307672 0.12150792333687094 
0.02936978512725789 0.12499413976015548 
0.029960245422159755 0.1286314858945184 
0.0305625765345819 0.13242970448023525 
0.031177017119536035 0.136398212806036 
0.031803810630036615 0.14054586001699962 
0.032443205413561466 0.1448806687843746 
0.033095454810451806 0.14940956790504112 
0.03376081725429053 0.1541381230198111 
0.03443955637429844 0.15907027303529345 
0.035131941099789135 0.16420807999353126 
0.035838245766723995 0.16955150005521896 
0.0365587502264092 0.1750981829516297 
0.03729373995637812 0.1808433067295719 
0.03804350617350306 0.1867794538805171 
0.038808345949380735 0.19289653403177728 
0.03958856232803777 0.199181757310212 
0.040384464446002515 0.20561966129614626 
0.041196367654790705 0.2121921931979531 
0.042024593645853786 0.21887884752857686 
0.04286947057803918 0.22565685818794934 
0.04373133320761297 0.23250144248424665 
0.044610523020896735 0.2393860932971658 
0.04550738836957095 0.24628291433259808 
0.04642228460869844 0.25316299227418626 
0.0473555742375228 0.25999679863559005 
0.048307627043097594 0.266754613287572 
0.04927882024680285 0.27340696100210704 
0.050269538653807386 0.2799250519426052 
0.05128017480553598 0.28628121684959895 
0.05231112913520162 0.29244932773229537 
0.05336281012646476 0.2984051951773174 
0.0544356344752824 0.30412693391732676 
0.055530027255010786 0.3095952890457747 
0.0566464220848276 0.31479391619357144 
0.057785261301540165 0.3197096100655748 
0.05894699613484755 0.32433247693080947 
0.060132086886126423 0.32865604792811876 
0.061341003110811136 0.33267733134558697 
0.06257422380444061 0.33639680331601907 
0.06383223759244529 0.3398183376046876 
0.06511554292374988 0.3429490763181852 
0.06642464826826834 0.34579924441109633 
0.06776007231836918 0.34838191179574596 
0.06912234419439127 0.35071270766404755 
0.0705120036542914 0.35280949231225883 
0.07192960130750656 0.3546919923294632 
0.0733756988331158 0.3563814054838414 
0.07485086920238834 0.3578999820348496 
0.07635569690580536 0.35927058953156327 
0.07789077818464642 0.3605162684416966 
0.07945672126723158 0.3616597862005899 
0.08105414660991284 0.36272319747548165 
0.08268368714291077 0.3637274185996378 
0.08434598852109368 0.3646918242262328 
0.08604170937979796 0.36563387425806076 
0.08777152159579214 0.3665687789944947 
0.08953611055348723 0.3675092101663046 
0.09133617541649884 0.36846506506661003 
0.09317242940466917 0.36944329030041373 
0.09504560007665837 0.37044777074184787 
0.09695642961821682 0.3714792880943844 
0.09890567513625333 0.37253555199650734 
0.1008941089588154 0.3736113049217705 
0.10292251894109997 0.3746985002235242 
0.10499170877761672 0.3757865506240219 
0.10710249832062725 0.37686264231401323 
0.10925572390498577 0.37791210769394507 
0.11145223867951098 0.37891884774215195 
0.11369291294502003 0.3798657931332384 
0.11597863449915781 0.38073539164423537 
0.11831030898815943 0.3815101081625812 
0.12068886026568461 0.3821729228217293 
0.12311523075886564 0.38270781249277575 
0.12559038184171514 0.3831002010882858 
0.1281152942160407 0.38333736489790793 
0.13069096830001742 0.38340878045938936 
0.13331842462457247 0.38330640423348117 
0.1359987042377392 0.3830248755334674 
0.13873286911713967 0.3825616366761904 
0.14152200259076048 0.38191696707156864 
0.14436720976618814 0.38109393084090226 
0.14726961796847318 0.3800982404344336 
0.150230377186798 0.3789380414898358 
0.15325066053012448 0.3776236267258185 
0.15633166469200174 0.3761670889007028 
0.15947461042471894 0.37458192470231017 
0.16268074302299074 0.37288260281009716 
0.16595133281736618 0.3710841102423263 
0.16928767567755806 0.3692014914523599 
0.17269109352589132 0.36724939447414545 
0.17616293486107318 0.3652416377643876 
0.1797045752924942 0.36319081029412176 
0.1833174180852711 0.36110791596762587 
0.1870028947162465 0.35900207166654585 
0.19076246544116743 0.3568802662143059 
0.19459761987326635 0.354747185416595 
0.19850987757347435 0.352605106143413 
0.20250078865249968 0.35045386025779535 
0.20657193438501106 0.3482908671387665 
0.21072492783616914 0.3461112316535729 
0.2149614145007529 0.34390790275657745 
0.21928307295513613 0.34167188646563545 
0.22369161552237163 0.33939250581404434 
0.22818878895064537 0.33705769950706804 
0.23277637510537166 0.3346543504248101 
0.2374561916752022 0.3321686347963596 
0.24223009289222838 0.3295863828047593 
0.24709997026666328 0.3268934415442081 
0.2520677533362944 0.3240760316130029 
0.2571354104310024 0.32112108916015286 
0.26230494945265115 0.31801658588317516 
0.2675784186706566 0.3147518202742243 
0.27295790753354987 0.311317674308836 
0.2784455474968559 0.3077068307464192 
0.2840435128676177 0.30391394724672094 
0.28975402166589687 0.2999357845860604 
0.2955793365035957 0.2957712873658887 
0.3015217654809474 0.2914216167286731 
0.30758366310102825 0.28689013571502464 
0.3137674312026569 0.2821823489922168 
0.32007551991204874 0.27730579973591174 
0.3265104286136018 0.2722699274295812 
0.3330747069402004 0.26708589123351734 
0.33977095578342864 0.2617663643401001 
0.3466018283240921 0.25632530534732095 
0.35357003108345875 0.2507777131239499 
0.36067832499563457 0.24513937188668639 
0.36792952650149713 0.2394265932478595 
0.3753265086646232 0.23365596181494697 
0.38287220230965163 0.22784409053274243 
0.3905695971835306 0.22200739136738684 
0.3984217431401128 0.21616186616061372 
0.4064317513485654 0.21032292156364357 
0.4146027955260738 0.20450521093246551 
0.4229381131953289 0.19872250497518137 
0.4314410069672955 0.19298759183688577 
0.44011484584976757 0.18731220623841746 
0.44896306658223567 0.18170698630057222 
0.4579891749975868 0.17618145582852554 
0.46719674741118106 0.1707440291383881 
0.47658943203785764 0.16540203500549933 
0.48617095043742603 0.16016175601759408 
0.49594509898921685 0.1550284795286314 
0.5059157503962822 0.15000655652205497 
0.5160868552198327 0.14509946498543 
0.5264624434445233 0.14030987484170412 
0.5370466260752126 0.13563971203799277 
0.5478435967658196 0.13109022001781698 
0.5588576334809271 0.1266620174518839 
0.5700931001907956 0.12235515173129395 
0.5815544486004498 0.11816914829461136 
0.5932462199135267 0.11410305633182335 
0.6051730466315897 0.11015549175744868 
0.6173396543896124 0.10632467855532063 
0.6297508638283628 0.10260848966276824 
0.6424115925044362 0.09900448848660158 
0.6553268568386826 0.09550997194194608 
0.668501774103806 0.09212201560059498 
0.6819415644519281 0.08883752115797414 
0.6956515529829108 0.08565326601121444 
0.709637171854259 0.08256595432136514 
0.7239039624334485 0.07957226854589616 
0.7384575774935188 0.07666892010572045 
0.7533037834528077 0.0738526976210438 
0.7684484626597186 0.07112051103244847 
0.7838976157234173 0.06846942992944677 
0.799657363891385 0.06589671454103095 
0.8157339514747762 0.06339983809530374 
0.8321337483225321 0.06097649961338324 
0.8488632523452324 0.058624626644441305 
0.8659290920896958 0.0563423679461381 
0.8833380293653338 0.05412807663614122 
0.9010969619233048 0.05198028485237337 
0.9192129261895395 0.04989767142899595 
0.9376931000527035 0.047879024491323516 
0.9565448057082103 0.045923201169696067 
0.9757755125594196 0.044029086809722014 
0.9953928401771535 0.04219555610141203 
1.0154045613187124 0.040421438457753506 
1.0358186050075948 0.03870548974772941 
1.0566430596751233 0.03704637214119016 
1.0778861763652323 0.03544264337217352 
1.0995563720036934 0.03389275619820583 
1.1216622327330583 0.032395068255394954 
1.144212517314649 0.030947861915156447 
1.1672161605989493 0.02954937317154052 
1.190682277065762 0.028197828060633572 
1.2146201644355323 0.02689148466475482 
1.2390393073532897 0.025628678408934506 
1.2639493811466402 0.024407868134233617 
1.289360255659311 0.023227680343650452 
1.315281999161777 0.022086949065896144 
1.3417248823404972 0.020984748966752485 
1.3686993823673514 0.01992041964622068 
1.396216187050902 0.01889357947479419 
1.424286199071103 0.017904127821015293 
1.4529205402991445 0.016952235077995044 
1.4821305562041565 0.01603832047933715 
1.5119278203484956 0.015163018274703828 
1.542324138973406 0.014327133382842387 
1.5733315556768834 0.013531588128547763 
1.604962356185574 0.012777362076973534 
1.6372290732226074 0.012065427286132309 
1.6701444914733081 0.011396681494333245 
1.7037216526507262 0.010771881837827938 
1.7379738606630064 0.01019158165539239 
1.7729146868846588 0.009656072787123899 
1.808557975533789 0.009165335525731129 
1.8449178491574363 0.00871899804569041 
1.8820087142272037 0.00831630673768813 
1.919845266847371 0.007956108433644528 
1.958442498577764 0.007636845042989078 
1.9978157023737055 0.007356560655043713 
2.03798047864537 0.0071129207152510355 
2.078952741438956 0.006903242472137355 
2.120748724742143 0.006724535531912421 
2.163384988916301 0.006573551059623741 
2.206878427258014 0.006446837937277682 
2.2512462726925357 0.0063408040341231126 
2.296506104601796 0.006251780662701604 
2.342675855789679 0.00617608828352478 
2.3897738195873517 0.006110101575938065 
2.4378186571014244 0.006050312105393468 
2.486829404607827 0.005993386979031758 
2.5368254810943567 0.0059362220823293566 
2.5878266959548424 0.005875988719425948 
2.639853256837994 0.005810172728584449 
2.6929257776540734 0.005736605402552682 
2.7470652867425063 0.0056534858027343145 
2.8022932352037024 0.0055593943084036234 
2.858631505398406 0.005453297481219634 
2.9161024196178906 0.005334544545680124 
2.97472874892847 0.005202855983702448 
3.03453372219384 0.005058304913075585 


==> figures/poisson_taylor_hist/fig2c_k3_stdev0.5.txt <==
err density 
0.0002635371075735211 0.01773479801615053 
0.0002688320215342664 0.01848746731213818 
0.0002742333194274674 0.01923732858271606 
0.00027974313868938267 0.019983669722384235 
0.0002853636597010433 0.020726111662082762 
0.0002910971066510858 0.021464628815138186 
0.0002969457484159249 0.022199563499133664 
0.00030291189945760616 0.022931633946644877 
0.0003089979207397002 0.02366193566677176 
0.00031520622066159816 0.02439193607678002 
0.00032153925601157915 0.025123462484633537 
0.0003279995329390268 0.025858683664267124 
0.0003345896079461765 0.026600085421630032 
0.0003413120888997942 0.027350440696440617 
0.00034816963606317604 0.028112774878081784 
0.00035516496314888524 0.02889032713035172 
0.0003623008383926403 0.029686508615524444 
0.00036958008564877756 0.030504858580590506 
0.0003770055855077271 0.03134899931547996 
0.00038458027643593727 0.032222591013053324 
0.0003923071559387027 0.033129287552937245 
0.0004001892817463581 0.03407269419591236 
0.0004082297730243018 0.03505632811331453 
0.0004164318116073326 0.03608358258835391 
0.00042479864325878407 0.03715769561567603 
0.0004333335789549615 0.03828172349487263 
0.00044203999619538115 0.039458519866611044 
0.00045092134033933534 0.04069072048074956 
0.00045998112596931396 0.04198073381883178 
0.00046922293828181643 0.043330737523624194 
0.00047865043450610927 0.044742680420965394 
0.0004882673453514867 0.046218289759245634 
0.0004980774764836134 0.04775908314429492 
0.0005080847100305257 0.049366384516985364 
0.0005182930061188908 0.05104134341161782 
0.0005287064044411364 0.05278495664868042 
0.0005393290258540615 0.05459809155856674 
0.0005501650740095693 0.05648150980512656 
0.0005612188370181622 0.05843589088028713 
0.0005724946891458618 0.06046185437313911 
0.0005839970925452214 0.06255998017746209 
0.0005957305990211157 0.06473082588826355 
0.0006076998518320128 0.06697494074711201 
0.0006199095875274328 0.06929287562363622 
0.0006323646378223264 0.07168518866162878 
0.00064506993150911 0.07415244636735871 
0.0006580304964081222 0.07669522006935135 
0.0006712514613572638 0.07931407782745455 
0.0006847380582416122 0.08200957200916296 
0.0006984956240638205 0.08478222287810849 
0.000712529603056108 0.08763249864928926 
0.0007268455488346877 0.0905607925548577 
0.0007414491265974766 0.0935673975310319 
0.0007563461153659676 0.09665247917997198 
0.00077154241027214 0.09981604768049414 
0.0007870440248913159 0.10305792931956771 
0.0008028570936218952 0.10637773829498524 
0.0008189878741128968 0.10977484940153048 
0.0008354427497402765 0.11324837216219923 
0.0008522282321329947 0.1167971269066736 
0.0008693509637498444 0.12041962323557574 
0.0008868177205080457 0.12411404124514629 
0.0009046354144646525 0.12787821582655343 
0.0009228110965518408 0.1317096243000802 
0.000941351959367146 0.13560537759910207 
0.0009602653400197652 0.1395622151832784 
0.0009795587230340414 0.14357650383481796 
0.0009992397433112932 0.14764424047514826 
0.0010193161891511441 0.15176105912985438 
0.0010397960053335554 0.1559222421645745 
0.0010606872962627915 0.16012273591018344 
0.0010819983291745427 0.16435717078811823 
0.0011037375374074907 0.16861988603209171 
0.0011259135237405998 0.17290495907676437 
0.0011485350637974706 0.1772062396436944 
0.001171611109519078 0.18151738849737445 
0.0011951507927062972 0.18583192076755836 
0.0012191634286335962 0.19014325363781773 
0.0012436585197353348 0.19444475808510941 
0.001268645759366132 0.19872981422318775 
0.0012941350356367764 0.20299186965753896 
0.001320136435327222 0.20722450010606588 
0.0013466602478781832 0.21142147138399314 
0.0013737169694629477 0.21557680170051596 
0.0014013173071409835 0.21968482307614035 
0.0014294721830950075 0.22374024057155184 
0.0014581927389531824 0.2277381879290695 
0.0014874903401981478 0.23167427817380917 
0.0015173765806646522 0.23554464771024686 
0.0015478632871275277 0.2393459924862669 
0.0015789625239818678 0.24307559488492866 
0.0016106865980172209 0.2467313401459007 
0.0016430480632877139 0.25031172131371876 
0.0016760597260800246 0.2538158319561956 
0.0017097346499811614 0.25724334618873385 
0.0017440861610480802 0.26059448587187495 
0.0017791278530811456 0.2638699752109324 
0.0018148735930035662 0.26707098336693386 
0.0018513375263488985 0.270199056074577 
0.0018885340828588074 0.2732560376417054 
0.0019264779821932991 0.27624398506143577 
0.001965184239755673 0.2791650762879546 
0.0020046681726345237 0.2820215149961942 
0.0020449454056651055 0.28481543435111917 
0.0020860318776125043 0.2875488024432203 
0.0021279438474790203 0.2902233320940793 
0.0021706979009382863 0.29284039769368403 
0.0022143109568986603 0.29540096159671375 
0.0022588002741984756 0.29790551237907 
0.0023041834584358327 0.3003540169429778 
0.002350478468935584 0.302745888067059 
0.0023977036258563266 0.30507996853864155 
0.002445877617440166 0.30735453249385153 
0.0024950195074081487 0.3095673040444018 
0.0025451487425042813 0.31171549270789883 
0.0025962851601911137 0.3137958446018642 
0.002648448996499961 0.3158047078318215 
0.0027016608940388202 0.317738110021717 
0.0027559419101612077 0.31959184552009967 
0.0028113135252991047 0.3213615694852763 
0.002867797651463332 0.32304289582131684 
0.002925416640914714 0.3246314958148586 
0.0029841932950094518 0.32612319431623005 
0.003044150873222227 0.32751406041911013 
0.003105313102350596 0.32880048981726945 
0.0031677041859043014 0.3299792763467568 
0.003231348813683244 0.33104767064459223 
0.0032962721715478886 0.332003424353701 
0.0033624999513859775 0.3328448188586068 
0.0034300583612794787 0.3335706781246025 
0.003498974135875825 0.3341803658108477 
0.003569274546967523 0.3346737674105043 
0.003640987414284315 0.3350512587150509 
0.003714141116502184 0.33531366238306176 
0.003788764602473544 0.33546219479695993 
0.0038648874026830705 0.3354984056986986 
0.003942539640933682 0.33542411329575256 
0.004021752046267331 0.3352413376156437 
0.004102555965125309 0.3349522348588971 
0.004184983373752842 0.3345590353605477 
0.004269066890852948 0.3340639875273391 
0.00435483979049452 0.3334693097845271 
0.0044423360152797365 0.332777152159147 
0.0045315901897760745 0.33198956866517615 
0.004622637634218135 0.3311085011615157 
0.004715514378484822 0.3301357748483574 
0.004810257176357295 0.3290731050732706 
0.0049069035200634235 0.3279221146560697 
0.00500549165511445 0.32668436052975647 
0.005106060595439734 0.3253613681492995 
0.005208650138825627 0.3239546718526383 
0.0053133008826644675 0.322465859177031 
0.005420054240020079 0.32089661704234024 
0.00552895245601599 0.3192487777103678 
0.005640038624552953 0.3175243625111467 
0.0057533567053623435 0.3157256214847762 
0.005868951541402167 0.3138550673094377 
0.005986868876602637 0.3119155021588656 
0.006107155373968216 0.30991003644046733 
0.006229858634043436 0.3078420986924971 
0.006355027213749668 0.30571543624956116 
0.0064827106456003866 0.3035341066054866 
0.0066129594573024995 0.3013024596984216 
0.006745825191751471 0.2990251116042241 
0.0068813604274282495 0.29670691034306695 
0.007019618799205913 0.29435289467573345 
0.007160655019574448 0.29196824688864137 
0.007304524900291902 0.28955824064123026 
0.00745128537447058 0.2871281849798214 
0.007600994519106981 0.28468336561423785 
0.00775371157806438 0.28222898451505657 
0.007909496985517232 0.279770098828801 
0.008068412389866522 0.2773115600347744 
0.008230520678135702 0.2748579541891489 
0.008395886000856737 0.2724135440271843 
0.008564573797456159 0.26998221362952557 
0.00873665082215119 0.267567416307908 
0.008912185170366117 0.26517212633196313 
0.009091246305679502 0.26279879510243787 
0.0092739050873127 0.2604493123753225 
0.00946023379817077 0.25812497315231536 
0.009650306173446704 0.2558264508703878 
0.0098441974298004 0.2535537775402652 
0.010041984295123887 0.2513063314930553 
0.010243745038904543 0.2490828333883736 
0.010449559503198463 0.2468813511090259 
0.010659509134225996 0.24469931411022264 
0.010873677014602231 0.2425335377005422 
0.011092147896214948 0.24038025760444764 
0.01131500823376318 0.23823517499104102 
0.011542346218969643 0.23609351195244693 
0.01177425181548048 0.23395007718144245 
0.012010816794466327 0.23179934133783608 
0.012252134770938507 0.22963552131480192 
0.01249830124079504 0.22745267232981708 
0.01274941361861084 0.22524478648131077 
0.013005571276187263 0.22300589614360303 
0.013266875581876144 0.22073018033151026 
0.013533429940693903 0.21841207196394366 
0.013805339835241714 0.21604636380389697 
0.014082712867447668 0.21362831075972305 
0.014365658801147776 0.21115372620689668 
0.014654289605522374 0.2086190700354351 
0.014948719499405313 0.20602152624787692 
0.015249064996483309 0.20335906812544904 
0.01555544495140357 0.20063050924189163 
0.015867980606807684 0.197835538928688 
0.016186795641310488 0.19497474117272748 
0.01651201621844305 0.19204959634593544 
0.01684377103657884 0.18906246561247883 
0.01718219137986314 0.18601655831776442 
0.017527411170165548 0.1829158831188016 
0.01787956702007652 0.17976518405169337 
0.018238798286968515 0.17656986313371165 
0.01860524712814336 0.17333589145042816 
0.018979058557087723 0.17006971097027232 
0.019360380500858736 0.16677812954962049 
0.019749363858622665 0.1634682117336105 
0.020146162561369627 0.1601471680169553 
0.020550933632828245 0.15682224520389978 
0.020963837251604056 0.15350062039910106 
0.021385036814566334 0.15018930097680896 
0.02181469900150868 0.14689503262225748 
0.02225299384110853 0.14362421722730187 
0.022700094778212037 0.1403828420645944 
0.02315617874247071 0.1371764212752708 
0.023621426218357253 0.13400995029918622 
0.02409602131658799 0.13088787346963038 
0.024580151846980276 0.127814064601082 
0.025074009392773922 0.12479182003289914 
0.02557778938644566 0.12182386326630854 
0.026091691187046993 0.11891236005691996 
0.026615918159095732 0.11605894260817862 
0.02715067775305285 0.1132647413577818 
0.027696181587416047 0.11053042276143406 
0.0282526455324627 0.10785623145577525 
0.028820289795675576 0.10524203522152292 
0.029399339008884695 0.10268737126297374 
0.02999002231715998 0.10019149246295088 
0.030592573469490177 0.09775341245332206 
0.031207230911283412 0.09537194854944075 
0.03183423787872638 0.09304576182065563 
0.03247384249503921 0.0907733937968037 
0.033126297868664556 0.08855329953116314 
0.03379186219342923 0.0863838769435921 
0.034470798850718194 0.08426349254483588 
0.03516337651370174 0.08219050378741453 
0.03586986925365639 0.08016327839538522 
0.03659055664842229 0.07818021109208523 
0.037325723893039335 0.07623973817154422 
0.038075661912606626 0.07434035034754642 
0.03884066747740908 0.07248060426837033 
0.03962104332035721 0.07065913301071762 
0.04041709825678671 0.06887465577034428 
0.0412291473066647 0.06712598685741179 
0.04205751181925157 0.06541204399001281 
0.04290251960026715 0.06373185576815779 
0.04376450504161236 0.06208456811065877 
0.04464380925369681 0.0604694493559283 
0.045540780200425075 0.05888589367051472 
0.046455772836895406 0.057333422380523864 
0.04738914924986475 0.05581168284347949 
0.04834127880103606 0.054320444512357145 
0.04931253827322434 0.052859591908379695 
0.05030331201945983 0.05142911431179596 
0.05131399211508647 0.05002909209585648 
0.05234497851291641 0.048659679762780086 
0.053396679201502095 0.04732108588494019 
0.054469510366588 0.0460135503023984 
0.05556389655580638 0.04473731907164372 
0.056680270846681785 0.04349261779245809 
0.0578190750180116 0.042279624053231844 
0.0589807597246894 0.041098439823644736 
0.060165784676040876 0.03994906468239802 
0.06137461881774325 0.03883137079297055 
0.06260774051739926 0.037745080530056235 
0.06386563775383997 0.036689747612872345 
0.06514880831023065 0.03566474252000518 
0.0664577599710571 0.03466924284648661 
0.06779301072306915 0.03370222912141116 
0.06915508896026157 0.03276248643884253 
0.0705445336929739 0.03184861207223076 
0.07196189476119084 0.030959029049970978 
0.07340773305212835 0.030092005474362995 
0.07488262072219182 0.029245679175452226 
0.07638714142339331 0.028418087112185436 
0.07792189053431815 0.027607198772627402 
0.07948747539573173 0.02681095268852614 
0.08108451555092065 0.026027295072146534 
0.08271364299086223 0.025254219508740804 
0.08437550240431972 0.02448980659871527 
0.08607075143296322 0.02373226244057592 
0.08780006093161549 0.02297995487882732 
0.08956411523372709 0.022231446508568918 
0.09136361242218492 0.021485523527784413 
0.0931992646055625 0.020741219655361274 
0.09507179819991994 0.01999783448291382 
0.09698195421626568 0.01925494579601044 
0.09893048855379462 0.0185124155794424 
0.10091817229901714 0.017770389605488032 


==> figures/poisson_taylor_hist/fig2c_k3_stdev0.75.txt <==
err density 
0.0012183361076459384 0.01657872115524352 
0.0012428074401311464 0.017429931083264575 
0.0012677703004548894 0.018282946261486313 
0.0012932345613781316 0.019135110953965934 
0.0013192102939647602 0.019983915512915597 
0.0013457077715646791 0.020827047082208065 
0.0013727374738768889 0.021662439270108514 
0.0014003100910941965 0.022488319799314274 
0.0014284365281311562 0.02330325514997256 
0.001457127908936945 0.024106191242704692 
0.001486395580894866 0.02489648926357953 
0.001516251119310207 0.025673955810562372 
0.0015467063319882606 0.026438866639660167 
0.0015777732639042758 0.027191983406616316 
0.0016094642019672343 0.027934562933866387 
0.0016417916798792869 0.028668358679367515 
0.001674768483092812 0.029395614240330433 
0.0017084076538670414 0.03011904888702506 
0.0017427224964262362 0.030841835285797356 
0.0017777265822214933 0.03156756973229139 
0.0018134337552982163 0.03230023537178196 
0.001849858137771412 0.03304415902985959 
0.0018870141354109626 0.03380396241009462 
0.0019249164433390688 0.03458450853275087 
0.0019635800518421533 0.035390844387514546 
0.002003020252299475 0.03622814085140706 
0.0020432526432308537 0.03710163097889156 
0.00208429313646584 0.03801654780347729 
0.0021261579634368165 0.03897806279818524 
0.0021688636815985042 0.039991226125849946 
0.0022124271809763874 0.04106090976967014 
0.002256865690846702 0.0421917545704098 
0.0023021967865505637 0.04338812211036233 
0.002348438396444987 0.04465405227723845 
0.002395608808993521 0.0459932272155383 
0.002443726679999284 0.047408942231146035 
0.0024928110399833146 0.04890408405964897 
0.0025428813017110857 0.05048111674339496 
0.0025939572678702325 0.052142075190049056 
0.0026460591389024595 0.05388856631016346 
0.002699207520992782 0.055721777457036645 
0.002753423434219236 0.057642491723046224 
0.0028087283208662636 0.05965110948690983 
0.002865144053905108 0.06174767546015549 
0.002922692945644514 0.06393191035244665 
0.002981397756555219 0.06620324616809373 
0.003041281704271655 0.06856086406338316 
0.0031023684727744865 0.0710037336390797 
0.0031646822217575826 0.0735306525167032 
0.0032282475961831095 0.07614028505232494 
0.0032930897360285848 0.07883119907813478 
0.003359234286229667 0.08160189962948854 
0.0034267074068226964 0.08445085871217334 
0.0034955357832909184 0.08737654028893095 
0.0035657466371185466 0.09037741981264427 
0.003637367736556813 0.09345199780202028 
0.0037104274076062388 0.0965988071393997 
0.0037849545452195185 0.09981641396422632 
0.0038609786247294224 0.10310341223409232 
0.003938529713506225 0.10645841222230236 
0.004017638482849284 0.10988002341073645 
0.004098336220117478 0.11336683241373789 
0.004180654841103314 0.11691737672756096 
0.0042646269026555324 0.12053011523572857 
0.004350285615555281 0.12420339650944659 
0.004437664857650931 0.12793542602062036 
0.00452679918725668 0.13172423343061987 
0.004617723856820296 0.13556764112929068 
0.004710474826865387 0.13946323517527504 
0.004805088780213738 0.14340833973104616 
0.0049016031364932655 0.1473999959956271 
0.005000056066937414 0.1514349465172078 
0.005100486509481812 0.15550962562010276 
0.0052029341841641425 0.15962015650975347 
0.005307439608833323 0.16376235543064827 
0.005414044115174245 0.16793174305040753 
0.0055227898650543885 0.17212356303471205 
0.005633719867198722 0.17633280756836223 
0.005746877994199585 0.18055424937380277 
0.005862308999868221 0.1847824795861481 
0.005980058536934791 0.18901195066910992 
0.00610017317510397 0.19323702340490884 
0.006222700419473134 0.19745201686815886 
0.00634768872932057 0.20165126020316967 
0.006475187537270989 0.2058291449692615 
0.0066052472688460425 0.20998017680175335 
0.006737919362407533 0.21409902515804452 
0.00687325628950114 0.21818056997828617 
0.007011311575608863 0.22221994418664634 
0.007152139821318187 0.22621257108893306 
0.007295796723916561 0.23015419588088726 
0.00744233909941951 0.23404091066314336 
0.007591824905041285 0.23786917255716583 
0.007744313262116833 0.2416358147240842 
0.007899864479484129 0.24533805029765524 
0.008058540077336245 0.2489734694458143 
0.008220402811552417 0.25254002996499114 
0.008385516698517916 0.25603604198066954 
0.008553947040442355 0.2594601474706462 
0.008725760451186601 0.2628112954393421 
0.008901024882608442 0.2660887136489607 
0.009079809651437376 0.26929187785458025 
0.009262185466689242 0.27242047949516035 
0.009448224457631528 0.27547439276249736 
0.009638000202310325 0.27845364190823596 
0.00983158775665028 0.28135836955953286 
0.010029063684139082 0.2841888067020876 
0.01023050608610819 0.2869452448612864 
0.010435994632621706 0.2896280108745209 
0.01064561059398574 0.2922374445071573 
0.010859436872890687 0.2947738790273778 
0.011077558037199037 0.2972376247271397 
0.01130006035339179 0.2996289552626773 
0.011527031820686689 0.3019480965924483 
0.011758562205841762 0.30419521821585266 
0.011994743078657834 0.3063704263642285 
0.012235667848194232 0.30847375876691946 
0.012481431799711897 0.31050518060901394 
0.012732132132358494 0.31246458131212757 
0.01298786799761046 0.31435177180296775 
0.013248740538487224 0.31616648198353065 
0.013514852929553118 0.31790835817840457 
0.013786310417722625 0.31957696040540257 
0.014063220363885368 0.3211717593923498 
0.01434569228536714 0.3226921333420684 
0.014633837899243782 0.324137364526635 
0.01492777116652497 0.3255066358681704 
0.015227608337225714 0.32679902773455427 
0.015533467996342925 0.32801351524248734 
0.015845471110755516 0.32914896641553265 
0.016163741077066588 0.33020414158946587 
0.01648840377040658 0.33117769448993545 
0.0168195875942166 0.33206817542650113 
0.017157423531031623 0.3328740370510242 
0.017502045194284013 0.33359364311562545 
0.017853588881147252 0.33422528063441165 
0.018212193626441178 0.33476717580271176 
0.01857800125762002 0.33521751395647265 
0.018951156450864894 0.33557446376232053 
0.01933180678830287 0.3358362057156217 
0.01972010281637547 0.3360009648906498 
0.02011619810537945 0.33606704773563006 
0.020520249310203544 0.33603288253911806 
0.020932416232285176 0.33589706301710714 
0.021352861882811578 0.3356583942880138 
0.021781752547190426 0.3353159403218103 
0.022219257850815324 0.33486907177764147 
0.022665550826152365 0.3343175129894147 
0.0231208079811741 0.333661386729709 
0.023585209369168074 0.33290125528723263 
0.02405893865994755 0.33203815633999373 
0.02454218321249257 0.3310736321020952 
0.025035134149049985 0.3300097502721977 
0.02553798643072201 0.32884911541958334 
0.026050938934572884 0.32759486961082207 
0.02657419453228438 0.32625068130496965 
0.027107960170391115 0.3248207218241979 
0.027652446952127537 0.32330962903320626 
0.02820787022091875 0.3217224582256251 
0.0287744496455485 0.32006462060756413 
0.02935240930703767 0.3183418101742337 
0.029941977787267888 0.3165599201806503 
0.030543388259385212 0.3147249507964308 
0.031156878580019632 0.3128429098922188 
0.0317826913833569 0.3109197092164975 
0.032421074177099794 0.30896105847290145 
0.03307227944035704 0.3069723599880048 
0.03373656472349819 0.30495860675879793 
0.034414192750014304 0.3029242866814416 
0.03510543152042458 0.30087329568542304 
0.035810554418269996 0.2988088623304258 
0.036529840318235925 0.29673348617085443 
0.03726357369644659 0.29464889186229754 
0.038012044742974725 0.2925560005853155 
0.03877554947661121 0.29045491990757033 
0.03955438986193985 0.2883449527102487 
0.04034887392876385 0.2862246252850351 
0.04115931589393086 0.2840917341806103 
0.04198603628560522 0.2819434108596858 
0.042829362070036146 0.2797762027354388 
0.04368962678087222 0.2775861687050654 
0.04456717065107331 0.27536898690163547 
0.04546234074747198 0.2731200720548409 
0.046375491108037764 0.2708346995955283 
0.0473069828818984 0.2685081334643736 
0.04825718447217366 0.2661357544951927 
0.04922647168167804 0.26371318623893514 
0.05021522786154993 0.261236415173698 
0.05122384406286632 0.25870190240481983 
0.052252719191302664 0.2561066841912022 
0.05330226016489921 0.2534484589313561 
0.0543728820749964 0.2507256585960143 
0.05546500835040258 0.2479375029930812 
0.05657907092485921 0.24508403568415793 
0.05771551040786986 0.242166140828501 
0.05887477625896034 0.23918554069855458 
0.06005732696543907 0.23614477407992185 
0.06126363022372778 0.23304715622683847 
0.06249416312433465 0.22989672148160314 
0.06374941234054259 0.22669815007336194 
0.06502987432088747 0.2234566809792206 
0.06633605548550264 0.220178013050989 
0.06766847242640701 0.21686819687690995 
0.06902765211181604 0.21353352005361342 
0.07041413209455691 0.2101803886845021 
0.07182846072466922 0.20681520799337128 
0.07327119736627652 0.20344426494415022 
0.07474291261881381 0.20007361568869902 
0.07624418854269811 0.19670898052551422 
0.07777561888953265 0.19335564884572776 
0.07933780933693388 0.19001839627331296 
0.08093137772807638 0.18670141588011346 
0.082556954316048 0.18340826498105992 
0.08421518201311397 0.18014182860023054 
0.0859067166449876 0.17690430025513712 
0.08763222721020748 0.17369718024686107 
0.08939239614472574 0.17052129118035497 
0.0911879195918094 0.16737680998574767 
0.09301950767736425 0.16426331528121477 
0.09488788479078775 0.16117984852388106 
0.09679378987146371 0.1581249870492581 
0.09873797670101166 0.15509692681246517 
0.10072121420140531 0.1520935724246503 
0.10274428673908038 0.14911263193203356 
0.10480799443514932 0.14615171371682928 
0.1069131534818478 0.1432084229100557 
0.10906059646533744 0.1402804547944049 
0.11125117269499135 0.13736568283644734 
0.1134857485392949 0.1344622392145974 
0.11576520776849204 0.13156858599316665 
0.11809045190411543 0.12868357542234893 
0.12046240057553566 0.12580649820654516 
0.1228819918836731 0.12293711896557932 
0.1253501827720153 0.1200756985013723 
0.1278679494050854 0.11722300286305111 
0.13043628755451414 0.11438029956366433 
0.13305621299286466 0.11154934163040978 
0.1357287618953694 0.1087323404580302 
0.13845499124973445 0.10593192867443281 
0.14123597927417647 0.10315111441353375 
0.14407282584385617 0.10039322852018162 
0.1469666529258759 0.09766186628546815 
0.14991860502301627 0.09496082532979859 
0.1529298496263838 0.09229404121976434 
0.15600157767715228 0.08966552232883923 
0.15913500403757663 0.08707928533825024 
0.162331367971469 0.08453929263098597 
0.1655919336343254 0.0820493926671925 
0.16891799057329573 0.07961326425164819 
0.17231085423719825 0.07723436542165851 
0.1757718664967759 0.0749158875040175 
0.1793023961754038 0.07266071471904627 
0.18290383959045683 0.07047138955339399 
0.186577621105549 0.06835008398521673 
0.19032519369386788 0.06629857652809654 
0.19414803951282114 0.06431823496488323 
0.19804767049022812 0.06241000456952112 
0.20202562892228315 0.06057440156277053 
0.20608348808353108 0.05881151151453415 
0.21022285284909467 0.05712099238857291 
0.21444536032939826 0.05550208192155831 
0.21875268051764304 0.05395360903429477 
0.22314651695028465 0.05247400898513137 
0.22762860738077975 0.05106134199083934 
0.23220072446686282 0.04971331505567074 
0.23686467647162918 0.04842730676248313 
0.24162230797870007 0.04720039478884234 
0.2464755006217504 0.04602938591458298 
0.25142617382869253 0.04491084828471939 
0.25647628558080493 0.04384114568272261 
0.26162783318711025 0.04281647355440589 
0.26688285407430773 0.0418328965028183 
0.27224342659256995 0.04088638695083474 
0.2777116708375276 0.03997286464198948 
0.28328974948876173 0.0390882366231523 
0.28897986866514047 0.03822843732655808 
0.29478427879733327 0.03738946834513004 
0.3007052755178522 0.03656743747554128 
0.30674520056897114 0.03575859658942741 
0.31290644272887785 0.03495937788579082 
0.31919143875643324 0.03416642807785043 
0.3256026743549026 0.033376640076091875 
0.33214268515504813 0.0325871817464416 
0.33881405771796413 0.03179552134848655 
0.34561943055805716 0.03099944929334548 
0.3525614951865746 0.030197095903808494 
0.35964299717608933 0.02938694491010085 
0.36686673724637087 0.028567842472287993 
0.3742355723720618 0.027739001583949777 
0.38175241691260814 0.026900001780157324 
0.3894202437648802 0.0260507841447269 
0.3972420855389484 0.025191641685795456 
0.40522103575747553 0.024323205223510645 
0.4133602500791961 0.023446425007502943 
0.421662947546976 0.022562548353260867 
0.43013241186093487 0.02167309365398993 
0.4387719926771441 0.020779821186472428 
0.44758510693241005 0.01988470118440128 
0.456575240195663 0.01898987969927462 
0.4657459480464958 0.018097642806004142 


==> figures/poisson_taylor_hist/fig2c_k3_stdev1.0.txt <==
err density 
0.003505562366033729 0.015015305301044366 
0.0035755873219934886 0.015923001758338162 
0.0036470110533693375 0.016841909628599994 
0.003719861501237959 0.01776832773755044 
0.0037941671648097954 0.01869847615458252 
0.003869957112577969 0.01962856274014186 
0.003947260993689932 0.020554854462344306 
0.004026109049546243 0.021473752061045986 
0.004106532125631078 0.02238186644134291 
0.00418856168357901 0.02327609502083407 
0.0042722298134828625 0.024153696144433363 
0.004357569246447391 0.025012359624270192 
0.00444461336739376 0.025850271465798276 
0.004533396228119767 0.026666170908102423 
0.004623952560620966 0.027459398037741466 
0.004716317790677861 0.028229930429960897 
0.004810528051714555 0.028978407524895694 
0.004906620198934186 0.029706141753071853 
0.005004631823736735 0.03041511577537483 
0.005104601268424857 0.03110796558687305 
0.005206567641203445 0.031787949638939474 
0.005310570831478819 0.03245890454626599 
0.005416651525463514 0.03312518835013963 
0.0055248512220928145 0.03379161269217461 
0.005635212249259195 0.03446336559945415 
0.005747777780371037 0.03514592687967479 
0.005862591851242167 0.03584497836196348 
0.0059796993773187194 0.03656631138619455 
0.006099146171250131 0.03731573403402966 
0.00622097896081113 0.03809898060446484 
0.006345245407181691 0.03892162576432246 
0.0064719941235922 0.039789005651812946 
0.006601274694341009 0.04070614798391169 
0.006733137694191873 0.04167771292352437 
0.006867634708158917 0.042707946110376094 
0.007004818351686745 0.04380064486243422 
0.007144742291233705 0.044959138126241076 
0.00728746126526626 0.046186280309584535 
0.007433031105672805 0.04748445868377313 
0.007581508759605171 0.04885561361059396 
0.007732952311756419 0.05030127044536894 
0.007887421007083704 0.051822581605768664 
0.008044975273984971 0.05342037698794352 
0.008205676747938652 0.05509522066685552 
0.008369588295615536 0.05684747164386591 
0.008536774039472348 0.05867734630659953 
0.008707299382836533 0.06058498024616789 
0.008881231035492154 0.06257048713466927 
0.00905863703977683 0.06463401249860141 
0.009239586797200064 0.06677578042615231 
0.009424151095593174 0.06899613151080654 
0.009612402136801639 0.07129555065101474 
0.009804413564930529 0.07367468368495293 
0.010000260495154255 0.07613434222863971 
0.01020001954310171 0.07867549649210674 
0.010403768854828407 0.08129925625879772 
0.010611588137387383 0.08400684061481638 
0.010823558690010695 0.08679953739437966 
0.011039763435913827 0.08967865365400196 
0.011260286954735339 0.09264545878976546 
0.011485215515624621 0.09570112216022082 
0.011714637110990486 0.09884664726430913 
0.01194864149092391 0.10208280464347576 
0.012187320198308472 0.10541006572608234 
0.012430766604632035 0.10882853980876439 
0.012679075946513824 0.11233791627415278 
0.012932345362961162 0.11593741398020427 
0.013190673933370351 0.1196257395282913 
0.013454162716286763 0.12340105583219209 
0.013722914788939061 0.12726096207713503 
0.013997035287563145 0.1312024857876284 
0.01427663144853168 0.1352220873268857 
0.014561812650305091 0.1393156767422001 
0.014852690456220615 0.14347864246326136 
0.015149378658135999 0.14770589096804052 
0.015451993320945134 0.15199189616717704 
0.01576065282798279 0.15633075693586143 
0.016075477927336313 0.1607162609539613 
0.01639659177908257 0.1651419528109973 
0.016724120003468283 0.169601204200961 
0.017058190730052904 0.1740872839789746 
0.01739893464783311 0.178593425880816 
0.017746485056368482 0.1831128918179267 
0.01810097791792859 0.18763902885211473 
0.018462551910681625 0.19216531822018806 
0.018831348482945435 0.19668541511058302 
0.019207511908522455 0.20119317828026506 
0.019591189343139782 0.20568268902689352 
0.01998253088201671 0.21014825948248586 
0.02038168961858226 0.21458443065316757 
0.020788821704365544 0.21898596107669066 
0.021204086410082524 0.22334780738680687 
0.021627646187942915 0.22766509844334337 
0.022059666735201777 0.2319331049924668 
0.022500317058980555 0.23614720704863323 
0.022949769542382932 0.24030286132651918 
0.023408200011931328 0.24439557108954998 
0.023875787806350544 0.2484208607171338 
0.024352715846725395 0.25237425712528966 
0.02483917070805965 0.25625127990927427 
0.025335342692264503 0.26004744172071403 
0.025841425902605016 0.2637582599584147 
0.026357618319633583 0.2673792803579085 
0.02688412187864023 0.2709061125295095 
0.027421142548650034 0.2743344769399725 
0.027968890412998562 0.27766026228215035 
0.028527579751516725 0.2808795916538028 
0.029097429124357494 0.2839888954939692 
0.029678661457496862 0.28698498882415 
0.03027150412994295 0.2898651500304077 
0.03087618906268693 0.2926271982161091 
0.03149295280943098 0.29526956606376786 
0.032122036649128376 0.29779136517374233 
0.032763686680372286 0.3001924409975937 
0.033418153917669856 0.30247341474967193 
0.03408569438963955 0.30463571005188356 
0.03476656923916987 0.30668156252882234 
0.03546104482557892 0.3086140111050343 
0.036169392828814644 0.3104368703414364 
0.03689189035573629 0.3121546837603529 
0.03762882004851926 0.3137726587238297 
0.03838047019522497 0.3152965840238305 
0.03914713484257978 0.3167327318930091 
0.03992911391100638 0.3180877466308937 
0.04072671331195327 0.3193685224457808 
0.0415402450675677 0.3205820734247721 
0.042370027432759284 0.32173539875491813 
0.04321638501970179 0.3228353464240028 
0.04407964892482199 0.32388847863101367 
0.04496015685832503 0.3249009420394201 
0.04585825327630722 0.3258783458200456 
0.0467742895155079 0.3268256501668803 
0.047708623930752744 0.32774706764312983 
0.048661622035142946 0.32864597934186307 
0.0496336566430443 0.3295248674420389 
0.050625108015932986 0.33038526532209767 
0.05163636401115428 0.33122772597421596 
0.05266782023365312 0.33205180905521087 
0.053719880190735224 0.3328560865252023 
0.05479295544991995 0.3336381664701278 
0.05588746579994599 0.3343947343839398 
0.05700383941499358 0.3351216109033443 
0.05814251302218674 0.33581382474239957 
0.05930393207244168 0.3364656993646794 
0.060488550914728 0.3370709517542572 
0.06169683297381054 0.3376228014999217 
0.06292925093154207 0.33811408828634665 
0.064186286911777 0.33853739578818665 
0.06546843266897917 0.33888517988592837 
0.0667761897805968 0.33914989906470905 
0.06811006984328055 0.3393241448193126 
0.0694705946730208 0.3394007698716045 
0.070858296509283 0.3393730120134637 
0.07227371822322046 0.33923461142225425 
0.07371741353004659 0.33897991936114635 
0.07518994720564895 0.3386039962771547 
0.07669189530753062 0.33810269744930926 
0.07822384540016485 0.3374727445205676 
0.07978639678485097 0.33671178147123804 
0.08138016073416234 0.3358184138584538 
0.08300576073107678 0.3347922304531256 
0.0846638327128845 0.33363380674836857 
0.08635502531996736 0.33234469018500223 
0.08808000014954841 0.3309273673318123 
0.08983943201450938 0.3293852136607006 
0.09163400920737892 0.32772242695817355 
0.09346443376959342 0.3259439458027016 
0.09533142176613696 0.32405535489998005 
0.0972357035656669 0.32206277939299244 
0.09917802412623526 0.31997277053998846 
0.10115914328671774 0.3177921853713991 
0.10317983606406347 0.3155280630884681 
0.10524089295648331 0.3131875010464066 
0.10734312025269356 0.3107775331699919 
0.10948734034733781 0.308305013578977 
0.11167439206270864 0.3057765080563612 
0.1139051309768966 0.30319819577863766 
0.1161804297584933 0.3005757834499891 
0.11850117850798118 0.29791443365029807 
0.12086828510594182 0.29521870882957224 
0.12328267556822063 0.29249253196987174 
0.1257452944081854 0.28973916450172327 
0.12825710500622153 0.28696120161741356 
0.13081908998660818 0.284160584680383 
0.133432251601922 0.28133862999990616 
0.1360976121251204 0.2784960728343392 
0.13881621424945592 0.27563312511450383 
0.1415891214963799 0.27274954505030036 
0.14441741863159327 0.2698447165060933 
0.14730221208940913 0.26691773581015193 
0.15024463040559116 0.2639675035053514 
0.15324582465883893 0.26099281845575034 
0.15630696892109142 0.25799247169838657 
0.15942926071682595 0.25496533747183264 
0.1626139214915319 0.2519104589613635 
0.16586219708954153 0.24882712647205538 
0.16917535824140692 0.24571494597126423 
0.17255470106101117 0.24257389622485265 
0.1760015475526108 0.23940437307988097 
0.1795172461280052 0.23620721981177809 
0.18310317213403826 0.23298374284668041 
0.18676072839063543 0.22973571257915856 
0.19049134573958984 0.22646534942098218 
0.19429648360430926 0.22317529562641597 
0.1981776305607451 0.21986857383248806 
0.20213630491972584 0.2165485336175838 
0.2061740553209226 0.21321878770826808 
0.21029246133867868 0.2098831397429735 
0.21449313409994275 0.2065455057241888 
0.2187777169145435 0.20320983145156712 
0.22314788591805534 0.1998800083225171 
0.22760535072750465 0.19655978991187645 
0.23215185511017572 0.1932527116980019 
0.2367891776657745 0.18996201619094424 
0.24151913252222013 0.18669058554346793 
0.24634357004533364 0.18344088349362744 
0.2512643775627054 0.18021490820631605 
0.2562834801020198 0.17701415726008812 
0.26140284114412937 0.17383960567511497 
0.26662446339117096 0.17069169750970128 
0.27195038955002726 0.16757035117793234 
0.27738270313143615 0.16447497827127888 
0.2829235292650628 0.1614045153133114 
0.28857503553085523 0.15835746754919153 
0.29433943280700386 0.1553319635791012 
0.3002189761348414 0.15232581939459222 
0.3062159656010171 0.14933661017451816 
0.3123327472372962 0.14636174804649224 
0.31857171393833017 0.14339856392245146 
0.32493530639776125 0.1404443914728217 
0.3314260140630247 0.137496651311091 
0.33804637610922617 0.13455293351583444 
0.3447989824324702 0.13161107671558303 
0.351686474663031 0.12866924209745415 
0.3587115471987637 0.12572598086652084 
0.3658769482591563 0.1227802938723856 
0.3731854809604379 0.11983168232511804 
0.380640004412161 0.11688018873764874 
0.3882434348356914 0.11392642744934874 
0.39599874670503765 0.11097160430010533 
0.4039089739104705 0.10801752523086389 
0.4119772109453839 0.10506659378149258 
0.4202066141168685 0.10212179763723461 
0.4286004027804618 0.09918668453928285 
0.4371618605995664 0.09626532802249861 
0.44589433683002255 0.09336228357430254 
0.4548012476303446 0.0904825359242437 
0.4638860773981267 0.08763143827523383 
0.4731523801331432 0.08481464437667423 
0.4826037808276815 0.08203803441858736 
0.4922439768846432 0.07930763579601782 
0.5020767395639747 0.07662953985571447 
0.5121059154579883 0.07400981579320103 
0.5223354279961581 0.07145442291787119 
0.5327692789799693 0.06896912254614557 
0.5434115501484315 0.06655939081664107 
0.5542664047748581 0.06423033374481078 
0.5653380892955494 0.06198660584510654 
0.576630934971003 0.059832333643582036 
0.5881493595803089 0.057771045380001065 
0.5998978691493939 0.055805608153074344 
0.611881059713785 0.05393817369289203 
0.6241036191165859 0.052170133848982864 
0.6365703288423671 0.050502086759603236 
0.6492860658876932 0.048933814517679614 
0.6622558046690097 0.04746427297228075 
0.6754846189686433 0.04609159410376256 
0.6889776839196717 0.04481310118918771 
0.7027402780304471 0.043625336736795604 
0.7167777852495556 0.04252410291972314 
0.7310956970720237 0.04150451398620338 
0.7456996146876048 0.040561059873030436 
0.7605952511719698 0.039687680008420545 
0.7757884337216735 0.03887784606673617 
0.7912851059337599 0.03812465223782901 
0.807091330130911 0.03742091140429254 
0.8232132897330346 0.03675925548617392 
0.8396572916762288 0.036132238119004616 
0.8564297688800627 0.035532437780438623 
0.8735372827641492 0.03495255947499745 
0.8909865258149797 0.03438553312560627 
0.9087843242040373 0.03382460690351965 
0.9269376404582017 0.033263433852252805 
0.9454535761835067 0.032696150322374676 
0.9643393748432967 0.03211744492753611 
0.9836024245918784 0.031522616952080536 
1.003250261164784 0.030907623380578342 
1.0232905708267588 0.0302691139728177 
1.0437311933786424 0.029604454067225432 
1.0645801252243077 0.028911735054536758 
1.0858455224988715 0.02818977271526458 
1.1075357042593845 0.02743809385313291 
1.1296591557392608 0.026656911876787422 
1.1522245316677115 0.025847092179232378 
1.175240659655494 0.025010108334867824 
1.198716543648284 0.024147990274939506 
1.2226613674490305 0.023263265711797557 
1.2470844983106806 0.02235889615962698 
1.2719954906006588 0.02143820894415963 
1.2974040895385535 0.020504826606975404 


==> figures/poisson_taylor_hist/fig2c_k4_stdev0.5.txt <==
err density 
2.2034714349775326e-05 0.0046244348829637206 
2.2643137115321596e-05 0.0048722342547614945 
2.3268359656701527e-05 0.005125203316188423 
2.391084584950302e-05 0.005383319027877294 
2.4571072377851616e-05 0.005646602266905404 
2.5249529088079967e-05 0.005915121688321184 
2.5946719352162844e-05 0.00618899806211349 
2.66631604411873e-05 0.006468409280274909 
2.7399383909135113e-05 0.006753596202563606 
2.8155935987262228e-05 0.00704486946800437 
2.8933377989367805e-05 0.0073426173432702725 
2.9732286728253502e-05 0.00764731461093597 
3.055325494368231e-05 0.00795953242310778 
3.139689174215367e-05 0.008279948962715321 
3.226382304882218e-05 0.00860936066993003 
3.31546920718944e-05 0.008948693709184082 
3.407015977984872e-05 0.009299015277611728 
3.501090539183212e-05 0.009661544292749211 
3.597762688159786e-05 0.010037660949924714 
3.697104149535784e-05 0.01042891461122219 
3.7991886283933955e-05 0.010837029480660709 
3.9040918649603184e-05 0.011263907535787829 
4.011891690804217e-05 0.011711628224672544 
4.122668086578828e-05 0.012182444498672456 
4.236503241364541e-05 0.01267877483366312 
4.3534816136475025e-05 0.013203190993041576 
4.473689993982474e-05 0.01375840140133637 
4.59721756938593e-05 0.014347230123645945 
4.724155989507188e-05 0.014972591578955065 
4.85459943462665e-05 0.015637461250043633 
4.988644685531608e-05 0.016344842784630362 
5.126391195321501e-05 0.017097732007273596 
5.2679411631957776e-05 0.017899078475465038 
5.4133996102792676e-05 0.018751745312946436 
5.5628744575412106e-05 0.0196584681358089 
5.71647660586579e-05 0.020621813950340885 
5.874320018333575e-05 0.021644140944447516 
6.036521804774921e-05 0.022727560115973013 
6.203202308658057e-05 0.023873899681130725 
6.374485196376328e-05 0.0250846731846374 
6.550497549000839e-05 0.02636105219054029 
6.731369956566576e-05 0.02770384436983903 
6.917236614961949e-05 0.029113477718707762 
7.108235425493658e-05 0.030589991540428504 
7.304508097200741e-05 0.032133034706115456 
7.506200251993721e-05 0.033741871575165956 
7.713461532696853e-05 0.03541539580745826 
7.926445714073638e-05 0.037152152137212166 
8.14531081691797e-05 0.03895036600504315 
8.370219225295561e-05 0.04080798076234716 
8.601337807022723e-05 0.04272270197351765 
8.838838037471567e-05 0.04469204814990541 
9.082896126794102e-05 0.046713407058723275 
9.333693150658853e-05 0.04878409656461027 
9.591415184597633e-05 0.0509014287861843 
9.856253442061809e-05 0.05306277618980282 
0.00010128404416290588 0.055265638103384036 
0.0001040807002609657 0.05750770602003746 
0.00010695457765676752 0.059786925979790455 
0.00010990780858560082 0.06210155627294856 
0.00011294258415805852 0.06445021870513312 
0.00011606115598570234 0.06683194170558414 
0.00011926583785161624 0.06924619364982779 
0.0001225590074270872 0.0716929049071015 
0.00012594310803568684 0.07417247731264213 
0.00012942065046606314 0.07668578000441305 
0.00013299421483478673 0.07923413085097648 
0.00013666645250063423 0.08181926302848476 
0.00014044008803172864 0.08444327667508854 
0.00014431792122699777 0.08710857595383414 
0.00014830282919344517 0.08981779228218115 
0.0001523977684807853 0.09257369492788589 
0.00015660577727501343 0.09537909061596773 
0.00016092997765254898 0.098236714227224 
0.0001653735778966185 0.10114911308148894 
0.00016993987487759875 0.10411852767376253 
0.0001746322564990864 0.10714677205311816 
0.00017945420421150787 0.11023511728735759 
0.00018440929559513562 0.11338418162553897 
0.00018950120701442642 0.1165938310416206 
0.00019473371634565125 0.1198630938031203 
0.00020011070577984066 0.12319009254902506 
0.00020563616470312495 0.12657199707469072 
0.00021131419265660642 0.13000500060569753 
0.00021714900237795962 0.13348432179997477 
0.00022314492292701627 0.13700423405566506 
0.000229306402897654 0.14055812293451297 
0.00023563801371837112 0.14413857165618166 
0.0002421444530439997 0.14773747370243862 
0.00024883054824106367 0.15134617062124375 
0.00025570125996938597 0.1549556121732487 
0.0002627616858625773 0.1585565350537227 
0.00027001706431016494 0.16213965558974597 
0.00027747277834414105 0.16569587109361675 
0.0002851343596328348 0.1692164639848304 
0.0002930074925850594 0.17269330240672967 
0.0003010980185675847 0.1761190308863767 
0.00030941194023906125 0.17948724463624033 
0.00031795542600361376 0.18279264138406703 
0.00032673481458740693 0.18603114514312843 
0.0003357566197415792 0.18919999708877436 
0.0003450275350750345 0.19229780966839133 
0.0003545544390206763 0.19532458120983628 
0.0003643443999387703 0.19828166956874257 
0.00037440468136122054 0.20117172472076736 
0.0003847427473806508 0.20399858160835638 
0.00039536626818828877 0.206767115937281 
0.0004062831257647646 0.20948306692971702 
0.00041750141972803995 0.2121528322235568 
0.0004290294733428134 0.21478324111232652 
0.0004408758396958565 0.2173813131036486 
0.00045304930804186265 0.2199540093031907 
0.00046555891032452006 0.22250798438263217 
0.0004784139278776403 0.22504934685366865 
0.0004916238983113226 0.22758343504727932 
0.0005051986225882571 0.23011461560276708 
0.0005191481722954195 0.23264611043066194 
0.0005334828971165511 0.2351798570642515 
0.0005482134325109706 0.23771640610184505 
0.0005633507076044114 0.2402548581180681 
0.0005789059532977425 0.24279284104373636 
0.0005948907105995863 0.24532652763770502 
0.000611316839189017 0.247850691356733 
0.0006281965262146933 0.2503587977229901 
0.0006455422953369511 0.2528431272391308 
0.0006633670160195679 0.2552949250452281 
0.0006816839130780907 0.25770457187772866 
0.0007005065764918146 0.26006177049433993 
0.0007198489714866853 0.2623557415754423 
0.0007397254488966152 0.26457542319591526 
0.0007601507558108944 0.26670966826435705 
0.0007811400465155978 0.26874743482330543 
0.0008027088937371099 0.27067796476034434 
0.000824873300196098 0.27249094725626155 
0.0008476497104805228 0.274176664149521 
0.0008710550232464818 0.2757261152819826 
0.0008951066037559426 0.2771311227657051 
0.0009198222967606706 0.27838441393495567 
0.0009452204397419048 0.27947968348622804 
0.0009713198765156106 0.28041163593420126 
0.0009981399712133989 0.2811760100026198 
0.0010257006226494871 0.28176958691441806 
0.0010540222790843615 0.2821901847417283 
0.0010831259533960926 0.282436641029104 
0.0011130332386705627 0.28250878582505745 
0.0011437663242221696 0.2824074070674204 
0.0011753480120568936 0.2821342099914358 
0.0012078017337899488 0.2816917718938115 
0.0012411515680305525 0.28108349322074566 
0.0012754222582467356 0.2803135455824955 
0.00131063923112343 0.27938681695887246 
0.0013468286154274605 0.2783088540732038 
0.0013840172613934375 0.277085801696144 
0.0014222327606449323 0.2757243385089804 
0.0014615034666657218 0.274231609116335 
0.0015018585158362721 0.27261515185144053 
0.0015433278490510974 0.27088282215842546 
0.0015859422339330061 0.2690427115543969 
0.001629733287660734 0.26710306245397286 
0.0016747335004268897 0.2650721794608022 
0.0017209762595436242 0.2629583380727426 
0.0017684958742139039 0.260769692086614 
0.0018173276009867704 0.2585141813021692 
0.0018675076699154686 0.2561994413917637 
0.0019190733114378615 0.253832718003713 
0.0019720627839990507 0.25142078728850464 
0.00202651540243673 0.2489698850673163 
0.002082471567150308 0.24648564679588353 
0.0021399727940754477 0.24397306031274327 
0.0021990617454862673 0.24143643310320753 
0.002259782261648048 0.23887937546755295 
0.002322179393343941 0.2363048005661262 
0.002386299435299796 0.233714941841007 
0.002452189960531922 0.231111387801412 
0.002519899855643262 0.22849513362768534 
0.002589479357094151 0.22586664851652427 
0.0026609800884745995 0.22322595717790844 
0.0027344550988057307 0.22057273342078668 
0.002809958901898801 0.21790640334710398 
0.0028875475168009977 0.21522625532694556 
0.0029672785093580326 0.21253155366364943 
0.003049211034924357 0.20982165268570055 
0.003133405882252695 0.20709610792802507 
0.003219925518595451 0.20435478109154698 
0.0033088341360514714 0.20159793559597133 
0.003400197699192505 0.19882631976303236 
0.003494083994004757 0.19604123497929082 
0.0035905626781817996 0.1932445865798156 
0.0036897053328061773 0.19043891565520593 
0.003791585515458041 0.18762741050102724 
0.003896278814790223 0.1848138969858705 
0.004003862906610237 0.18200280769590352 
0.00411441761151081 0.17919913030332965 
0.004228024954091732 0.17640833618678153 
0.004344769223816897 0.17363629088694083 
0.004464737037551771 0.1708891484948887 
0.004588017403827624 0.16817323252946767 
0.0047147017888802345 0.1654949062505627 
0.004844884184512049 0.16286043566692143 
0.004978661177828155 0.1602758487216607 
0.0051161320228978084 0.15774679427007618 
0.005257398714394676 0.15527840449975902 
0.0054025660632704255 0.1528751643819364 
0.005551741774517843 0.15054079158778966 
0.005705036527081102 0.1482781300591733 
0.005862564055972555 0.14608906009688427 
0.006024441236656922 0.14397442743078112 
0.006190788171765485 0.14193399327558512 
0.0063617282802046525 0.13996640686651426 
0.0065373883887249835 0.13806920142329843 
0.006717898826018611 0.13623881392355497 
0.0069033935194148955 0.13447062849107036 
0.007094010094246023 0.13275904263534843 
0.007289889975956326 0.1310975550295279 
0.0074911784950309835 0.12947887299752778 
0.0076980249948220714 0.12789503741030936 
0.007910582942351883 0.12633756227669465 
0.008129010042175757 0.12479758596625525 
0.008353468353388871 0.12326603072908478 
0.008584124409863864 0.12173376698684601 
0.008821149343808418 0.12019177876673164 
0.009064719012734545 0.11863132663825347 
0.009315014129933732 0.11704410459334227 
0.009572220398554801 0.11542238748198821 
0.009836528649383863 0.11375916587494818 
0.010108134982428714 0.11204826556568491 
0.010387240912412643 0.11028444933679828 
0.010674053518285606 0.10846349909034983 
0.010968785596863718 0.10658227696287627 
0.011271655820711024 0.10463876459875508 
0.011582888900380724 0.10263208032256801 
0.011902715751136186 0.10056247451397937 
0.01223137366427546 0.09843130402889 
0.01256910648318646 0.09624098701038167 
0.012916164784263271 0.09399493987573264 
0.01327280606281803 0.0916974986372624 
0.013639294924126159 0.08935382700365978 
0.014015903279746736 0.08696981390693193 
0.014402910549263688 0.08455196320441521 
0.014800603867597443 0.08210727831580224 
0.015209278298040889 0.07964314447644484 
0.015629237051177674 0.07716721112881937 
0.016060791709845278 0.07468727674590983 
0.016504262460309817 0.0722111780980496 
0.01695997832982394 0.06974668565496277 
0.01742827743074428 0.06730140647473534 
0.017909507211389435 0.06488269558847118 
0.018404024713824657 0.062497576559505864 
0.018912196838764467 0.06015267159332416 
0.019434400617789803 0.057854141310007524 
0.019971023493081597 0.055607634073063274 
0.020522463604878378 0.05341824460118939 
0.02108913008687113 0.05129048147356734 
0.021671443369754687 0.049228243071870584 
0.022269835493160636 0.047234801477532694 
0.022884750426203432 0.04531279385273507 
0.02351664439687743 0.043464220868246806 
0.02416598623054918 0.04169045179005016 
0.02483325769779621 0.039992235889060104 
0.02551895387185033 0.03836971988448973 
0.026223583495910655 0.03682247116334516 
0.026947669360598874 0.03534950653007562 
0.027691748691836913 0.033949326227873014 
0.028456373549434463 0.03261995293544524 
0.029242111236682546 0.031358975381698934 
0.03004954472125665 0.030163596139412333 
0.03087927306774187 0.029030683063271542 
0.03173191188210097 0.027956823734611305 
0.032608093768415065 0.02693838217263963 
0.03350846879823584 0.025971556977835895 
0.03443370499289753 0.025052439995160644 
0.0353844888191465 0.02417707452933222 
0.03636152569845624 0.02334151211695684 
0.03736554053040536 0.02254186686427077 
0.0383972782305073 0.021774366396327568 
0.03945750428289055 0.02103539853334202 
0.04054700530823944 0.020321552910447547 
0.04166658964741694 0.01962965688453426 
0.0428170879612025 0.01895680522093931 
0.04399935384658977 0.018300383217371603 
0.04521426447010162 0.01765808309576102 
0.04646272121859218 0.017027913667691182 
0.04774565036801904 0.016408203448833505 
0.049064003770681215 0.015797597555988314 
0.0504187595614335 0.015195048861394314 
0.05181092288340061 0.01459980399836691 
0.0532415266337299 0.01401138490671779 
0.05471163222993562 0.013429566673717936 
0.05622233039740369 0.012854352465781966 
0.057774741978640874 0.012285946357989385 
0.05937001876486911 0.011724724854537221 
0.06100934435058167 0.011171207855720122 
0.06269393501169564 0.01062602976930771 
0.06442504060795144 0.010089911390054577 
0.06620394551022989 0.009563633084704764 
0.06803196955347414 0.009048009725555344 
0.06991046901592378 0.008543867717671592 
0.07184083762538745 0.008052024367215006 
0.07382450759330081 0.007573269744664755 
0.07586295067733671 0.007108351110078749 


==> figures/poisson_taylor_hist/fig2c_k4_stdev0.75.txt <==
err density 
0.0001610664067823061 0.005673548055475329 
0.0001654308858197772 0.0059280333095034264 
0.00016991363084237218 0.006178919188023301 
0.00017451784654946525 0.006425509530665466 
0.0001792468244794144 0.006667249075332337 
0.00018410394536267242 0.006903743493062617 
0.00018909268153865895 0.007134777831369345 
0.00019421659943812583 0.007360333026376876 
0.0001994793621327844 0.007580600184019663 
0.0002048847319540244 0.007795992377862486 
0.0002104365731825915 0.008007153764266266 
0.00021613885481114997 0.008214965872924513 
0.00022199565338170023 0.00842055099030883 
0.0002280111558998858 0.008625272613251037 
0.0002341896628282711 0.008830733007664853 
0.00024053559116072522 0.009038767961239173 
0.0002470534775801175 0.009251438866904873 
0.0002537479817015761 0.009471022314304073 
0.0002606238894036333 0.00969999739799141 
0.0002676861162496307 0.009941030972668883 
0.00027493971100184136 0.010196961096839768 
0.00028238985923081174 0.010470778906785314 
0.00029004188702251067 0.010765609153159257 
0.0002979012647859275 0.011084689613705215 
0.00030597361116385105 0.011431349569068949 
0.0003142646970496174 0.011808987496279441 
0.00032278044971270425 0.012221048098466218 
0.00033152695703611313 0.01267099875229482 
0.0003405104718685779 0.013162305419153773 
0.0003497374164947059 0.013698408035069493 
0.0003592143872262472 0.014282695370347726 
0.0003689481591177746 0.0149184793355089 
0.00037894569081014964 0.015608968707329609 
0.00038921412950522916 0.016357242259379814 
0.0003997608160753783 0.017166221306438745 
0.0004105932903114332 0.01803864171199229 
0.0004217192963128742 0.018977025462330932 
0.0004331467880240558 0.019983651978469356 
0.0004448839349204534 0.02106052941628418 
0.00045693912784899697 0.02220936629323159 
0.0004693209850266558 0.023431543873337155 
0.0004820383582015762 0.024728089836793834 
0.0004951003389811636 0.02609965385186656 
0.0005085162653316452 0.027546485749918012 
0.0005222957282537472 0.029068417074068043 
0.0005364485786392728 0.03066484682309821 
0.0005509849343134679 0.032334732239741294 
0.0005659151872682238 0.03407658549192645 
0.0005812500110912757 0.035888477062995146 
0.0005970003685967143 0.03776804659940498 
0.000613177519662265 0.039712521860084185 
0.000629793029278938 0.04171874626980382 
0.0006468587758188013 0.04378321540050644 
0.0006643869595267861 0.04590212249181869 
0.000682390111242606 0.04807141287893689 
0.0007008811013590069 0.05028684692818338 
0.0007198731490227726 0.052544070794849664 
0.0007393798315850439 0.05483869402281233 
0.000759415094307725 0.057166372710400225 
0.0007799932603329033 0.059522896682535006 
0.0008011290409224139 0.0619042788462612 
0.0008228375459748728 0.06430684467662474 
0.0008451342948276937 0.06672731959341016 
0.0008680352273518095 0.0691629118567841 
0.0008915567153470299 0.07161138854062418 
0.0009157155742461916 0.07407114214380905 
0.0009405290751364481 0.07654124547768694 
0.0009660149571063193 0.0790214926256127 
0.0009921914399272987 0.08151242400851876 
0.001019077237079114 0.08401533390679522 
0.0010466915691279266 0.08653225917812545 
0.0010750541774670506 0.08906594836526005 
0.001104185338430008 0.09161981089601313 
0.0011341058777860143 0.09419784662643446 
0.0011648371856282501 0.09680455655130288 
0.0011964012316655634 0.09944483608613298 
0.001228820580928542 0.10212385289296594 
0.001262118409901187 0.10484691175888852 
0.0012963185230896886 0.10761930952227458 
0.001331445370040196 0.11044618345881838 
0.0013675240628177178 0.11333235687080838 
0.00140458039395865 0.11628218585442243 
0.0014426408549097717 0.11929941133967122 
0.001481732654966893 0.12238702049806367 
0.0015218837407266928 0.1255471214900262 
0.0015631228160656444 0.1287808352776629 
0.0016054793626603175 0.1320882078628382 
0.0016489836610637319 0.13546814583416739 
0.0016936668123528273 0.13891837753156297 
0.0017395607603625152 0.14243544147920315 
0.001786698314522215 0.14601470301582456 
0.0018351131733112145 0.14965039928603016 
0.001884839948349594 0.15333571197042353 
0.0019359141891419553 0.15706286634924413 
0.0019883724084916454 0.16082325453729943 
0.0020422521086036417 0.16460758002028264 
0.0020975918078947474 0.168406019985588 
0.002154431068530277 0.1722084013941634 
0.002212810524706917 0.17600438630092624 
0.002272771911701982 0.1797836616140837 
0.00233435809570982 0.18353612829927435 
0.0023976131044867056 0.18725208499018578 
0.0024625821588261446 0.19092240106679348 
0.002529311704887066 0.19453867450528986 
0.0025978494473980177 0.19809337018587783 
0.002668244383761121 0.20157993485760053 
0.0027405468390801547 0.20499288559118914 
0.0028148085021377986 0.20832786928556002 
0.002891082462347765 0.21158169161178042 
0.002969423247708247 0.21475231465737443 
0.0030498868637838074 0.21783882344852326 
0.0031325308337435643 0.22084136245047623 
0.0032174142394843022 0.22376104404845573 
0.003304597763867938 0.22659983186289978 
0.0033941437341034886 0.22936040252485973 
0.003486116166304577 0.23204599020186695 
0.0035805808112543414 0.23466021869638654 
0.003677605201410458 0.2372069263163482 
0.0037772586991838618 0.2396899889234076 
0.003879612546525692 0.2421131465884448 
0.003984739915857935 0.24447983912087742 
0.004092715962384144 0.2467930553914483 
0.004203617877817644 0.2490552008475085 
0.004317524945565607 0.25126798694319363 
0.004434518597408526 0.25343234539906845 
0.004554682471715502 0.25554836929782054 
0.00467810247323703 0.2576152820504271 
0.0048048668345180255 0.25963143427053936 
0.00493506617897498 0.26159432761487444 
0.005068793585682329 0.26350066372533804 
0.005206144655914367 0.26534641558324124 
0.005347217581490278 0.26712691789195003 
0.005492113214971152 0.2688369725701127 
0.005640935141759134 0.27047096508421375 
0.00579378975415026 0.2720229871886225 
0.005950786327393991 0.27348696167617215 
0.006112037097813697 0.274856764965489 
0.006277657343044027 0.27612634374625067 
0.0064477654644425056 0.27728982244539396 
0.006622483071734282 0.2783415989338863 
0.006801935069950502 0.2792764266276995 
0.006986249748722487 0.2800894819074892 
0.007175558873995564 0.2807764165476824 
0.00736999778222812 0.28133339556716175 
0.007569705477143163 0.28175712155405463 
0.0077748247291016094 0.2820448470455378 
0.007985502177168336 0.28219437693655297 
0.008201888433944008 0.28220406313394664 
0.00842413819323744 0.282072793758951 
0.00865241034065572 0.2817999791345767 
0.008886868067191024 0.28138553658765064 
0.00912767898588525 0.2808298757680332 
0.009375015251656077 0.2801338857665745 
0.009629053684369903 0.27929892482983026 
0.009889975895249767 0.27832681295741274 
0.010157968416708648 0.2772198271615693 
0.010433222835700797 0.27598069870122266 
0.01071593593068668 0.27461261120381253 
0.011006309812309161 0.2731191982824951 
0.011304552067881805 0.2715045390617595 
0.011610875909792265 0.26977314995238555 
0.011925500327927191 0.2679299710703561 
0.012248650246227281 0.26598034586972924 
0.012580556683484718 0.2639299928454811 
0.012921456918497708 0.26178496854158023 
0.013271594659700256 0.2595516215497671 
0.013631220219388585 0.25723653767974153 
0.014000590692668475 0.2548464769937404 
0.014379970141251773 0.25238830389930295 
0.014769629782233137 0.24986891195593186 
0.015169848181982318 0.24729514544923176 
0.015580911455290232 0.24467372009843644 
0.016003113469911557 0.24201114547297237 
0.016436756056649706 0.23931365178897337 
0.016882149225134757 0.23658712373107757 
0.0173396113854482 0.2338370437977569 
0.01780946957575331 0.23106844740448637 
0.01829205969609362 0.22828589160826235 
0.01878772674852667 0.22549343885360135 
0.019296825083764922 0.2226946566024812 
0.019819718654499795 0.21989263311992235 
0.02035678127559033 0.21709000906640286 
0.020908396891302042 0.21428902392258786 
0.02147495984978755 0.21149157566578225 
0.02205687518500458 0.2086992915552921 
0.02265455890627354 0.20591360738827194 
0.023268438295681038 0.2031358521791727 
0.02389895221354254 0.20036733491212025 
0.024546551412142088 0.19760942983047436 
0.025211698857973516 0.1948636566713145 
0.025894870062713817 0.19213175233008023 
0.026596553423164644 0.18941573065275966 
0.027317250570405745 0.18671792739555898 
0.02805747672840913 0.18404102785590745 
0.028817761082371184 0.18138807525012707 
0.02959864715702516 0.17876245857407685 
0.030400693205205397 0.17616787941172682 
0.031224472606940213 0.17360829792788687 
0.03207057427935951 0.1710878590680005 
0.032939603097709616 0.16861080076134022 
0.03383218032777644 0.16618134665521472 
0.03474894407002653 0.16380358656876198 
0.03569054971578271 0.1614813484193137 
0.03665767041576139 0.15921806581888515 
0.037650997561305466 0.15701664584375294 
0.03867124127865799 0.15487934163180397 
0.03971913093662871 0.15280763445138495 
0.040795415668017705 0.15080212970871773 
0.04190086490516762 0.148862471021824 
0.04303626893002851 0.14698727599673939 
0.04420243943912753 0.14517409671200635 
0.04540021012384827 0.14341940717088966 
0.04663043726643382 0.1417186191429368 
0.04789400035213998 0.1400661269166902 
0.04919180269797658 0.13845538055537118 
0.05052477209848543 0.13687898632042292 
0.051893861489017916 0.13532883203714102 
0.053300049626984876 0.13379623435429028 
0.05474434179156739 0.13227210412508317 
0.05622777050238711 0.13074712553604984 
0.057751396257651445 0.12921194415438594 
0.0593163082922998 0.1276573587690769 
0.0609236253566943 0.12607451177624818 
0.06257449651641055 0.12445507290818258 
0.06427010197370057 0.12279141132528405 
0.06601165391121583 0.1210767514717416 
0.06780039735859208 0.11930530862371984 
0.06963761108251737 0.11747240071340158 
0.07152460850091753 0.11557453376863995 
0.07346273862191478 0.1136094591384956 
0.07545338700822854 0.11157620154948493 
0.07749797676771018 0.1094750579247975 
0.07959796957071744 0.1073075677680242 
0.08175486669505815 0.10507645673429564 
0.08397021009924853 0.10278555575774954 
0.08624558352485388 0.10043969875081345 
0.08858261362870071 0.09804460241798825 
0.09098297114576753 0.09560673211952435 
0.09344837208358844 0.09313315796879686 
0.09598057894902036 0.09063140544705511 
0.09858140200825408 0.08810930477190419 
0.10125270058096668 0.08557484306819851 
0.10399638436954371 0.08303602307385917 
0.10681441482431826 0.08050073168487239 
0.10970880654580598 0.0779766211235778 
0.11268162872493542 0.07547100492539453 
0.11573500662230646 0.0729907703063917 
0.11887112308753157 0.07054230782351169 
0.12209222011974744 0.06813145859654776 
0.12540060047041335 0.0657634787506801 
0.1287986292895396 0.06344302018281772 
0.13228873581652623 0.06117412627340833 
0.13587341511681708 0.058960240773191445 
0.13955522986561486 0.05680422780262612 
0.14333681217992789 0.054708400716745736 
0.14722086550026278 0.05267455751140845 
0.15121016652330402 0.05070402047499253 
0.15530756718696587 0.048797677914670635 
0.159515996709233 0.04695602599667427 
0.1638384636822481 0.045179209020270145 
0.16827805822314523 0.04346705677788484 
0.1728379541831631 0.04181911801972968 
0.1775214114166219 0.04023468942056702 
0.18233177811138082 0.038712839819513054 
0.18727249318244787 0.037252429852837866 
0.19234708873044704 0.03585212740863727 
0.1975591925667068 0.03451041958784911 
0.20291253080676866 0.03322562204862166 
0.20841093053417603 0.0319958867344563 
0.2140583225364429 0.0308192090386652 
0.2198587441151599 0.029693435440106282 
0.2258163419722492 0.028616272563025513 
0.23193537517442606 0.027585298475380587 
0.23822021819799302 0.02659797685597758 
0.24467536405613674 0.025651674443700787 
0.2513054275109696 0.024743681945681405 
0.2581151483726062 0.023871238339381273 
0.26510939488763885 0.023031558269726984 
0.27229316721942975 0.02222186202896919 
0.2796716010227122 0.021439407424448085 
0.2872499711150514 0.020681522696335032 
0.29503369524779527 0.019945639549570526 
0.3030283379792062 0.019229325314845537 
0.3112396146525441 0.018530313253093404 
0.31967339548194823 0.017846530064549344 
0.328335709749031 0.017176119752687506 
0.33723275011319376 0.01651746311904824 
0.34637087703873587 0.015869192319462957 
0.3557566233419316 0.015230200086848373 
0.3653966988613159 0.014599643411528836 
0.37529799525452845 0.013976941657958965 
0.38546759092513355 0.013361769278289689 
0.3959127560829496 0.012754043450886904 
0.40664095794149674 0.012153907119336118 
0.41765986605628147 0.011561708029749125 
0.4289773578077388 0.010977974457993271 
0.4406015240327423 0.010403388382035913 
0.45254067480871885 0.009838756887710754 
0.4648033453944923 0.009284982600024829 
0.47739830233211444 0.008743033908984451 


==> figures/poisson_taylor_hist/fig2c_k4_stdev1.0.txt <==
err density 
0.000645245976868254 0.006048492054636495 
0.0006624003032300044 0.006284486271598678 
0.000680010689642457 0.006512496243169799 
0.0006980892607886471 0.006731821440313637 
0.000716648463694994 0.006941963831717377 
0.0007357010763010252 0.007142648020258105 
0.0007552602162569433 0.007333838087305249 
0.0007753393499550728 0.007515750772297686 
0.0007959523018014241 0.007688864711772605 
0.0008171132637337385 0.007853925567258188 
0.000838836804992587 0.00801194698132171 
0.000861137882152235 0.008164207411501756 
0.0008840318494181824 0.008312242998708076 
0.0009075344691984808 0.008457836725938209 
0.0009316619229560847 0.008603004211148027 
0.0009564308223497316 0.008749976551630283 
0.0009818582206709994 0.008901180693744778 
0.001007961624585438 0.009059217839519013 
0.0010347590061858336 0.009226840419555219 
0.0010622688153659337 0.009406928159786887 
0.0010905099925231187 0.00960246374875518 
0.0011195019815988 0.009816508573894588 
0.0011492647434654948 0.010052178942235973 
0.0011798187696698084 0.010312623135982192 
0.00121118509654079 0.010600999580061853 
0.0012433853196733569 0.010920456320761242 
0.0012764416087967868 0.011274111935688946 
0.0013103767230384811 0.01166503791932758 
0.0013452140265935463 0.012096242518647956 
0.0013809775048109422 0.012570655932606534 
0.0014176917807073115 0.013091116740113595 
0.0014553821319198228 0.01366035938484674 
0.0014940745081097333 0.014281002522950403 
0.001533795548828628 0.01495553803131965 
0.001574572601859644 0.015686320479228806 
0.0016164337420463218 0.01647555688333753 
0.0016594077906220168 0.017325296593901484 
0.0017035243350532181 0.018237421196298797 
0.0017488137494103937 0.01921363435454432 
0.0017953072152804314 0.020255451570055896 
0.0018430367432350305 0.021364189877435977 
0.0018920351948698677 0.022540957547569157 
0.001942336305429667 0.023786643915343433 
0.0019939747070347965 0.025101909493630892 
0.0020469859525253454 0.02648717657600054 
0.002101406539939111 0.027942620567532456 
0.002157273937640364 0.029468162315852857 
0.0022146266101166737 0.031063461743036435 
0.0022735040444615555 0.032727913103259905 
0.0023339467775611777 0.03446064221082604 
0.002395996424003865 0.036260505997927246 
0.0024596957047315644 0.03812609477042146 
0.002525088476453065 0.040055737531665615 
0.002592219761839158 0.042047510737336605 
0.0026611357805205846 0.0440992508260577 
0.0027318839809100676 0.04620857083910508 
0.0028045130728703567 0.048372881395027684 
0.002879073061250783 0.05058941621928058 
0.002955615280315411 0.052855262343028994 
0.003034192429086477 0.05516739497785137 
0.0031148586076274543 0.05752271694392074 
0.003197669354290755 0.05991810237934631 
0.00328268168395565 0.0623504442901433 
0.0033699541272828176 0.0648167053177926 
0.003459546771012452 0.06731397091012795 
0.003551521299333773 0.069839503888489 
0.0036459410363543433 0.07239079921810262 
0.003742870989698463 0.07496563761893699 
0.0038423778952646906 0.07756213651078807 
0.003944530263173223 0.0801787966791609 
0.004049398424934878 0.08281454298715556 
0.004157054581874039 0.08546875745153745 
0.004267572854839014 0.08814130305527554 
0.004381029335233939 0.09083253678872424 
0.004497502137407417 0.09354331059932372 
0.0046170714524339405 0.09627495918430778 
0.004739819603325154 0.09902927387841137 
0.004865831101708919 0.1018084622618343 
0.004995192706015235 0.10461509353261635 
0.005127993481209091 0.10745203013932338 
0.005264324860111358 0.11032234663952352 
0.005404280706349928 0.11322923722029254 
0.005547957378984443 0.11617591377131498 
0.005695453798849162 0.11916549682116083 
0.005846871516659562 0.12220090201565985 
0.006002314782929602 0.1252847251178102 
0.00616189061974781 0.12841912872711875 
0.006325708894461587 0.13160573404088943 
0.006493882395320441 0.13484552100200337 
0.006666526909130252 0.13813874009171895 
0.00684376130097205 0.14148483883008167 
0.0070257075960401755 0.14488240574255024 
0.007212491063656145 0.14832913414489168 
0.007404240303516075 0.15182180759839684 
0.007601087334231115 0.15535630830645947 
0.007803167684221729 0.15892764907698861 
0.008010620485028482 0.16253002878124148 
0.008223588567103576 0.16615691051875217 
0.00844221855814908 0.1698011209722957 
0.00866666098406953 0.17345496872949567 
0.008897070372608404 0.1771103786825867 
0.009133605359739904 0.18075903901868945 
0.009376428798889223 0.18439255680253372 
0.009625707873056482 0.1880026177531315 
0.009881614209921558 0.19158114554413808 
0.010144324000009123 0.1951204558300819 
0.010414018117995125 0.1986134002286867 
0.010690882247238277 0.20205349567971256 
0.010975107007622355 0.20543503495424784 
0.011266888086797265 0.20875317460025505 
0.011566426374909223 0.212003997269201 
0.011873928102912821 0.21518454615728383 
0.012189604984560261 0.2182928301892287 
0.01251367436216548 0.22132779954367132 
0.012846359356243472 0.22428929213249787 
0.013187889019127867 0.2271779526645421 
0.013538498492672645 0.22999512690684804 
0.013898429170146363 0.23274273466393633 
0.01426792886243046 0.23542312578830704 
0.014647251968636118 0.23803892417808445 
0.015036659651257094 0.24059286517986186 
0.015436420015979066 0.24308763207287873 
0.015846808296269325 0.24552569734950672 
0.016268107042873976 0.24790917432090698 
0.016700606318353132 0.2502396841700791 
0.017144603896787698 0.25251824296196757 
0.017600405468795773 0.2547451723263496 
0.018068324851999468 0.2569200365872391 
0.018548684207087118 0.25904160806331744 
0.019041814259619615 0.261107861153675 
0.019548054527733755 0.26311599470152475 
0.02006775355589912 0.265062481045715 
0.02060126915488962 0.266943139174355 
0.021148968648134817 0.26875322853078587 
0.021711229124620684 0.27048755932699997 
0.02228843769851395 0.272140614722385 
0.02288099177568865 0.2737066799452913 
0.02348929932733858 0.27517997337927197 
0.024113779170863884 0.2765547748015959 
0.024754861258225194 0.27782554633446777 
0.025412986971963907 0.2789870422248493 
0.026088609429092375 0.2800344042739371 
0.026782193793063194 0.2809632405525067 
0.02749421759403246 0.28176968591944723 
0.02822517105763742 0.28245044376188333 
0.028975557442514968 0.2830028092508921 
0.029745893386793232 0.28342467521457587 
0.030536709263794943 0.28371452243288897 
0.03134854954719743 0.2838713967259413 
0.032181973185900624 0.2838948756176496 
0.03303755398886124 0.2837850275969361 
0.03391588102015802 0.28354236706611136 
0.03481755900456007 0.28316780796673424 
0.035743208743877514 0.2826626188218128 
0.036693467544381214 0.2820283815516466 
0.03766898965558554 0.2812669559366304 
0.03867044672069681 0.2803804510456632 
0.03969852823903685 0.2793712043571187 
0.04075394204076083 0.27824176870453987 
0.04183741477419534 0.27699490661351045 
0.04294969240613323 0.27563359108841823 
0.04409154073542868 0.2741610114823665 
0.045263745920246734 0.2725805827590463 
0.04646711501933037 0.270895956244411 
0.04770247654765702 0.26911102987460805 
0.048970681046868275 0.267229955974467 
0.050272601670864184 0.2652571447417708 
0.05160913478696666 0.2631972618550811 
0.052981200593064603 0.26105521895125877 
0.05438974375116692 0.25883615611396543 
0.05583573403779834 0.25654541595494257 
0.05732016701168708 0.2541885093333343 
0.058844064699203114 0.2517710732220428 
0.06040847629801916 0.24929882167245404 
0.062014478899479634 0.24677749122960596 
0.06366317823017344 0.24421278249139147 
0.06535570941322288 0.2416102997727661 
0.06709323774981112 0.23897549101771134 
0.068876959521488 0.23631359018993808 
0.07070810281380475 0.23362956436379728 
0.07258792836184674 0.23092806762918663 
0.0745177304182441 0.22821340372167243 
0.07649883764426017 0.22548949899847706 
0.07853261402456946 0.22275988701255495 
0.08062045980635557 0.22002770550399178 
0.08276381246337652 0.21729570614619875 
0.08496414768565928 0.21456627687195742 
0.08722298039550724 0.21184147608089696 
0.08954186579051777 0.20912307751618808 
0.09192240041433036 0.20641262411504505 
0.09436622325584013 0.20371148870565278 
0.09687501687763603 0.20102093906166651 
0.09945050857443798 0.1983422045518336 
0.10209447156233321 0.19567654145108906 
0.10480872619962849 0.19302529392174825 
0.10759514124015941 0.1903899477360782 
0.11045563511992094 0.18777217399689475 
0.11339217727790239 0.18517386041830067 
0.11640678951203931 0.18259712814653628 
0.11950154737121281 0.18004433261847755 
0.12267858158425772 0.1775180475552657 
0.1259400795269604 0.17502103184933232 
0.12928828672805925 0.1725561797998395 
0.13272550841528186 0.1701264558569338 
0.13625411110248603 0.16773481572047672 
0.13987652421899519 0.16538411627521962 
0.1435952417822507 0.16307701740390426 
0.1474128241149341 0.1608158791770379 
0.1513318996077383 0.1586026582511709 
0.15535516652900566 0.15643880749897676 
0.159485394882474 0.1543251829324361 
0.1637254283144148 0.15226196185911361 
0.1680781860714714 0.15024857593169635 
0.17254666501055022 0.148283662319987 
0.17713394166214408 0.14636503566637432 
0.18184317434851247 0.14448968280032465 
0.1866776053581739 0.1426537814098861 
0.19164056317820852 0.14085274302809442 
0.19673546478590964 0.13908127982209323 
0.20196581800135827 0.13733349380713533 
0.20733522390254486 0.13560298628099388 
0.21284737930469633 0.13388298452018843 
0.2185060793055205 0.13216648212857035 
0.2243152198981146 0.13044638890802532 
0.23027880065334322 0.12871568575192133 
0.2364009274735256 0.1269675798599012 
0.2426858154193351 0.12519565554621725 
0.24913779161185146 0.12339401606432181 
0.25576129821176646 0.12155741219174755 
0.2625608954777957 0.11968135379819698 
0.2695412649063977 0.11776220123642485 
0.2767072124549674 0.11579723412439685 
0.28406367185071796 0.11378469589825356 
0.2916157079875345 0.11172381337536944 
0.29936852041313217 0.109614791440106 
0.30732744690892616 0.10745878381622034 
0.31549796716507317 0.10525784168517585 
0.32388570655321586 0.10301484261744154 
0.33249643999953166 0.10073340287707919 
0.34133609596074466 0.09841777661663718 
0.35041076050584746 0.09607274578398481 
0.3597266815063341 0.09370350470651334 
0.36929027293783756 0.09131554329948392 
0.3791081192961249 0.0889145326698525 
0.38918698013049974 0.08650621656694461 
0.39953379469772304 0.08409631168538825 
0.4101556867396671 0.08169041927732971 
0.4210599693879834 0.07929394990776667 
0.432254150199164 0.0769120625190532 
0.44374593632346837 0.07454961828965856 
0.455543239811263 0.07221114910920517 
0.467654183060441 0.06990083987597925 
0.4800871044086582 0.0676225232807634 
0.49285056387425 0.06537968529393547 
0.5059533490497674 0.06317547923809995 
0.5194044811522041 0.06101274611694697 
0.5332132212340656 0.05889403878723194 
0.5473890765595719 0.05682164760307231 
0.5619418071503707 0.05479762532247727 
0.5768814325052724 0.052823809331930566 
0.5922182384986407 0.05090183959805267 
0.6079627844621732 0.04903317117426865 
0.6241259104549641 0.04721908055093045 
0.6407187447268392 0.045460665614175715 
0.6577527113801173 0.043758839446728114 
0.6752395382350557 0.042114318638980575 
0.6931912649044143 0.04052760715968345 
0.7116202510826775 0.0389989771445286 
0.7305391850556598 0.03752844818430829 
0.7499610924363411 0.03611576682341004 
0.7698993451329474 0.034760388010576584 
0.790367670555464 0.03346146017860769 
0.8113801610668976 0.032217815474366994 
0.8329512836858203 0.031027966425769597 
0.8550958900468499 0.02989011003268581 
0.8778292266259491 0.028802139920965787 
0.9011669452375588 0.02776166682190725 
0.9251251138108185 0.02676604725299804 
0.9497202274522673 0.025812419898936696 
0.9749692198026659 0.024897748842740323 
1.0008894746957415 0.024018872491068568 
1.0274988381268868 0.023172556788757646 
1.054815630540065 0.022355551134685188 
1.0828586594413587 0.02156464530052045 
1.1116472323478708 0.020796725617953878 
1.141201170080869 0.02004882873727833 
1.1715408204123525 0.019318191365956004 
1.2026870720744063 0.01860229456236582 
1.2346613691410193 0.017898901377203274 
1.2674857257922438 0.017206086891199037 
1.3011827414708705 0.016522259980075022 
1.3357756164420642 0.015846176432772627 
1.3712881677666486 0.015176943344071318 
1.4077448456990702 0.01451401498577338 
1.4451707505212938 0.0138571806210668 
1.4835916498242594 0.01320654495567262 
1.5230339962487602 0.012562502110162738 
1.5635249456979927 0.011925704145791152 
1.6050923760342812 0.011297025278914293 
1.6477649062728867 0.010677522976255781 


==> figures/poisson_taylor_hist/fig2c_k5_stdev0.5.txt <==
err density 
2.3361951117359115e-06 0.003256066339425945 
2.4110944770869846e-06 0.003387580317286977 
2.4883951465508058e-06 0.003516572199938299 
2.5681741069137767e-06 0.0036427281051890524 
2.6505108131899798e-06 0.003765778950793232 
2.7354872677535607e-06 0.0038855016853248567 
2.8231881020081287e-06 0.004001720153734587 
2.91370066067451e-06 0.004114305833136589 
3.0071150887808065e-06 0.0042231786969223655 
3.103524421441365e-06 0.004328308475434732 
3.2030246765141497e-06 0.004429716578109674 
3.305714950228692e-06 0.004527478924707692 
3.411697515879943e-06 0.004621729902093348 
3.5210779256862825e-06 0.004712667618657736 
3.6339651159131354e-06 0.004800560572165839 
3.7504715153668983e-06 0.004885755780347706 
3.870713157367223e-06 0.004968688349226982 
3.9948097953091775e-06 0.005049892374702862 
4.122885021930373e-06 0.005130012991315937 
4.2550663924018555e-06 0.0052098193017113825 
4.3914855513653245e-06 0.005290217844462159 
4.532278364043229e-06 0.0053722661900206725 
4.677585051552304e-06 0.005457186197883038 
4.82755033055531e-06 0.005546376425551408 
4.982323557390068e-06 0.005641423154125914 
5.14205887681934e-06 0.005744109488356211 
5.306915375549638e-06 0.005856422002062727 
5.477057240672012e-06 0.0059805544335459725 
5.652653923182409e-06 0.006118907989615885 
5.833880306744621e-06 0.006274087889957078 
6.020916881863819e-06 0.006448895873539228 
6.213949925644172e-06 0.006646318492643441 
6.413171687309559e-06 0.00686951113397117 
6.618780579672166e-06 0.007121777825749478 
6.830981376739622e-06 0.007406547009812337 
7.049985417657517e-06 0.0077273435731727465 
7.276010817190396e-06 0.008087757539518734 
7.509282682950857e-06 0.008491409912635731 
7.750033339593102e-06 0.008941916236900764 
7.998502560194227e-06 0.00944284849156787 
8.254937805053705e-06 0.009997695963603299 
8.519594468148789e-06 0.010609825747734442 
8.7927361314916e-06 0.011282443503017015 
9.074634827640666e-06 0.012018555054952513 
9.36557131062902e-06 0.01282092937476279 
9.66583533557816e-06 0.013692063397791804 
9.975725947276615e-06 0.014634149067029761 
1.0295551778010446e-05 0.015649042911814605 
1.0625631354942316e-05 0.016738238402314597 
1.0966293417345266e-05 0.017902841263456957 
1.1317877244007113e-05 0.019143547892638557 
1.168073299113159e-05 0.020460627007538267 
1.2055222041072722e-05 0.02185390465554702 
1.2441717362249769e-05 0.023322752744553733 
1.2840603880601185e-05 0.02486608130361901 
1.3252278862947578e-05 0.02648233474674305 
1.3677152312645286e-05 0.0281694924866978 
1.4115647377925157e-05 0.029925074320254125 
1.4568200773322232e-05 0.031746151071343265 
1.5035263214617243e-05 0.033629361024496034 
1.5517299867722125e-05 0.03557093269715369 
1.6014790811957124e-05 0.03756671447706764 
1.6528231518180713e-05 0.03961221158263363 
1.70581333422486e-05 0.04170263068482479 
1.7605024034293173e-05 0.04383293235769494 
1.816944826433069e-05 0.04599789130203628 
1.8751968164719626e-05 0.04819216401929284 
1.9353163890010486e-05 0.050410363309529374 
1.997363419474458e-05 0.052647138640816674 
2.0613997029777333e-05 0.05489726110331887 
2.1274890157719918e-05 0.05715571133719077 
2.1956971788112035e-05 0.059417768527666816 
2.2660921232959176e-05 0.0616790983119597 
2.3387439583285677e-05 0.06393583725801047 
2.413725040737954e-05 0.06618467146964527 
2.4911100471422065e-05 0.06842290685770745 
2.5709760483222162e-05 0.0706485286994914 
2.6534025859794493e-05 0.07286024829156344 
2.738471751954668e-05 0.0750575347810073 
2.8262682699864344e-05 0.0772406306292231 
2.916879580090823e-05 0.07941054960780056 
3.010395925646384e-05 0.0815690567306593 
3.106910443271083e-05 0.08371863007032863 
3.206519255580733e-05 0.08586240496648169 
3.309321566921303e-05 0.08800410168837 
3.415419762170435e-05 0.09014793813665191 
3.524919508706587e-05 0.09229852964303611 
3.637929861647347e-05 0.09446077832957166 
3.7545633724617e-05 0.09663975480845914 
3.874936201064542e-05 0.09884057522730914 
3.999168231504824e-05 0.10106827678790938 
4.1273831913629215e-05 0.10332769488757339 
4.259708774975698e-05 0.10562334495421914 
4.396276770612418e-05 0.10795931187676513 
4.5372231917278464e-05 0.11033914968160104 
4.6826884124234214e-05 0.11276579378676707 
4.832817307251357e-05 0.11524148779235979 
4.987759395500931e-05 0.11776772635358161 
5.14766899011064e-05 0.12034521524642958 
5.3127053513545417e-05 0.12297384928903682 
5.483032845455851e-05 0.12565270833639483 
5.658821108285739e-05 0.12838007113303973 
5.840245214310405e-05 0.13115344639583384 
6.027485850954591e-05 0.13396962011387506 
6.22072949855543e-05 0.13682471769993523 
6.420168616085416e-05 0.1397142793114582 
6.626001832830054e-05 0.14263334638207648 
6.838434146210444e-05 0.14557655716936171 
7.057677125948419e-05 0.14853824893371437 
7.283949124777118e-05 0.15151256421962567 
7.51747549590711e-05 0.1544935586172139 
7.758488817464532e-05 0.15747530734239626 
8.007229124124835e-05 0.1604520079919644 
8.263944146172778e-05 0.16341807690866936 
8.528889556226793e-05 0.16636823673401782 
8.802329223873437e-05 0.16929759293449675 
9.084535478465522e-05 0.17220169736029342 
9.375789380345653e-05 0.17507659723190078 
9.676381000765329e-05 0.17791886834421056 
9.986609710778345e-05 0.18072563172164238 
0.00010306784479396161 0.18349455344038126 
0.0001063722418130252 0.18622382784055913 
0.00010978257914433054 0.18891214486545602 
0.00011330225327737201 0.19155864276757614 
0.00011693476959447704 0.1941628478927572 
0.00012068374586195686 0.19672460367309985 
0.00012455291583318167 0.19924399130816228 
0.00012854613296717313 0.20172124487452975 
0.00013266737426641625 0.2041566637626405 
0.00013692074423771305 0.20655052538714871 
0.00014131047898002279 0.20890300104871706 
0.0001458409504033601 0.21121407764216305 
0.00015051667058295262 0.21348348761551364 
0.00015534229625299473 0.2157106491995133 
0.00016032263344447313 0.21789461846560704 
0.00016546264227168127 0.22003405425468453 
0.00017076744187219606 0.22212719647452336 
0.00017624231550522458 0.22417185771814438 
0.00018189271581341504 0.22616542763558434 
0.00018772427025335396 0.2281048890239518 
0.00019374278670017706 0.22998684420787613 
0.00019995425923185662 0.23180754998319164 
0.00020636487409894354 0.23356295920383807 
0.00021298101588569692 0.23524876701214245 
0.0002198092738687437 0.2368604597458239 
0.000226856448579599 0.2383933646945354 
0.00023412955857758408 0.23984269911165096 
0.00024163584743988622 0.2412036171952236 
0.0002493827909757231 0.24247125411341997 
0.00025737810467179657 0.24364076653952038 
0.00026562975137644807 0.2447073695540262 
0.00027414594923017835 0.24566637014144332 
0.0002829351798504108 0.24651319783403053 
0.0002920061967786768 0.24724343331480386 
0.0003013680341986048 0.24785283597268337 
0.0003110300159334288 0.24833737149440863 
0.00032100176473194326 0.24869324057713194 
0.00033129321185218486 0.24891690975440772 
0.000341914606952361 0.2490051451540537 
0.00035287652829888957 0.24895504976099173 
0.0003641898933017115 0.24876410445745578 
0.0003758659693873706 0.24843021277507432 
0.00038791638522068747 0.2479517489380099 
0.0004003531422862062 0.24732760842342624 
0.00041318862684094595 0.24655725993406027 
0.0004264356222503634 0.24564079738476044 
0.0004401073217198094 0.24457899026507912 
0.0004542173414341648 0.24337333056485622 
0.0004687797341187345 0.24202607434718498 
0.00048380900303491187 0.2405402760277527 
0.0004993201164245484 0.23891981347235688 
0.0005153285224174166 0.23716940215337082 
0.0005318501644166124 0.23529459680616926 
0.0005489014969772172 0.23330177929080526 
0.0005664995021940414 0.23119813168345837 
0.0005846617066147605 0.22899159398569824 
0.0006034061986952967 0.22669080623592144 
0.0006227516468148243 0.22430503522413658 
0.0006427173178683467 0.22184408643610154 
0.0006633230964553557 0.21931820227315504 
0.00068458950468369 0.2167379479976474 
0.0007065377226083115 0.2141140872289765 
0.0007291896093253561 0.2114574491508295 
0.000752567724742473 0.20877878987633697 
0.0007766953520471243 0.2060886506456765 
0.0008015965208952312 0.20339721569285873 
0.0008272960313432558 0.20071417270941724 
0.0008538194785475559 0.19804857884881247 
0.0008811932782556118 0.19540873515498325 
0.0009094446931145081 0.19280207216237663 
0.0009386018598228846 0.19023504920594594 
0.0009686938171533808 0.1877130697034014 
0.0009997505348734968 0.18524041433585864 
0.001031802943593666 0.18282019366642951 
0.0010648829655722715 0.1804543213102173 
0.001099023546508282 0.1781435083158702 
0.001134258688353173 0.17588727895120512 
0.0011706234831748135 0.17368400761657934 
0.0012081541481070359 0.17153097615246451 
0.001246888061419715 0.16942445037403636 
0.0012868637997452575 0.16735977426628934 
0.0013281211764985936 0.16533147991730937 
0.0013707012815289265 0.16333341096221587 
0.0014146465220427353 0.16135885706116504 
0.0014600006648387864 0.15940069674500984 
0.0015068088798972088 0.15745154583314838 
0.0015551177853660686 0.15550390855945065 
0.0016049754939902153 0.1535503285322045 
0.0016564316610286648 0.15158353669995553 
0.0017095375337082305 0.1495965935932368 
0.0017643460022626583 0.1475830232584153 
0.0018209116526080968 0.14553693648983795 
0.0018792908207073654 0.14345314119576263 
0.0019395416486771633 0.14132723799787733 
0.0020017241426940908 0.13915569945932646 
0.0020659002327571784 0.13693593165786735 
0.0021321338343664085 0.13466631716478103 
0.0022004909121786857 0.13234623885190147 
0.0022710395457046424 0.12997608432352903 
0.002343849997111706 0.12755723115143883 
0.0024189947812009688 0.12509201347317328 
0.0024965487376275297 0.12258367088908187 
0.0025765891054362706 0.1200362809540771 
0.002659195599987262 0.11745467689711542 
0.0027444504923474374 0.11484435250596979 
0.0028324386912275913 0.1122113563778798 
0.0029232478275463187 0.1095621779495936 
0.003016968341705101 0.10690362787552739 
0.0031136935736614697 0.10424271541413153 
0.003213519855889959 0.10158652550585578 
0.0033165466093234017 0.09894209817950453 
0.003422876442370179 0.09631631280802755 
0.0035326152531059696 0.09371577955341323 
0.0036458723347418238 0.0911467400995918 
0.003762760484473586 0.08861497948079669 
0.00388339611582107 0.0861257504815311 
0.004007899374568882 0.08368371172546789 
0.00413639425842433 0.08129288019754773 
0.004269008740511658 0.0789565985696436 
0.004405874896825512 0.07667751733824871 
0.004547129037770637 0.07445759144426721 
0.004692911843918789 0.07229809073976766 
0.004843368506118066 0.07019962340177029 
0.0049986488700942 0.06816217117338685 
0.005158907585687831 0.06618513513975477 
0.005324304260876382 0.06426739061942074 
0.005495003620733931 0.0624073496680092 
0.005671175671487433 0.06060302964515595 
0.005852995869832609 0.05885212628156009 
0.006040645297678202 0.05715208969375283 
0.0062343108424925886 0.055500201823060036 
0.006434185383432384 0.053893653816239964 
0.006640467983438409 0.05232962191369114 
0.006853364087490305 0.05080534046394158 
0.007073085727217324 0.04931817073923894 
0.007299851732068976 0.04786566428734583 
0.007533887947255914 0.04644561962173899 
0.00777542745867809 0.04505613113042796 
0.008024710825064198 0.04369562917757048 
0.008281986317553601 0.042362910487334385 
0.00854751016695936 0.041057158041056564 
0.008821546818958602 0.03977794989066814 
0.009104369197464404 0.03852525649595202 
0.00939625897644149 0.03729942643068569 
0.00969750686043644 0.03610116057079493 
0.010008412874101843 0.034931475171324035 
0.010329286661002598 0.03379165455068659 
0.010660447792002285 0.032683194420241694 
0.011002226083536302 0.031607737212719325 
0.011354961926089098 0.030567001060963286 
0.011719006623202483 0.02956270434479411 
0.012094722741352685 0.02859648794458422 
0.012482484471044596 0.02766983750243094 
0.01288267799948288 0.0267840080844716 
0.01329570189519103 0.025939953652290446 
0.013721967504961487 0.025138263682053835 
0.014161899363532146 0.02437910911509901 
0.01461593561639724 0.023662199585149157 
0.015084528456173736 0.02298675355098563 
0.015568144572957793 0.02235148257884145 
0.01606726561911987 0.021754590578913817 
0.016582388689001217 0.0211937883209579 
0.017114026813989897 0.02066632305276382 
0.017662709473468895 0.020169022541582225 
0.01822898312214553 0.019698352371834395 
0.018813411734287265 0.019250484881830548 
0.019416577365405936 0.018821377725510017 
0.020039080731949797 0.01840685971804099 
0.020681541809580727 0.018002721379275013 
0.021344600450632446 0.017604807435944198 
0.02202891702136471 0.017209108487718956 
0.02273517305964812 0.01681184908540978 
0.023464071953734563 0.016409569609248373 
0.02421633964278934 0.015999199564991348 
0.024992725339882598 0.015578120225652914 
0.025794002278160217 0.015144214924021404 
0.026620968480937177 0.014695905730292053 
0.027474447556480514 0.014232175712949711 
0.02835528951827311 0.013752576461246816 
0.02926437163157594 0.013257221025843762 


==> figures/poisson_taylor_hist/fig2c_k5_stdev0.75.txt <==
err density 
2.6727794597215174e-05 0.00349786099519192 
2.7572351322870938e-05 0.0036540072522118594 
2.8443594727079794e-05 0.003808932697949564 
2.934236806736448e-05 0.003962220012993996 
3.0269541246873334e-05 0.004113475919833411 
3.122601165634077e-05 0.004262334839681079 
3.22127050426524e-05 0.004408463133120122 
3.323057640485495e-05 0.004551564133179149 
3.428061091847923e-05 0.00469138415462213 
3.5363824889070224e-05 0.004827719622755649 
3.6481266735846794e-05 0.0049604254099812894 
3.7634018006443944e-05 0.005089424400599571 
3.8823194423719465e-05 0.005214718226796897 
4.004994696563738e-05 0.005336399034843685 
4.1315462979274655e-05 0.0054546620544068496 
4.2620967330028824e-05 0.005569818660038932 
4.396772358713808e-05 0.005682309537033306 
4.5357035246662644e-05 0.005792717498560087 
4.6790246993110505e-05 0.005901779451653834 
4.826874600092776e-05 0.0060103969800076144 
4.979396327711479e-05 0.006119645004676954 
5.136737504626708e-05 0.006230778001790174 
5.2990504179380326e-05 0.006345233300164168 
5.466492166780438e-05 0.006464631051069148 
5.639224814377183e-05 0.0065907705557164105 
5.8174155448972144e-05 0.006725622750512042 
6.001236825269107e-05 0.00687131878165321 
6.190866572108083e-05 0.007030134744065772 
6.386488323917568e-05 0.00720447280890616 
6.588291418732143e-05 0.007396839112124944 
6.796471177373738e-05 0.0076098189167916564 
7.01122909249834e-05 0.007846049686854532 
7.232773023616377e-05 0.008108192812921865 
7.461317398275454e-05 0.00839890480536094 
7.697083419600028e-05 0.008720808811421461 
7.940299280389141e-05 0.009076467317484682 
8.191200383979297e-05 0.009468356862845178 
8.450029572086143e-05 0.009898845517447439 
8.71703735984573e-05 0.01037017376449892 
8.992482178282689e-05 0.010884439283656726 
9.276630624439917e-05 0.011443585957258702 
9.569757719412084e-05 0.012049397228300536 
9.872147174532625e-05 0.012703493733453497 
0.00010184091665971653 0.013407334927326348 
0.00010505893118010904 0.01416222421592413 
0.00010837862995269732 0.014969316938420235 
0.00011180322604164829 0.015829630386979286 
0.00011533603403895752 0.01674405494342249 
0.00011898047327257138 0.017713365346368488 
0.00012274007111587887 0.018738231088398616 
0.00012661846640178013 0.019819224982638127 
0.0001306194129446342 0.020956829032078943 
0.00013474678317349298 0.022151436880362543 
0.00013900457188014155 0.023403352314236296 
0.00014339690008557102 0.024712783517545144 
0.00014792801902862345 0.026079833034293797 
0.0001526023142806742 0.027504483672111623 
0.0001574243099903317 0.028986580854273424 
0.00016239867326226081 0.030525812194642614 
0.00016753021867437265 0.03212168531197169 
0.0001728239129377506 0.033773505105153624 
0.0001782848797038201 0.035480351867930984 
0.00018391840452342003 0.037241061720827 
0.00018972993996257354 0.03905421087267865 
0.00019572511087990584 0.0409181051898846 
0.00020190971987082341 0.042830776447000195 
0.00020828975288372087 0.04478998645930647 
0.00021487138501364797 0.04679324006103751 
0.00022166098647905067 0.048837807599386836 
0.00022866512878736813 0.05092075727395633 
0.00023589059109544887 0.05303899727572489 
0.0002433443667709523 0.05518932728224524 
0.0002510336701610743 0.05736849846107722 
0.0002589659435751582 0.059573280736491194 
0.00026714886448794335 0.06180053570037579 
0.0002755903529704275 0.06404729321185394 
0.00028429857935552763 0.06631082944526266 
0.0002932819721459716 0.06858874392557154 
0.0003025492261720585 0.07087903294494494 
0.00031210931100719794 0.07318015669295354 
0.00032197147964936363 0.0754910974624101 
0.00033214527747687085 0.07781140641680026 
0.00034264055148713695 0.0801412366246456 
0.00035346745982737853 0.08248136037860988 
0.0003646364816264601 0.08483316921707479 
0.0003761584271374137 0.08719865554430993 
0.00038804444820044923 0.08958037528987108 
0.00040030604903657717 0.09198139164296083 
0.00041295509738229223 0.09440520052474351 
0.00042600383597609954 0.09685563910017958 
0.00043946489440799334 0.09933677925807756 
0.00045335130134336135 0.10185280857998566 
0.0004676764971331483 0.10440790185119288 
0.0004824543468224782 0.1070060866172183 
0.000497699153570328 0.10965110663527937 
0.0005134256724932467 0.11234628729374091 
0.0005296491249465099 0.11509440715877571 
0.0005463852132565368 0.11789757974650182 
0.0005636501359188328 0.1207571494064345 
0.0005814606032761596 0.12367360483996964 
0.0005998338536921101 0.1266465132740413 
0.0006187876702357487 0.12967447767964882 
0.000638340397893455 0.13275511868828244 
0.000658510961324635 0.13588508204245178 
0.0006793188831784902 0.13906007155006683 
0.0007007843029895633 0.14227490663009096 
0.0007229279966703533 0.14552360267434752 
0.0007457713966198721 0.14879947164345833 
0.0007693366124675961 0.15209523959817037 
0.0007936464524728919 0.15540317727234212 
0.000818724445600639 0.15871523934757215 
0.0008445948642944003 0.1620232078129886 
0.0008712827479691892 0.165318834701141 
0.0008988139272465795 0.1685939795884126 
0.0009272150489555985 0.17184073753378468 
0.000956513601923611 0.17505155359245075 
0.000986737943582161 0.1782193206619622 
0.001017917327413511 0.18133745817187866 
0.0010500819312644462 0.1843999699805595 
0.0010832628865547627 0.18740148075683513 
0.0011174923084086863 0.19033725105842092 
0.001152803326738401 0.1932031722301376 
0.001189230118309774 0.1959957430906376 
0.0012268079398213014 0.1987120311161804 
0.0012655731620282956 0.20134962142827822 
0.0013055633049453533 0.20390655731916316 
0.0013468170741611585 0.20638127628328728 
0.0013893743983007757 0.2087725455519197 
0.0014332764676717022 0.2110794009487616 
0.0014785657741310683 0.2133010925052607 
0.0015252861522125764 0.21543703971316527 
0.0015734828215529981 0.217486798576736 
0.001623202430659275 0.21945004179436092 
0.0016744931020585855 0.2213265524924776 
0.0017274044788751026 0.22311623100184083 
0.0017819877728784868 0.22481911325791032 
0.0018382958140506387 0.22643539857387066 
0.001896383101718699 0.2279654838240118 
0.0019563058573037534 0.22941000052889982 
0.0020181220787363198 0.2307698509859098 
0.00208189159659129 0.23204623946331637 
0.002147676131996639 0.23324069458561028 
0.002215539356371951 0.23435507938196992 
0.0022855469530546147 0.23539158603581953 
0.002357766680873289 0.2363527131359198 
0.0024322684397301915 0.23724122415167204 
0.0025091243382557044 0.2380600868912491 
0.0025884087636007425 0.23881239479738733 
0.0026701984534344496 0.23950127203457178 
0.0027545725702169312 0.24012976536385458 
0.0028416127778188704 0.24070072673060414 
0.0029314033205622013 0.24121669125390088 
0.00302403110475837 0.24167975585982976 
0.0031195857828230544 0.24209146411052795 
0.0032181598400487766 0.24245270282473988 
0.0033198486841194198 0.24276361585542292 
0.003424750737453241 0.2430235398911091 
0.0035329675324637785 0.24323096639950859 
0.003644603809830881 0.24338353286607184 
0.0037597676198769217 0.2434780453398303 
0.0038785704271463465 0.2435105330355783 
0.004001127218289795 0.243476334413158 
0.004127556613357171 0.24337021282250298 
0.00425798098060739 0.24318649852831842 
0.0043925265549459806 0.2429192527693961 
0.004531323560105086 0.24256244851720946 
0.004674506334684167 0.242110161821329 
0.004822213462173436 0.24155676709975563 
0.004974587905085785 0.24089712947343875 
0.005131777143327074 0.24012678726648085 
0.005293933316938752 0.239242118094652 
0.005461213373350873 0.23824048253041394 
0.005633779219288087 0.2371203401369567 
0.0058117978774756595 0.23588133367116917 
0.005995441648297117 0.23452433842241846 
0.00618488827656002 0.23305147493103887 
0.006380321123531328 0.2314660846645053 
0.006581929344408757 0.229772669566246 
0.006789908071399965 0.22797679767887424 
0.007004458602586795 0.22608497823064905 
0.007225788596757299 0.2241045106167569 
0.007454112274394128 0.2220433125680834 
0.007689650625013917 0.2199097334501345 
0.007932631621058207 0.21771235905345335 
0.00818329043854299 0.21545981441355322 
0.008441869684680487 0.21316057113194378 
0.008708619632693378 0.21082276536867367 
0.008983798464048776 0.2084540321578832 
0.009267672518346494 0.2060613609861319 
0.00956051655110332 0.20365097670014629 
0.009862613999682883 0.20122824881293572 
0.010174257257628546 0.19879763119534774 
0.010495747957664734 0.196362633016699 
0.01082739726364065 0.19392582067607905 
0.011169526171699043 0.19148884938714517 
0.011522465820961366 0.18905252208279097 
0.01188655781403008 0.18661687242693575 
0.01226215454761845 0.18418126798841095 
0.01264961955362761 0.18174452906968735 
0.013049327851001147 0.17930505830694776 
0.013461666308697844 0.1768609759761538 
0.013887034020133674 0.17441025595277507 
0.014325842689455606 0.17195085747363348 
0.014778517030021155 0.1694808482235366 
0.015245495175469156 0.16699851479621666 
0.01572722910377973 0.16450245723237067 
0.016224185074734016 0.16199166508687318 
0.01673684408119683 0.159465573289303 
0.017265702314659123 0.1569240969022901 
0.017811271645491025 0.1543676447165341 
0.01837408011836999 0.15179711241713834 
0.018954672463363676 0.14921385678356322 
0.01955361062316244 0.14661965301975557 
0.02017147429697137 0.14401663783170932 
0.02080886150158847 0.14140724126243265 
0.021466389150212217 0.13879411055085922 
0.022144693649538343 0.1361800293994592 
0.02284443151572399 0.13356783601893174 
0.023566280009815487 0.13096034317642452 
0.024310937793254543 0.12836026321970923 
0.025079125604097367 0.12577014070076242 
0.025871586954601473 0.12319229479782319 
0.026689088850854942 0.12062877325624169 
0.02753242253514484 0.11808131905668932 
0.028402404251783555 0.1155513504953876 
0.029299876037133812 0.11303995484432534 
0.030225706534597267 0.11054789526737858 
0.031180791835355694 0.10807563021565095 
0.03216605634567806 0.10562334412437188 
0.03318245368163313 0.10319098789355778 
0.034230967592073884 0.10077832736183202 
0.035312612910786516 0.09838499778121469 
0.036428436538725864 0.09601056217184101 
0.03757951845728826 0.09365457137896305 
0.03876697277360191 0.09131662366800326 
0.0399919487988468 0.08899642177314976 
0.04125563216064819 0.08669382545610295 
0.0425592459506197 0.08440889782811402 
0.043904051908166895 0.08214194393346426 
0.04529135164169763 0.0798935403782346 
0.046722487888420414 0.07766455510598595 
0.048198845813950335 0.07545615676243422 
0.049721854352980974 0.0732698134442578 
0.05129298759231908 0.07110728098219471 
0.05291376619762096 0.06897058125448785 
0.05458575888521189 0.06686197135238331 
0.0563105839404124 0.06478390471381029 
0.05808991078384124 0.06273898559423806 
0.05992546158721155 0.06072991844574271 
0.06181901294018322 0.05875945391879632 
0.06377239756988518 0.05683033328042853 
0.06578750611477237 0.05494523305383963 
0.06786628895453348 0.05310671162752147 
0.0700107580978207 0.05131715945863642 
0.07222298912962953 0.04957875431084624 
0.07450512322021204 0.047893422728817206 
0.07685936919746883 0.046262808670600404 
0.07928800568482582 0.044688249907437826 
0.08179338330666407 0.043170762472233365 
0.08437792696343761 0.041711033107801276 
0.0870441381786827 0.040309419349028285 
0.08979459752018691 0.038965956583665314 
0.09263196709766501 0.037680371187625114 
0.09555899313935748 0.03645209863349844 
0.09857850865004411 0.03528030533399458 
0.10169343615304802 0.03416391291069895 
0.10490679051888298 0.033101623575164676 
0.1082216818832799 0.03209194537280118 
0.11164131865741989 0.031133216165844864 
0.11516901063328631 0.030223625412389887 
0.1188081721871392 0.029361233023795976 
0.12256232558421616 0.028543984840382505 
0.12643510438785702 0.02776972454121219 
0.13043025697634925 0.027036202083144747 
0.13455165017090245 0.026341079032259067 
0.13880327297826112 0.02568193139287889 
0.14318924045157586 0.025056250742784576 
0.14771379767327464 0.02446144463672707 
0.15238132386378633 0.023894837335572076 
0.1571963366200913 0.023353671949755676 
0.16216349628820587 0.022835115050924552 
0.16728761047383073 0.022336264705780512 
0.17257363869552605 0.02185416272569968 
0.1780266971849224 0.0213858117122964 
0.18365206383861082 0.0209281972231996 
0.18945518332650232 0.020478315096677958 
0.19544167236160606 0.02003320367285981 
0.20161732513632483 0.019589980348590382 
0.20798811893052546 0.019145881618096015 
0.21456021989681912 0.018698305497621637 
0.2213399890286471 0.018244855022724073 
0.2283339883169458 0.01778338135347951 
0.23554898710135588 0.017312024934312192 
0.24299196862212002 0.016829253137076096 
0.25067013677900674 0.016333892870501132 
0.2585909231038091 0.015825156764582127 
0.26676199395316413 0.015302661729796918 
0.2751912579286498 0.014766438939726833 
0.28388687353134956 0.01421693458039236 
0.2928572570582896 0.0136550010368241 


==> figures/poisson_taylor_hist/fig2c_k5_stdev1.0.txt <==
err density 
0.0001535585685686758 0.0033445130318604703 
0.00015832248586086174 0.003512871240148852 
0.00016323419632524464 0.003684086679252437 
0.00016829828501660363 0.00385798208446656 
0.00017351947923395703 0.004034349748188949 
0.00017890265293346995 0.0042129475365519555 
0.0001844528312782657 0.004393496831057525 
0.00019017519532938795 0.004575682907910745 
0.00019607508688229293 0.0047591581958688215 
0.000202158013453386 0.004943548750745308 
0.00020842965342125815 0.005128464154344488 
0.0002148958613274212 0.0053135108924394665 
0.00022156267334149025 0.005498309096954295 
0.00022843631289591482 0.005682512359610735 
0.00023552319649551904 0.005865830146768057 
0.00024282993970727352 0.006048052177356438 
0.0002503633633358911 0.006229073977039722 
0.00025813049979101025 0.006408922700893097 
0.00026613859965191137 0.0065877822317703056 
0.0002743951384358925 0.006766016518474257 
0.00028290782357662307 0.006944190121214192 
0.00029168460161899335 0.007123084983757848 
0.0003007336656371672 0.007303712551832111 
0.00031006346288277406 0.00748732050282285 
0.0003196827026703714 0.007675393537336221 
0.0003296003645075421 0.007869647901116874 
0.0003398257064772159 0.00807201954666001 
0.00035036827388003745 0.008284646096630606 
0.00036123790814485525 0.00850984302402391 
0.00037244475601563826 0.008750074704674256 
0.00038399927902340745 0.009007921214380118 
0.00039591226325201735 0.009286041924667561 
0.0004081948294069059 0.00958713708871523 
0.0004208584431962124 0.009913908694933379 
0.00043391492603395273 0.010269021895323714 
0.00044737646607524484 0.010655068286993757 
0.0004612556295938845 0.011074532238903208 
0.0004755653727128931 0.011529761315794232 
0.0004903190534989873 0.012022941663728337 
0.0005055304444322612 0.012556078995541661 
0.0005212137452627206 0.01313098556062022 
0.0005373835962656727 0.013749273213893744 
0.0005540550919083412 0.014412352426862467 
0.0005712437949404705 0.01512143682197857 
0.0005889657509220655 0.01587755257346118 
0.0006072375032018354 0.01668155181415758 
0.0006260761083603178 0.017534129029187138 
0.0006454991521321039 0.018435839310437838 
0.0006655247658220245 0.01938711729658837 
0.0006861716432306238 0.02038829563346311 
0.0007074590581047217 0.021439621858560378 
0.000729406882129347 0.022541272738045622 
0.0007520356034778491 0.023693365258232766 
0.0007753663459374948 0.024895963688106468 
0.0007994208886284075 0.026149082374354347 
0.0008242216863342568 0.027452684193860644 
0.0008497918904636758 0.02880667485798748 
0.0008761553706619739 0.030210893525297162 
0.0009033367370933199 0.03166510042206429 
0.0009313613634141955 0.033168962381282474 
0.0009602554104595639 0.034722037380612705 
0.0009900458506638663 0.03632375927940904 
0.0010207604932396407 0.03797342401835448 
0.0010524280101372717 0.039670178548534746 
0.001085077962810095 0.0414130136987393 
0.0011187408298098554 0.043200762071759984 
0.0011534480352382653 0.04503210188633973 
0.0011892319780812332 0.04690556745741963 
0.001226126062453138 0.04881956674175911 
0.0012641647287793877 0.05077240607891309 
0.0013033834859463658 0.05276232194039686 
0.0013438189444487842 0.054787519175032204 
0.001385508850565378 0.056846214918853055 
0.0014284921215948494 0.05893668703647213 
0.0014728088821849535 0.06105732568999039 
0.001518500501788636 0.06320668640298474 
0.0015656096332821916 0.06538354281117134 
0.0016141802527814889 0.06758693717663504 
0.0016642577006934344 0.069816226695631 
0.0017158887240409937 0.07207112365514329 
0.0017691215201012796 0.07435172759232221 
0.0018240057813974477 0.07665854778257668 
0.0018805927420863934 0.07899251462268135 
0.0019389352257855562 0.08135497877821345 
0.0019990876948834772 0.08374769732081594 
0.00206110630138014 0.08617280647867943 
0.0021250489393045548 0.08863278104970806 
0.0021909752987585144 0.0911303809660018 
0.002258946921636986 0.09366858593442068 
0.002329027259077119 0.09625051949458568 
0.0024012817306895435 0.09887936421644294 
0.0024757777856272136 0.1015582700891691 
0.0025525849655488246 0.10429025841807411 
0.0026317749695355668 0.10707812373487487 
0.0027134217210218275 0.10992433633077564 
0.0027976014368023094 0.1128309480360367 
0.002884392698179992 0.11579950379259245 
0.002973876524321343 0.11883096140015517 
0.0030661364478872773 0.12192562156718008 
0.003161258593010421 0.12508307007585664 
0.003259331755691528 0.12830213348784975 
0.0033604474866900584 0.13158084939051765 
0.003464700176986308 0.13491645172937194 
0.0035721871458948714 0.13830537131042248 
0.003683008731911689 0.14174325110480868 
0.0037972683863794826 0.14522497556620484 
0.003915072770059016 0.14874471279578783 
0.00403653185269633 0.1522959680746425 
0.0041617590156788975 0.15587164704087364 
0.004290871157876528 0.1594641266262791 
0.0044239888047658184 0.16306533178921037 
0.004561236220940027 0.1666668160859902 
0.00470274152610939 0.1702598442087889 
0.004848636814700166 0.17383547477510208 
0.00499905827916406 0.17738464187161246 
0.005154146337113129 0.18089823411914813 
0.005314045762398856 0.18436717031972008 
0.005478905820257739 0.18778247105409834 
0.005648880406649581 0.19113532590187332 
0.005824128191918516 0.1944171562387897 
0.006004812768910907 0.1976196738134251 
0.006191102805688372 0.20073493550413593 
0.006383172202978496 0.2037553947978611 
0.0065812002565102026 0.2066739506081853 
0.006785371824385328 0.20948399405814297 
0.006995877499642674 0.21217945379421602 
0.007212913788175522 0.21475484027609068 
0.007436683292168835 0.2172052893095245 
0.007667394899227278 0.2195266048674408 
0.007905263977370652 0.2217153009898459 
0.00815051257607876 0.22376864228058965 
0.008403369633573375 0.22568468224374863 
0.008664071190530821 0.2274622984400516 
0.00893286061042464 0.22910122320938964 
0.009209988806704072 0.2306020685132837 
0.009495714477020373 0.23196634331350494 
0.009790304344719657 0.23319646183028833 
0.01009403340782768 0.2342957410234857 
0.010407185195758976 0.23526838571753603 
0.010730052033990049 0.23611945994834668 
0.011062935316943544 0.23685484334597676 
0.011406145789338327 0.23748117167744287 
0.011760003836267964 0.23800576105202814 
0.012124839782278457 0.2384365157276763 
0.012500994199724383 0.2387818199393469 
0.012888818226691324 0.23905041468458643 
0.01328867389478135 0.2392512609323015 
0.013700934467067528 0.23939339125074666 
0.014125984786532956 0.23948575236225506 
0.01456422163531957 0.23953704160700218 
0.01501605410512211 0.23955554071799792 
0.015481903979072962 0.23954895065715967 
0.015962206125474405 0.23952423152136781 
0.01645740890374578 0.2394874516833391 
0.01696797458296456 0.23944365037256599 
0.01749437977339198 0.2393967178169668 
0.018037115871386112 0.23934929684987552 
0.018596689518117708 0.23930270953712376 
0.01917362307251687 0.23925691189672588 
0.01976845509889232 0.23921047917521998 
0.020381740869678183 0.23916062342072428 
0.021014052883777796 0.23910324426874632 
0.02166598140098826 0.23903301295291712 
0.022338134993004757 0.23894348859354703 
0.023031141111518858 0.23882726483071162 
0.02374564667394125 0.23867614388696712 
0.024482318667295593 0.23848133420170992 
0.02524184477084725 0.2382336669095921 
0.026024933998048096 0.237923825674244 
0.0268323173583967 0.23754258376923093 
0.027664748539831675 0.23708104185104598 
0.028523004612295247 0.2365308596199787 
0.029407886753123766 0.23588447453380787 
0.030320220994942363 0.23513530093924717 
0.031260858996761856 0.23427790342137997 
0.03223067883899786 0.23330813883733934 
0.033230585843153894 0.23222326238318766 
0.03426151341693412 0.23102199411873045 
0.035324423925574326 0.22970454361134718 
0.03642030959020456 0.22827259171608127 
0.037550193414082125 0.22672922993776534 
0.03871513013755952 0.2250788592693275 
0.039916207222678766 0.22332705181316231 
0.04115454586831124 0.22148037981347543 
0.04243130205679072 0.21954621790253867 
0.0437476676330165 0.2175325253429289 
0.04510487141703408 0.215447615787832 
0.04650418035113197 0.21329992254803837 
0.04794690068252534 0.21109776752364195 
0.04943437918273062 0.20884914181900446 
0.05096800440476937 0.20656150561239237 
0.05254920797937484 0.2042416141109908 
0.05417946595141148 0.20189537541460847 
0.05586030015775463 0.19952774487568292 
0.05759327964791711 0.19714265912782072 
0.05938002214874803 0.19474301141654596 
0.06122219557457215 0.19233066826640044 
0.06312151958417866 0.18990652592302903 
0.06507976718611327 0.18747060348242012 
0.06709876639377198 0.1850221682241859 
0.06918040193184145 0.18255988745823365 
0.07132661699567933 0.18008200022281418 
0.0735394150652763 0.1775865014751478 
0.07582086177549377 0.17507133102008998 
0.07817308684432263 0.17253455934147205 
0.08059828606096334 0.16997456273524136 
0.0830987233355831 0.16739018068066105 
0.08567673281266358 0.16478084920049227 
0.08833472104991198 0.1621467050168805 
0.09107516926476945 0.15948865656079442 
0.09390063565061399 0.15680841928596842 
0.09681375776481979 0.1541085142151678 
0.09981725499090299 0.15139223014623776 
0.10291393107705073 0.14866355140719106 
0.10610667675340503 0.14592705441517337 
0.10939847243054343 0.14318777751038192 
0.11279239098167601 0.14045106955654657 
0.11629160061115554 0.13772242358699005 
0.11989936781197898 0.1350073023021433 
0.12361906041504069 0.1323109624743125 
0.1274541507329842 0.12963828528350851 
0.13140821880158685 0.1269936193005907 
0.13548495572170383 0.12438064226809123 
0.13968816710489024 0.12180224703192011 
0.1440217766259189 0.1192604559844379 
0.14848982968550906 0.11675636723370054 
0.1530964971866858 0.11429013446279859 
0.15784607942829523 0.11186098113789572 
0.16274301011930978 0.10946724841562348 
0.16779186051767106 0.10710647484058158 
0.17299734369753475 0.10477550475946559 
0.17836431894889845 0.10247062135252553 
0.183897796313723 0.10018769933195147 
0.18960294126277888 0.09792237170898171 
0.19548507951758493 0.09567020460695938 
0.20154970202194014 0.0934268739069693 
0.2078024700676896 0.09118833755739976 
0.21424922057950935 0.08895099765094557 
0.22089597156364352 0.0867118468557102 
0.2277489277256803 0.0844685944569578 
0.2348144862626104 0.08221976809190168 
0.24209924283457546 0.07996478820576974 
0.24960999772188056 0.07770401328372561 
0.25735376217301864 0.07543875497864411 
0.2653377649496324 0.07317126331764237 
0.27356945907452396 0.07090468319054806 
0.2820565287890103 0.06864298426407976 
0.29080689672612037 0.06639086729379307 
0.2998287313063308 0.06415365049478006 
0.3091304543627397 0.061937140161159684 
0.31872074900280295 0.059747490080121646 
0.3286085677139669 0.05759105446262595 
0.33880314072076656 0.055474239111095724 
0.34931398460118945 0.05340335537286994 
0.3601509111703489 0.051384481101501095 
0.37132403663975977 0.04942333238639979 
0.3828437910607663 0.047525149239533236 
0.3947209280609379 0.045694597773807306 
0.40696653488252144 0.043935690701288485 
0.41959204273232126 0.042251727251049885 
0.43260923745266766 0.040645252885975376 
0.4460302705234366 0.039118038513238425 
0.459867670405389 0.03767107825931482 
0.4741343542354204 0.03630460433832072 
0.4888436398846374 0.03501811709862106 
0.5040092583905174 0.033810427998396474 
0.5196453667747563 0.032679713042244755 
0.5357665612587711 0.03162357410870343 
0.5523878908891927 0.030639105608522937 
0.5695248715860677 0.029722964026693062 
0.5871935006268849 0.028871438104756515 
0.6054102715799469 0.028080517697721904 
0.6241921897010241 0.02734595967349439 
0.6435567878076691 0.02666334959234253 
0.6635221426460053 0.026028158289267092 
0.6841068917652686 0.025435792863487752 
0.7053302509158628 0.02488164193827575 
0.7272120319871493 0.024361115374864822 
0.7497726615017433 0.023869678892833597 
0.7730331996835575 0.02340288425617269 
0.7970153601174074 0.022956395822881514 
0.8217415300185226 0.02252601432386473 
0.8472347911308895 0.022107698735354755 
0.8735189412739335 0.02169758704289345 
0.9006185165576518 0.021292016572058835 
0.9285588142869382 0.020887544392287936 
0.9573659165764784 0.020480968098029982 
0.9870667146982608 0.020069347050079112 
1.0176889341844315 0.019650023933853088 
1.049261160708927 0.019220646274947625 
1.0818128667720428 0.018779187358886493 
1.115374439212852 0.01832396584333228 
1.1499772075751522 0.01785366323663614 
1.1856534733534234 0.0173673383533215 
1.2224365401460953 0.016864437848778786 
1.2603607447442742 0.01634480198285653 
1.2994614891849487 0.015808664862838478 
1.3397752737985977 0.015256648565299992 
1.3813397312820486 0.014689750725786797 
1.4241936618283917 0.014109325405353043 


==> figures/poisson_taylor_samples/fig2b_obs_1.txt <==
x_coords obs 
1.0 -4.132363516387829e-05 
0.9833333333333333 0.01167066253287885 
0.9666666666666667 0.022620874206207592 
0.95 0.03130160947690613 
0.9333333333333333 0.03824547089234475 
0.9166666666666666 0.04497057001446163 
0.9 0.05180968992530885 
0.8833333333333333 0.05909833555000216 
0.8666666666666667 0.06657321984820126 
0.85 0.07332307340009252 
0.8333333333333334 0.08027418139915478 
0.8166666666666667 0.08708515166491387 
0.8 0.09263270662935587 
0.7833333333333333 0.0972692593424003 
0.7666666666666667 0.10155936880588483 
0.75 0.10562435132240962 
0.7333333333333333 0.10948844900193354 
0.7166666666666667 0.11307136738120369 
0.7 0.11639974500447568 
0.6833333333333333 0.1194121099197502 
0.6666666666666666 0.12223000532430145 
0.65 0.12525070038463867 
0.6333333333333333 0.12866748622072938 
0.6166666666666667 0.1320428923625026 
0.6 0.13531608287074623 
0.5833333333333334 0.1384744603492593 
0.5666666666666667 0.14140309019883332 
0.55 0.14436202517913158 
0.5333333333333333 0.14683867461186856 
0.5166666666666667 0.1485360768678512 
0.5 0.14991274058764473 
0.48333333333333334 0.15112741179930872 
0.4666666666666667 0.15221814841842007 
0.45 0.15308059357386225 
0.43333333333333335 0.1535348168358673 
0.4166666666666667 0.15366528980041305 
0.4 0.1535364066346073 
0.38333333333333336 0.1531786613924503 
0.36666666666666664 0.15254337560497835 
0.35 0.15147669444757175 
0.3333333333333333 0.14994851677409873 
0.31666666666666665 0.14775830750175772 
0.3 0.14465194375618395 
0.2833333333333333 0.14069595689103104 
0.26666666666666666 0.1360719248972077 
0.25 0.1304236575484564 
0.23333333333333334 0.12318812785599963 
0.21666666666666667 0.11497692622416691 
0.2 0.10579795559406643 
0.18333333333333332 0.09611142155643114 
0.16666666666666666 0.08716807005422941 
0.15 0.07830325090442901 
0.13333333333333333 0.06883839945554217 
0.11666666666666667 0.05910462912784319 
0.1 0.04920105300384173 
0.08333333333333333 0.038865783281030845 
0.06666666666666667 0.028741824136789326 
0.05 0.020166954010680735 
0.03333333333333333 0.01285059627659685 
0.016666666666666666 0.006305870067125907 
0.0 -1.7915987465335783e-06 

==> figures/poisson_taylor_samples/fig2b_stdev0.5_1.txt <==
x_coords obs_k0 obs_k1 obs_k2 obs_k3 obs_k4 obs_k5 obs_k6 
1.0 2.7809172551358374e-07 -1.4533388491599736e-05 -2.339928770204525e-05 -2.4326062671674227e-05 -2.377570072135946e-05 -2.3620672696623046e-05 -2.3629925883669105e-05 
0.9833333333333333 0.00632981908218415 0.009973210970562352 0.010345955398765795 0.010131383043373313 0.010071043846371468 0.010074245750334289 0.010077835856388188 
0.9666666666666667 0.01264822026974881 0.01968548536128455 0.020281942698852293 0.019835301552249752 0.019723191343212983 0.019732246369012503 0.019739329270660938 
0.95 0.018943247409941317 0.028391157305795774 0.028773043004376345 0.028099729253660825 0.027971742608088653 0.027991476458958366 0.02800068307786735 
0.9333333333333333 0.025203225429061105 0.03610333410853744 0.036004338731296125 0.03516760004475717 0.03505267437497232 0.035082379751952865 0.03509205925858006 
0.9166666666666666 0.03141605062167212 0.04359702086103 0.043023392194776064 0.04204631738015119 0.041945538845924765 0.04198373867968628 0.04199370639990759 
0.9 0.037569362588219475 0.05111018418988781 0.050097725664124314 0.04897727519017683 0.048887479193866115 0.04893401441018222 0.04894442117505405 
0.8833333333333333 0.04365041226288447 0.0588292453140443 0.05746386497471759 0.05618432779376476 0.056097376891573576 0.05615229085019239 0.056163559534740816 
0.8666666666666667 0.04964602033648777 0.06659967744504752 0.06493089526647512 0.06348493319689556 0.06339632731805495 0.0634595895884974 0.06347194980251136 
0.85 0.05554252273351022 0.0739040385298841 0.07184890019576705 0.07025890179843589 0.07017720878792104 0.07024852422739591 0.07026151011360768 
0.8333333333333334 0.06132573334610302 0.08124613123841565 0.07886481055468972 0.07712395370032187 0.07704394898169603 0.07712316722347332 0.07713703381566532 
0.8166666666666667 0.06698091863325581 0.08844603582685345 0.08574315235865011 0.08385105261514932 0.08377258280223078 0.08385980569274032 0.08387456878149328 
0.8 0.07249278838239435 0.09480874562767916 0.09165059241988725 0.0896560464514712 0.08959407535215655 0.0896881325922462 0.08970289815830518 
0.7833333333333333 0.0778455044197732 0.10043911359659803 0.09679139473785547 0.09474602695574426 0.09470707162896655 0.0948056738495588 0.09481989488996942 
0.7666666666666667 0.08302270971415518 0.10571169737022826 0.10159844071347998 0.09951962609165144 0.09950305234051064 0.09960526803437483 0.09961888965328303 
0.75 0.08800757999077759 0.1107194618544913 0.106168068289529 0.10406283274861743 0.10406728854738932 0.10417270590071306 0.10418574854049631 
0.7333333333333333 0.09278289973573225 0.11547720022297742 0.11051650280956335 0.10838890653511125 0.10841284089951102 0.10852119529630751 0.1085336991657428 
0.7166666666666667 0.09733116400191111 0.11991458590838373 0.11457436455386712 0.11243282343240721 0.11247496024295804 0.11258578840461664 0.1125977573632031 
0.7 0.1016347067859241 0.12404833121694517 0.11835986833214557 0.11620953756674139 0.11626840610376171 0.11638140796409806 0.11639286511440326 
0.6833333333333333 0.10567585590027904 0.12782004964183868 0.12181851522554668 0.11966737131329867 0.11974152462824096 0.11985627124690239 0.11986721778242501 
0.6666666666666666 0.10943711322828947 0.13134003583024742 0.1250501183929174 0.12289599794954675 0.12298421633914906 0.12310080280494844 0.12311127961772358 
0.65 0.11290135804489894 0.13492211576096583 0.12837002562252373 0.126185569028681 0.12628447732366507 0.1264041051800545 0.12641441422524552 
0.6333333333333333 0.1160520697639788 0.13863097039483968 0.1318949444647103 0.12965069021129083 0.1297524803831938 0.12987601183011116 0.12988668298943845 
0.6166666666666667 0.11887356510435862 0.14213155333306152 0.13527585912205653 0.132966964507931 0.13306695066409305 0.1331942567686612 0.13320552231420968 
0.6 0.12135124334822202 0.14537341336097237 0.1384595153849696 0.13608482714678982 0.1361789148106033 0.13630971244011778 0.13632175871848679 
0.5833333333333334 0.12347183220848951 0.14834089878817555 0.1414313967987644 0.13899028505289626 0.1390744176206028 0.13920839418621292 0.13922140134524752 
0.5666666666666667 0.12522362594601832 0.15097454837144164 0.1441144293491275 0.14160632161884587 0.14167786732227425 0.14181492904898538 0.14182901049548782 
0.55 0.12659670689675293 0.15335662358544172 0.1466512983422297 0.1440821733291343 0.14413421271524982 0.14427323563923966 0.1442886859635604 
0.5333333333333333 0.12758314157720324 0.15532522442381946 0.1487619377697048 0.1461200450462374 0.14615357827963965 0.14629577841949867 0.1463125946491979 
0.5166666666666667 0.128177143091917 0.15683486053962675 0.1502843601383935 0.14754947297169307 0.14757692711234957 0.14772482387446606 0.14774233464605904 
0.5 0.1283751926797723 0.1580238451654272 0.15147111601373106 0.14863691145121685 0.148661644875042 0.14881567621565456 0.14883364103031746 
0.48333333333333334 0.1281761148626731 0.1589218357555274 0.1524224113615801 0.1494790341227783 0.1494967228999588 0.14965736763150986 0.14967605174362594 
0.4666666666666667 0.12758110270173834 0.1594418553720153 0.15312087789636356 0.15007336184482947 0.1500731417186654 0.1502395851865683 0.150259618311662 
0.45 0.1265936919767591 0.15955410082496968 0.15350407202051983 0.15035799770177066 0.15033190532025592 0.150503455124403 0.15052530651028018 
0.43333333333333335 0.1252196855075529 0.15939519837573962 0.15354679478115654 0.15027617492271375 0.15023157034116388 0.15041061766307126 0.15043390711177831 
0.4166666666666667 0.1234670311432393 0.15903325941144236 0.15330221587625265 0.1498846134721538 0.14983149882001087 0.15001996662367081 0.15004408565727526 
0.4 0.12134565898064122 0.15848811835876267 0.15279986469380474 0.14922125503329306 0.14916867082351296 0.14936755879157623 0.14939192542421634 
0.38333333333333336 0.11886728499158783 0.15769570070891759 0.1520454198188184 0.14829356331000235 0.14824368144659678 0.14845396295429425 0.14847841378484483 
0.36666666666666664 0.116045189342804 0.15641180632288043 0.15096270521681776 0.14703268762583346 0.14696971347440266 0.14719235572369893 0.14721793124699556 
0.35 0.11289397823833829 0.15437161912043598 0.14936337452330065 0.1452954241860807 0.1451927066937987 0.14542459540257824 0.145453096983059 
0.3333333333333333 0.1094293381147869 0.1516474200260547 0.14722735551357374 0.1430747190157867 0.14291591606177323 0.1431522107690758 0.1431846798273913 
0.31666666666666665 0.10566779053285136 0.14811802752531242 0.14437276215902944 0.1402198908864679 0.13999844085965762 0.14023138055555268 0.14026791605383862 
0.3 0.10162645522905044 0.14366207481979754 0.14059618609632213 0.13654923395598284 0.13627236580734456 0.1364929018431411 0.136532336261517 
0.2833333333333333 0.09732282763279297 0.13849822119414795 0.13604352778924325 0.13216118008033856 0.1318441802974642 0.13204862824490268 0.1320894330410829 
0.26666666666666666 0.09277457583572493 0.13279503882454394 0.130895741806985 0.12721005132638105 0.12686422804859177 0.12705112492356338 0.12709226484520506 
0.25 0.08799936063391627 0.1263882010224704 0.12490705033710697 0.12145958400337886 0.12110700386653411 0.12127558689841342 0.12131529008063877 
0.23333333333333334 0.08301468094380364 0.11909176749851703 0.11775505519427897 0.11457336202972254 0.11424821679724412 0.11440126268183952 0.1144373580134709 
0.21666666666666667 0.07783774569206076 0.11127961665046658 0.10993025657150803 0.10700421531055679 0.10672084928933133 0.10686199322650689 0.1068939565504149 
0.2 0.0724853722464274 0.10298325337348208 0.10146848563190251 0.09878123747815158 0.09854981798614604 0.0986824799216427 0.09871016040152417 
0.18333333333333332 0.0669739106128061 0.09439176955268253 0.0926543354230343 0.09019488190253601 0.09001742708399374 0.09014313507326994 0.09016667136616892 
0.16666666666666666 0.061319191985178274 0.08600130923594783 0.08424360306962833 0.08201657603731871 0.08187501630520223 0.08199082884200126 0.08201102895453961 
0.15 0.05553649976829789 0.07754449685532142 0.0758273797564859 0.07383577255226355 0.07372421488127655 0.07382913160341484 0.07384628604453171 
0.13333333333333333 0.04964056095799652 0.06874053947651973 0.06698286768369925 0.0652305938174488 0.06515548286146738 0.06525014211846554 0.06526397677957084 
0.11666666666666667 0.043645555437733366 0.05974375311213006 0.05792625564002822 0.056416093756196765 0.05637849505227771 0.05646285880844179 0.056473347256797694 
0.1 0.03756514140857188 0.05060203092176299 0.04872177119946528 0.047457803663270216 0.04745769589028591 0.04753143474942671 0.04753857706830581 
0.08333333333333333 0.03141249266011002 0.04122236331454158 0.03921696212798949 0.038200755019428476 0.03824278687630986 0.03830635901106633 0.03830995610711576 
0.06666666666666667 0.02520035307553819 0.03186734967127592 0.02980455795326036 0.029043399628339635 0.029122386669412317 0.029174491866355776 0.029174734496735234 
0.05 0.018941078182010927 0.023155709202872212 0.02136371131955928 0.020849616779635628 0.02093614021996607 0.02097376395631602 0.02097215056496371 
0.03333333333333333 0.012646767052762698 0.015079263147076022 0.013794854483025724 0.013487409611599077 0.013556000852366268 0.01357945268867553 0.01357758504921476 
0.016666666666666666 0.006329090401410376 0.007463317821692214 0.0068050465743030595 0.006659770207522525 0.006696102917094139 0.006707379219945595 0.006706289440501909 
0.0 2.7799112023918146e-07 -1.1456661918312228e-06 -1.3851714547943872e-06 -1.2268321243056636e-06 -1.1952356329869226e-06 -1.2043137584828289e-06 -1.2068760182901497e-06 


==> figures/poisson_taylor_samples/fig2b_stdev0.75_1.txt <==
x_coords obs_k0 obs_k1 obs_k2 obs_k3 obs_k4 obs_k5 obs_k6 
1.0 2.7809172551358374e-07 -2.1939128600158654e-05 -4.1887401823661917e-05 -4.50152673461579e-05 -4.222905997269127e-05 -4.1051815909848375e-05 -4.1157215493545696e-05 
0.9833333333333333 0.00632981908218415 0.011794906914751472 0.012633581878209156 0.011909400178759483 0.011603932993937641 0.011628247452155259 0.011669141003925517 
0.9666666666666667 0.01264822026974881 0.0232041179070524 0.024546146916579747 0.023038733046796066 0.022471175113547348 0.02253993671571251 0.022620615392301705 
0.95 0.018943247409941317 0.033115112253723 0.03397435507552916 0.03170192116686418 0.031053988773655037 0.031203842703696996 0.031308711847207106 
0.9333333333333333 0.025203225429061105 0.041553388448275594 0.04133064884948253 0.03850665578241342 0.03792484457912758 0.0381504197855736 0.03826067541574879 
0.9166666666666666 0.03141605062167212 0.049687505980708965 0.0483968414816374 0.04509921398227827 0.04458902265275686 0.04487910264038346 0.04499264120352949 
0.9 0.037569362588219475 0.05788059499072196 0.055602563307753886 0.051821042958180866 0.05136645072685787 0.05171982752575827 0.051838367081876634 
0.8833333333333333 0.04365041226288447 0.06641866183962426 0.0633465560761388 0.059028118090422826 0.05858792914807994 0.059004932021341466 0.059133289381275864 
0.8666666666666667 0.04964602033648777 0.07507650599932736 0.071321746097539 0.06644162411270807 0.0659930568510774 0.06647345471724987 0.06661424528000195 
0.85 0.05554252273351022 0.08308479642807101 0.07846073517630724 0.07309449058531439 0.07268091971958313 0.07322247133809501 0.07337038869822664 
0.8333333333333334 0.06132573334610302 0.09120633018457183 0.08584835864618806 0.07997296676269627 0.07956794287465319 0.08016950639814976 0.08032745554983646 
0.8166666666666667 0.06698091863325581 0.09917859442365219 0.09309710662019428 0.08671126998587879 0.08631401655797877 0.0869763653827854 0.08714452619061214 
0.8 0.07249278838239435 0.10596672425032146 0.09886087953278912 0.09212928688938468 0.09181555819910435 0.09252980536603506 0.09269799439192561 
0.7833333333333333 0.0778455044197732 0.11173591818501039 0.10352855075283901 0.09662543448821338 0.09642822314640122 0.0971769837590234 0.09733897029745127 
0.7666666666666667 0.08302270971415518 0.1170561911982647 0.10780136372058063 0.10078536437190869 0.10070145975675854 0.10147766018203987 0.10163281893491602 
0.75 0.08800757999077759 0.12207540278634807 0.11183476726518234 0.10472959731460552 0.10475215479588808 0.10555266782269063 0.10570123164147184 
0.7333333333333333 0.09278289973573225 0.1268243504665999 0.11566278128641758 0.10848214386014128 0.10860331157991525 0.10942612778058876 0.10956855466837488 
0.7166666666666667 0.09733116400191111 0.13120629686162005 0.11919079881395678 0.11196309752902942 0.11217641513244286 0.11301801648503795 0.11315435040393712 
0.7 0.1016347067859241 0.1352551434324556 0.12245610194165592 0.11519873560841637 0.11549675757708179 0.11635486545401123 0.11648536955670608 
0.6833333333333333 0.10567585590027904 0.13889214651261828 0.12538869407596054 0.1181285833721233 0.11850398452901859 0.11937534166447884 0.11950002954566598 
0.6666666666666666 0.10943711322828947 0.14229149713122619 0.1281391828972332 0.12086902640085678 0.12131563199821824 0.12220096047288274 0.122320297918399 
0.65 0.11290135804489894 0.14593249461899918 0.1311902918075034 0.1238177508032841 0.1243184740466409 0.12522689808109871 0.12534432454897682 
0.6333333333333333 0.1160520697639788 0.14992042071026984 0.13476436236747819 0.12719000426218702 0.127705317007446 0.12864338393247465 0.12876493510668727 
0.6166666666666667 0.11887356510435862 0.1537605474474129 0.13833523547265078 0.13054271614997665 0.13104889606554726 0.132015626797112 0.1321439484018747 
0.6 0.12135124334822202 0.15738449836734755 0.14182822792134026 0.13381365511748336 0.13428997391553907 0.13528321841466479 0.13542043305421214 
0.5833333333333334 0.12347183220848951 0.1607754320780185 0.14522905260184263 0.13699030045953708 0.13741622158355205 0.13843360612865327 0.13858176579953338 
0.5666666666666667 0.12522362594601832 0.16385000958415327 0.14841474178394545 0.13994987819424448 0.1403120783178507 0.14135289080506377 0.14151328728163026 
0.55 0.12659670689675293 0.16673658192978616 0.15164960013255804 0.1429788032133606 0.14324225260557064 0.1442979579346186 0.14447394678508413 
0.5333333333333333 0.12758314157720324 0.16919626584712777 0.15442887087536863 0.14551248293366592 0.14568224492776474 0.14676207723981965 0.1469536246062379 
0.5166666666666667 0.128177143091917 0.17116371926348167 0.1564250933607059 0.14719484917309178 0.1473338357601649 0.1484569267974874 0.14865638543016363 
0.5 0.1283751926797723 0.17284817140825473 0.15810453081693765 0.1485390904184514 0.14866430337656678 0.14983397886934308 0.15003860933636168 
0.48333333333333334 0.1281761148626731 0.17429469620195473 0.1596709913155725 0.1497370931346161 0.14982664256909176 0.15104653849930805 0.15125936221388095 
0.4666666666666667 0.12758110270173834 0.175372231707154 0.16115003238693673 0.15086466571300852 0.15086355132430315 0.1521274814086909 0.1523556712242106 
0.45 0.1265936919767591 0.17603430524907532 0.16242174043906205 0.15180373961328303 0.15167164693186497 0.15297435325710684 0.15322325419936406 
0.43333333333333335 0.1252196855075529 0.17648295480983336 0.16332404672202044 0.15228570469977523 0.1520598940056795 0.1534195346064143 0.15368481598309208 
0.4166666666666667 0.1234670311432393 0.17681637354554428 0.16392152559136655 0.15238711747753225 0.15211822455105856 0.1535494019351018 0.1538241328022521 
0.4 0.12134565898064122 0.17705934804782378 0.1642607773016677 0.15218296969744008 0.15191676213542793 0.15342706764290834 0.15370461881782527 
0.38333333333333336 0.11886728499158783 0.17710990856758294 0.16439677656485902 0.15173426084760408 0.15148173391411346 0.1530785591131912 0.15335706935493074 
0.36666666666666664 0.116045189342804 0.17659511481291912 0.16433463732427725 0.15107082795470447 0.15075202131308618 0.15244271089367967 0.15273403208873132 
0.35 0.11289397823833829 0.17511043956148523 0.16384188921792997 0.1501125568298121 0.1495925495251343 0.15135345440742942 0.1516781052225924 
0.3333333333333333 0.1094293381147869 0.17275646098168898 0.16281131582860633 0.14879616764857437 0.14799222769388107 0.14978659062746044 0.15015643349483568 
0.31666666666666665 0.10566779053285136 0.16934314602154374 0.16091629894740606 0.14690035840251006 0.145779267641783 0.14754815345748618 0.1479643156176498 
0.3 0.10162645522905044 0.1646798846151716 0.15778163498735143 0.14412317151370566 0.14272152651122413 0.14439622203305433 0.14484540470486768 
0.2833333333333333 0.09732282763279297 0.15908591797482596 0.15356285781378998 0.14045993429623582 0.13885512289543425 0.14040764949629553 0.14087244162778564 
0.26666666666666666 0.09277457583572493 0.15280527031895405 0.14853185202944588 0.13609264665740697 0.13434191631359868 0.13576116445791456 0.13622977387786497 
0.25 0.08799936063391627 0.14558262121674806 0.14225003217468 0.1306148332983469 0.12882989635557035 0.13011007375390374 0.13056231781393948 
0.23333333333333334 0.08301468094380364 0.13713031077587431 0.13412270809133828 0.12338449366095974 0.12173844592153786 0.12290063810768406 0.12331178649454824 
0.21666666666666667 0.07783774569206076 0.12800055212967018 0.12496449195201317 0.11508910269630211 0.11365456221384827 0.11472637398677489 0.11509045622316524 
0.2 0.0724853722464274 0.11823219393701008 0.11482396651845561 0.10575450399954583 0.10458294282126752 0.10559034439394571 0.10590564236009516 
0.18333333333333332 0.0669739106128061 0.10810069902262139 0.10419147223091267 0.09589081659923039 0.09499245158036015 0.09594704662392628 0.09621513971022876 
0.16666666666666666 0.061319191985178274 0.09834236786133321 0.09438752898711412 0.08687131275306874 0.08615466660922896 0.08703411806054667 0.0872642099674289 
0.15 0.05553649976829789 0.08854849539883372 0.0846849819264537 0.0779633076122027 0.07739854690283106 0.07819525826156902 0.07839065806741531 
0.13333333333333333 0.04964056095799652 0.07829052873578186 0.07433576720193556 0.06842184290334011 0.068041593688684 0.06876041242151368 0.0689179978581665 
0.11666666666666667 0.043645555437733366 0.0677928519493289 0.06370348263709957 0.05860668627916811 0.05841634284057794 0.05905698011394888 0.05917645009600297 
0.1 0.03756514140857188 0.05712047567835897 0.052889891303188954 0.048624000868530325 0.04862345526779728 0.049183409729397734 0.049264765205380166 
0.08333333333333333 0.03141249266011002 0.04612729864175775 0.041615145972015426 0.03818544698062176 0.03839823325608378 0.038880984154390806 0.03892195732657879 
0.06666666666666667 0.02520035307553819 0.03520084796914509 0.030559566603609978 0.027990657257002328 0.02839052915243281 0.02878620299172224 0.028788966703388177 
0.05 0.018941078182010927 0.025263024713303092 0.021231029475848907 0.019495960403606457 0.019933985320279325 0.020219690568186826 0.020201313032314386 
0.03333333333333333 0.012646767052762698 0.016295511194232858 0.013405591700119618 0.01236796525905459 0.012715208415438512 0.012893295797412007 0.012872022216679171 
0.016666666666666666 0.006329090401410376 0.008030431531833216 0.006549321225207579 0.006059013487323237 0.0062429478295295375 0.006328577254307789 0.006316163985332073 
0.0 2.7799112023918146e-07 -1.857494847868485e-06 -2.396381689535876e-06 -1.8619864491354037e-06 -1.7020292118353347e-06 -1.7709662273200557e-06 -1.8001519679327477e-06 


==> figures/poisson_taylor_samples/fig2b_stdev1.0_1.txt <==
x_coords obs_k0 obs_k1 obs_k2 obs_k3 obs_k4 obs_k5 obs_k6 
1.0 2.7809172551358374e-07 -2.934486870871499e-05 -6.480846555049883e-05 -7.222266530752596e-05 -6.341687410249529e-05 -5.845597731092636e-05 -5.904818128187796e-05 
0.9833333333333333 0.00632981908218415 0.013616602858940568 0.015107580571754315 0.01339100172861446 0.012425574576584938 0.01252803550339497 0.012757802290844857 
0.9666666666666667 0.01264822026974881 0.026722750452820285 0.029108579803091263 0.025535450630270937 0.023741687285682458 0.024031448111267315 0.024484753816767024 
0.95 0.018943247409941317 0.03783906720165023 0.03936660999597248 0.03398009999024837 0.03193231366109364 0.0325637968889247 0.03315302049909928 
0.9333333333333333 0.025203225429061105 0.047003442788013765 0.04660746127904853 0.039913551786737 0.038074741070179344 0.03902531313355674 0.039644801557695925 
0.9166666666666666 0.03141605062167212 0.05577799110038788 0.05348347643537215 0.04566687791837307 0.04405442137074996 0.04527681605111859 0.04591475014528341 
0.9 0.037569362588219475 0.06465100579155618 0.060601171688502174 0.05163756789692224 0.05020083195595073 0.05168995887806591 0.052355991829863974 
0.8833333333333333 0.04365041226288447 0.07400807836520416 0.06854655700789722 0.058310259560274684 0.05691904512521571 0.05867629180101725 0.05939748761211635 
0.8666666666666667 0.04964602033648777 0.0835533345536073 0.07687820583931747 0.06531050928268164 0.06389281522123168 0.06591720787539036 0.06670826157227987 
0.85 0.05554252273351022 0.09226555432625799 0.08404500098978969 0.07132501381114054 0.07001792564290332 0.07230001970609723 0.07313111642365439 
0.8333333333333334 0.06132573334610302 0.1011665291307282 0.0916412463958245 0.07771439156088164 0.07643431606286875 0.07896929979974314 0.07985676170002921 
0.8166666666666667 0.06698091863325581 0.10991115302045101 0.09909961914763776 0.08396282119963144 0.08270730419293491 0.08549843668923925 0.08644327436942865 
0.8 0.07249278838239435 0.11712470287296406 0.10449209004179626 0.08853572229446798 0.0875441847054337 0.09055401638830209 0.09149901261607632 
0.7833333333333333 0.0778455044197732 0.1230327227734229 0.10844184733845241 0.092078905081563 0.0914556198531193 0.09461089091207008 0.09552103749835344 
0.7666666666666667 0.08302270971415518 0.12840068502630134 0.11194765839930843 0.09531714142467951 0.09505196140642697 0.0983228636100813 0.09919464722020548 
0.75 0.08800757999077759 0.13343134371820492 0.11522576945835585 0.09838388513106344 0.09845517791141319 0.1018285332177743 0.10266326216390285 
0.7333333333333333 0.09278289973573225 0.13817150071022252 0.11832871105656631 0.1013079408609492 0.10169089069134575 0.10515823138883375 0.10595847903269105 
0.7166666666666667 0.09733116400191111 0.1424980078148564 0.12113712239678975 0.10400479342511075 0.10467898239392351 0.10822548356699863 0.10899149691653316 
0.7 0.1016347067859241 0.1464619556479662 0.123708104108768 0.10650545798553424 0.10744735457785949 0.11106341410862332 0.11179667172815416 
0.6833333333333333 0.10567585590027904 0.14996424338339825 0.12595810571823018 0.10874895442024654 0.10993540745932248 0.11360729925648809 0.11430787752993452 
0.6666666666666666 0.10943711322828947 0.15324295843220528 0.12808328868288565 0.11085032513592034 0.1122618193695562 0.11599258627513814 0.11666310229274388 
0.65 0.11290135804489894 0.15694287347703287 0.13073451292326388 0.1132588601725226 0.1148413928922672 0.11866948429673062 0.11932926318895218 
0.6333333333333333 0.1160520697639788 0.16120987102570036 0.13426576730518325 0.11631173327782719 0.11794037602827498 0.12189338232963023 0.12257633652657761 
0.6166666666666667 0.11887356510435862 0.16538954156176444 0.13796676471774436 0.11949560780474001 0.12109538630333316 0.12516918164951493 0.1258901765646154 
0.6 0.12135124334822202 0.16939558337372276 0.14173999146971147 0.12274248556427399 0.12424788818528917 0.12843341232975206 0.12920437414537125 
0.5833333333333334 0.12347183220848951 0.17320996536786162 0.1455719574102171 0.12604306344327157 0.12738918452657774 0.13167643462609901 0.13250889280432238 
0.5666666666666667 0.12522362594601832 0.17672547079686496 0.1492849947076082 0.129220132865355 0.1303648641202088 0.13475083937496657 0.1356520519511206 
0.55 0.12659670689675293 0.18011654027413046 0.15329523930128222 0.13274223919651895 0.13357486937436744 0.13802360294204266 0.13901242369856776 
0.5333333333333333 0.12758314157720324 0.18306730727043583 0.15681416065397677 0.13567901886623823 0.13621555060067334 0.14076595507616388 0.14184219377691692 
0.5166666666666667 0.128177143091917 0.1854925779873365 0.15929057638240332 0.13741147904880052 0.1378507452993029 0.1425834416870321 0.14370413106898253 
0.5 0.1283751926797723 0.18767249765108215 0.16146158104429775 0.13878794454418328 0.1391836793253869 0.14411268222498716 0.14526243036340716 
0.48333333333333334 0.1281761148626731 0.18966755664838159 0.16366985907259265 0.1401228411621787 0.14040586159706475 0.14554649300669967 0.14674227618213226 
0.4666666666666667 0.12758110270173834 0.19130260804229215 0.1660186981396854 0.14163856972741254 0.1416350477087878 0.14696123868168065 0.14824335868767316 
0.45 0.1265936919767591 0.19251450967318046 0.16831439445538085 0.1431457999053873 0.1427283218011519 0.14821791553385838 0.14961640422999792 
0.43333333333333335 0.1252196855075529 0.19357071124392636 0.17017709686559412 0.14401213799805135 0.14329846469325427 0.1490279789942929 0.15051850371153755 
0.4166666666666667 0.1234670311432393 0.19459948767964538 0.17167531353888654 0.1443344943060954 0.14348465987180833 0.14951562958892797 0.15105924773961052 
0.4 0.12134565898064122 0.19563057773688416 0.17287756307705268 0.14424868579295916 0.14340733843647618 0.1497717534144999 0.15133121790347046 
0.38333333333333336 0.11886728499158783 0.19652411642624737 0.17392299286585097 0.14390814079532221 0.143110030980833 0.14983903922715225 0.15140389238238483 
0.36666666666666664 0.116045189342804 0.19677842330295697 0.17498201887870615 0.1435418781508315 0.14253429172793897 0.14965884370541907 0.1512956771964083 
0.35 0.11289397823833829 0.19584926000253358 0.17581628161399224 0.14327267891623302 0.14162919903972016 0.1490496377206674 0.15087373887143146 
0.3333333333333333 0.1094293381147869 0.1938655019373224 0.17618524388739887 0.14296415190510262 0.14042330464088668 0.14798473527457018 0.15006275500676353 
0.31666666666666665 0.10566779053285136 0.1905682645177738 0.17558720305264144 0.1423642328721489 0.13882103244318425 0.1462751027118261 0.1486133746021277 
0.3 0.10162645522905044 0.18569769441054476 0.17343413951664316 0.14105852239392885 0.13662863201571557 0.1436857851612053 0.1462095879372642 
0.2833333333333333 0.09732282763279297 0.17967361475550298 0.16985484113588445 0.13879605946464646 0.13372406293865632 0.14026639725668782 0.14287790421222113 
0.26666666666666666 0.09277457583572493 0.17281550181336286 0.1652183137431271 0.13573278989829574 0.1301996174536671 0.13618031745275902 0.1388132724378299 
0.25 0.08799936063391627 0.16477704141102464 0.15885243866957105 0.13127270799974577 0.12563142581022996 0.13102608283036685 0.1335670864927899 
0.23333333333333334 0.08301468094380364 0.15516885405323044 0.1498220048362781 0.1243684595198268 0.11916613580017249 0.12406360410722429 0.1263737053316351 
0.21666666666666667 0.07783774569206076 0.14472148760887243 0.13932404729303838 0.11591571720542827 0.1113818608658212 0.11589846685543742 0.11794411958555355 
0.2 0.0724853722464274 0.1334811345005369 0.1274220635342184 0.10592407830421112 0.10222136643212193 0.10646654836801628 0.1082380990804277 
0.18333333333333332 0.0669739106128061 0.12180962849255896 0.11485989197396626 0.0951842638099797 0.09234498671330336 0.0963676423701414 0.09787396511567617 
0.16666666666666666 0.061319191985178274 0.11068342648671743 0.10365260182143939 0.08583638556296243 0.08357142984909843 0.08727743102666723 0.0885702382291219 
0.15 0.05553649976829789 0.09955249394234496 0.09268402554700308 0.07675116791322384 0.07496624517743203 0.07832358028585823 0.07942146451733507 
0.13333333333333333 0.04964056095799652 0.08784051799504297 0.08080983082376093 0.06679163989375766 0.06558986459805442 0.06861896082199494 0.06950437913273542 
0.11666666666666667 0.043645555437733366 0.0758419507865268 0.06857196089811944 0.056490665827467784 0.05588908656476308 0.05858872676201324 0.05925998745679178 
0.1 0.03756514140857188 0.06363892043495416 0.056117881545763276 0.046006141256202664 0.04600441688845379 0.048364060380959195 0.04882116878922255 
0.08333333333333333 0.03141249266011002 0.05103223396897316 0.043010629222764774 0.03488097235427656 0.035553482064378784 0.03758779037658593 0.03781800452374913 
0.06666666666666667 0.02520035307553819 0.038534346267013644 0.030283179394951416 0.024193912795585505 0.02545770545274851 0.027125071754939178 0.027140600099224057 
0.05 0.018941078182010927 0.027370340223733504 0.020202348690481774 0.016089592371092535 0.017473967416379587 0.018677926979578163 0.018574669933030127 
0.03333333333333333 0.012646767052762698 0.017511759241389355 0.012374124585188155 0.009914565613774946 0.011012025466050013 0.01176248422794648 0.011642955302457172 
0.016666666666666666 0.006329090401410376 0.008597545241974059 0.005964460252417433 0.004802249318173152 0.005383572671318969 0.005744414362565555 0.005674668478169768 
0.0 2.7799112023918146e-07 -2.5693235039009766e-06 -3.5273445557540677e-06 -2.2606299118430864e-06 -1.7550860507459416e-06 -2.045586066616459e-06 -2.2095706942565872e-06 


==> figures/poisson_tucker_hist/fig2ei_taylor_k0.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_tucker_hist/fig2ei_taylor_k1.txt <==
err density 
0.019343713766201576 0.01824512066742466 
0.019670939650304614 0.019924821947326418 
0.020003701016400473 0.021719604637805562 
0.02034209150488369 0.023633119285211838 
0.02068620634020663 0.025668639680238376 
0.02103614235767599 0.027829010778008912 
0.021391998030702714 0.03011660161802458 
0.021753873498512724 0.032533264779548585 
0.022121870594326572 0.03508030376109783 
0.02249609287401568 0.037758449460541424 
0.022876645645243405 0.040567846662350006 
0.023263635997099023 0.04350805112175134 
0.02365717283023305 0.04657803748579781 
0.024057366887502308 0.049776217924735064 
0.024464330785133416 0.053100470980962135 
0.02487817904441349 0.05654817979492158 
0.025299028123916826 0.06011627855421738 
0.025726996452276864 0.06380130574896624 
0.026162204461512472 0.06759946261470536 
0.02660477462091801 0.07150667501219754 
0.027054831471526666 0.07551865693493433 
0.02751250166115683 0.07963097384907102 
0.027977913980051283 0.08383910415142208 
0.02845119939711929 0.0881384971692241 
0.028932491096791826 0.09252462630744951 
0.02942192451650015 0.09699303615994466 
0.02991963738478848 0.10153938262290925 
0.030425769760071362 0.10615946526697491 
0.030940464070046664 0.11084925142302365 
0.03146386515177532 0.11560489160590669 
0.03199612029243905 0.12042272603290996 
0.03253737927078757 0.1252992820891824 
0.033087794399286954 0.13023126265523777 
0.033647520566981 0.1352155252527453 
0.034216715283077515 0.14024905199992044 
0.034795538721272216 0.1453289104165841 
0.03538415376482213 0.15045220520316335 
0.035982726052381654 0.15561602125929636 
0.036591424024613906 0.16081735842542827 
0.037210418971590664 0.16605305873894247 
0.03783988508099403 0.17131972740150725 
0.03847999948713357 0.17661364915338545 
0.039130942320792686 0.18193070232939892 
0.03979289675991798 0.18726627350415503 
0.04046604908116648 0.1926151762837625 
0.041150588712324486 0.19797157842000598 
0.04184670828561339 0.2033289419554915 
0.04255460369189714 0.20867998149469155 
0.04327447413580673 0.21401664587587485 
0.044006522191797175 0.21933012843668567 
0.044750953861152784 0.22461091067507874 
0.04550797862995683 0.22984884337502542 
0.046277809528041586 0.2350332681791287 
0.04706066318893605 0.24015318115626025 
0.04785675991082726 0.24519743816411677 
0.04866632371855323 0.2501549998017529 
0.04948958242664439 0.2550152115671731 
0.050326767703431544 0.25976811258261157 
0.05117811513623827 0.2644047640444144 
0.05204386429767609 0.26891758652509085 
0.05292425881306134 0.27330069353479236 
0.05381954642897205 0.2775502074657886 
0.054729979082965105 0.2816645433102922 
0.05565581297447232 0.2856446454513943 
0.05659730863689606 0.289494163441693 
0.05755473101092438 0.2932195540322339 
0.0585283495190864 0.2968300987840153 
0.05951843814156892 0.3003378293330281 
0.06052527549331552 0.3037573556944877 
0.06154914490243001 0.3071055967524237 
0.0625903344899059 0.310401416125199 
0.06364913725070515 0.31366517074033523 
0.06472585113620778 0.3169181834933736 
0.06582077913805684 0.32018215510226533 
0.06693422937342139 0.32347853350561423 
0.06806651517170191 0.32682786171377565 
0.0692179551627025 0.33024912675951773 
0.07038887336629454 0.3337591332010158 
0.07157959928359735 0.337371924440799 
0.07279046798970078 0.3410982739254166 
0.07402182022795721 0.3449452661182982 
0.07527400250586763 0.34891598407802776 
0.07654736719259055 0.35300931665638097 
0.07784227261809995 0.3572198939235496 
0.0791590831740209 0.36153815462953404 
0.08049816941617075 0.3659505445369773 
0.08185990816883502 0.3704398395348241 
0.08324468263080749 0.37498558278261507 
0.08465288248322349 0.379564620944293 
0.08608490399921823 0.38415172102434625 
0.08754115015543915 0.3887202465592869 
0.08902203074544571 0.3932428700445183 
0.09052796249502652 0.39769229754618524 
0.0920593691794679 0.40204198146950504 
0.09361668174280588 0.4062667983945741 
0.09520033841909556 0.41034367067245486 
0.09681078485573218 0.41425211298830034 
0.0984484742388576 0.4179746882073136 
0.10011386742088937 0.4214973603676049 
0.1018074330502058 0.42480973650647635 
0.10352964770302614 0.4279051929378527 
0.10528099601752051 0.43078088548095333 
0.10706197083018942 0.43343764683164365 
0.10887307331454975 0.4358797776467988 
0.11071481312216702 0.43811474088197605 
0.11258770852607368 0.4401527714141131 
0.11449228656661264 0.4420064149513707 
0.11642908319974934 0.4436900116648524 
0.11839864344789112 0.4452191408777185 
0.12040152155325944 0.44661004354099243 
0.12243828113385537 0.4478790391512608 
0.12450949534206425 0.4490419532719102 
0.12661574702594297 0.45011357095998455 
0.1287576288932358 0.4511071302291911 
0.13093574367816496 0.45203386824774766 
0.13315070431104187 0.4529026313246836 
0.13540313409074903 0.4537195579213004 
0.1376936668601381 0.45448784197152325 
0.14002294718439642 0.4552075817371207 
0.14239163053242987 0.4558757172895681 
0.14480038346131469 0.456486057527536 
0.14724988380386925 0.45702939543701615 
0.1497408208593989 0.45749370811346024 
0.1522738955876678 0.45786443593052684 
0.1548498208061514 0.45812483320332925 
0.1574693213906268 0.4582563808063018 
0.16013313447915514 0.4582392495228211 
0.1628420096795155 0.45805280148403943 
0.1655967092801475 0.4576761159556013 
0.1683980084646624 0.45708852500677527 
0.1712466955299829 0.4562701442916446 
0.174143572108173 0.45520238431887355 
0.1770894533920206 0.4538684282008983 
0.18008516836443592 0.45225366295175823 
0.18313156003173098 0.4503460529205048 
0.18622948566084452 0.44813644585775875 
0.18937981702058065 0.4456188043495102 
0.1925834406269281 0.44279035782926657 
0.19584125799252936 0.43965167299767693 
0.19915418588037004 0.4362066431289525 
0.20252315656175962 0.432462399313786 
0.2059491180786764 0.428429149070286 
0.2094330345105503 0.4241199498483199 
0.2129758862455589 0.4195504266747948 
0.21657867025651237 0.4147384444742702 
0.22024240038140577 0.4097037464113288 
0.22396810760871722 0.4044675699248691 
0.22775684036753216 0.39905225197265265 
0.23160966482257553 0.3934808344147766 
0.2355276651742349 0.3877766794965872 
0.23951194396365877 0.38196310412162454 
0.2435636223830161 0.37606304012184544 
0.2476838405910046 0.3700987261295678 
0.2518737580336955 0.36409143502653496 
0.2561345537708067 0.3580612393767114 
0.2604674268074949 0.3520268158154189 
0.26487359643176056 0.34600528812679093 
0.2693543025575602 0.34001210773393403 
0.2739108060737236 0.3340609695714313 
0.2785443891987726 0.3281637608080767 
0.2832563558417429 0.3223305396210916 
0.28804803196910944 0.31656954115907726 
0.2929207659779182 0.3108872079258237 
0.297875929075231 0.30528824202082244 
0.3029149156639887 0.29977567693292256 
0.3080391437354016 0.2943509668517467 
0.31325005526797817 0.2890140916944601 
0.3185491166333035 0.2837636762101387 
0.3239378190086821 0.2785971215989163 
0.3294176787967616 0.27351074805961506 
0.3349902380522538 0.26849994656146864 
0.34065706491587633 0.26355933793807984 
0.34641975405563263 0.25868293714933094 
0.35227992711555856 0.2538643202807162 
0.35823923317205936 0.24909679158395667 
0.36429934919796664 0.2443735476427174 
0.3704619805344453 0.23968783560470466 
0.3767288613708831 0.23503310238299815 
0.383101755232899 0.23040313181408378 
0.389582455478606 0.2257921669775656 
0.3961727858032701 0.22119501523314838 
0.40287460075250436 0.21660713400468076 
0.40968978624414665 0.21202469592046158 
0.41662026009896375 0.20744463257781717 
0.4236679725803345 0.20286465690664995 
0.4308349069430613 0.1982832648262559 
0.4381230799914665 0.1936997175861174 
0.44553454264692877 0.1891140068194835 
0.45307138052502094 0.18452680488656914 
0.4607357145224112 0.17993940351526636 
0.4685297014136909 0.17535364404106432 
0.4764555344583004 0.17077184269145076 
0.484515444017721 0.1661967143485204 
0.49271169818310756 0.16163129805986998 
0.5010466034135388 0.15707888726278996 
0.5095225051850638 0.15254296725770364 
0.5181417886507288 0.14802716193691184 
0.5269068793117686 0.14353519117138824 
0.5358202437001532 0.1390708396118549 
0.5448843900726789 0.1346379370020628 
0.5541018691168019 0.13024034946305313 
0.5634752746684132 0.12588198061635814 
0.5730072444417531 0.12156678089746324 
0.582700460771676 0.11729876299003847 
0.5925576513684692 0.113082021002962 
0.602581590085442 0.10892075082677971 
0.6127750976994992 0.10481926904894853 
0.62314104270492 0.1007820278770153 
0.633682342120562 0.09681362370936017 
0.6444019623107238 0.09291879729281687 
0.6553029198198912 0.08910242379973604 
0.6663882822216052 0.08536949162486414 
0.6776611689816893 0.0817250692234373 
0.6891247523360803 0.0781742598634241 
0.700782258183508 0.0747221447238368 
0.7126369669932758 0.07137371531500075 
0.7246922147283996 0.06813379670452908 
0.7369513937843589 0.06500696348556269 
0.7494179539437325 0.06199745080533052 
0.7620954033469802 0.05910906306914299 
0.7749873094796488 0.056345083137811044 
0.7880973001762756 0.053708184939028826 
0.8014290646412767 0.05120035241287063 
0.8149863544871041 0.04882280760913151 
0.8287729847899636 0.04657595055399677 
0.8427928351633935 0.04445931321270385 
0.8570498508500046 0.04247152950343071 
0.8715480438316846 0.040610322877913135 
0.8862914939585885 0.038872512490487364 
0.9012843500972241 0.037254038445071705 
0.9165308312979593 0.03575000605575246 
0.9320352279822813 0.034354748498365464 
0.9478019031501371 0.033061906685058845 
0.9638352936077001 0.03186452467816832 
0.9801399112159049 0.030755158489847063 
0.9967203441601048 0.02972599570447246 
1.0135812582412027 0.028768983024915398 
1.030727398188629 0.027875958592229605 
1.0481635889955265 0.027038785769746394 
1.0658947372765226 0.026249485022803245 
1.0839258326484733 0.02550036056736977 
1.102261949134556 0.02478411860457343 
1.120908246592127 0.024093974200334736 
1.139869972164719 0.02342374420359231 
1.1591524617586166 0.022767924013414327 
1.1787611415443935 0.02212174649220878 
1.1987015294838665 0.02148122186411356 
1.218979236882865 0.02084315801703129 
1.2395999699702818 0.020205161224397354 
1.2605695315038263 0.01956561789814295 
1.2818938224029406 0.01892365855640492 
1.3035788434093494 0.018279105717571735 
1.3256306967756841 0.01763240789655938 
1.3480555879826916 0.016984562262052395 
1.3708598274854709 0.01633702879991384 
1.3940498324892707 0.015691639006718133 
1.4176321287553078 0.01505050220131429 
1.4416133524371504 0.014415912489139308 
1.4660002519481554 0.013790259246382887 
1.490799689860496 0.013175943716841514 
1.5160186448363244 0.012575303946065458 
1.5416642135915872 0.011990549832255832 
1.5677436128930793 0.01142370957201556 
1.5942641815892606 0.01087658824489729 
1.6212333826754495 0.010350738738640456 
1.6486588053939275 0.009847444692252544 
1.6765481673695937 0.00936771465081457 
1.704909316781731 0.008912286205922458 
1.7337502345725109 0.008481638557366299 
1.7630790366928735 0.008076011688898075 
1.7929039763863766 0.007695430212450474 
1.8232334465117044 0.0073397299040192125 
1.8540759819044395 0.007008585027953303 
1.8854402617788124 0.006701534716424198 
1.917335112170055 0.006418006924208647 
1.9497695084180942 0.006157338798288557 
1.982752577693243 0.005918792666711266 
2.016293601564619 0.00570156723932498 
2.050402018612028 0.0055048040014823935 
2.085087427082002 0.005327589148379065 
2.1203595875888017 0.005168951732114523 
2.156228425861078 0.005027858958644452 
2.1927040355350247 0.00490320976429204 
2.2297966809947556 0.004793827912760185 
2.267516800260757 0.004698455879929083 
2.3058750079271815 0.0046157507364384944 
2.3448820981488345 0.004544283103209434 
2.3845490476787043 0.004482540052995082 
2.42488701895685 0.004428932575638722 
2.4659073632515724 0.004381807932455114 
2.507621623853694 0.00433946691413157 
2.5500415393248983 0.004300185705360038 
2.5931790468009974 0.004262241766082727 
2.6370462853511025 0.004223942880201028 
2.6816555993936 0.004183658311840448 
2.727019542169917 0.004139850857597265 
2.7731508792770656 0.004091108497767168 
2.82006259225992 0.004036174333592941 
2.8677678822642907 0.0039739735503244 
2.9162801737517627 0.0039036362628504604 


==> figures/poisson_tucker_hist/fig2ei_taylor_k2.txt <==
err density 
0.003096030347987953 0.00642931407609838 
0.0031578886970535917 0.006800432422121202 
0.003220982969194598 0.007187015523550345 
0.00328533785801938 0.00759097134718684 
0.003350978550511943 0.00801449991920883 
0.0034179307368894882 0.00846008716848092 
0.003486220620656967 0.008930491787312617 
0.0035558749288624966 0.00942872489412183 
0.0036269209225577056 0.009958022422524184 
0.0036993864074670625 0.010521810308370556 
0.00377329974487039 0.011123662698663987 
0.0038486898627027835 0.0117672535626825 
0.003925586266876328 0.012456302244631918 
0.00400401905282803 0.013194513657228225 
0.004084018917298437 0.013985513974979026 
0.004165617170345629 0.014832782842369501 
0.004248845747599246 0.01573958326287148 
0.004333737222759318 0.016708890476224054 
0.004420324820344853 0.01774332125961542 
0.00450864242869714 0.01884506519837094 
0.0045987246132428265 0.020015819558089773 
0.004690606630022019 0.021256729447043984 
0.004784324439486661 0.022568334979090977 
0.004879914720574624 0.02395052712760139 
0.004977414885064945 0.025402513894782163 
0.005076863092219934 0.02692279830411693 
0.005178298263719816 0.028509169553695965 
0.005281760098895734 0.03015870844403212 
0.005387289090267147 0.031867807916796706 
0.005494926539389636 0.03363220921438647 
0.005604714573019379 0.03544705380057083 
0.005716696159600531 0.03730695077842632 
0.005830915126082103 0.0392060591145671 
0.005947416175070754 0.04113818354167774 
0.006066244902326364 0.04309688257962345 
0.006187447814607118 0.04507558670515794 
0.006311072347871182 0.04706772432811451 
0.0064371668858419825 0.04906685291427729 
0.006565780778944465 0.05106679234704688 
0.0066969643636197096 0.05306175745473072 
0.006830768982025388 0.05504648655823262 
0.006967247002129895 0.05701636292208977 
0.00710645183820792 0.05896752612318365 
0.007248437971745563 0.06089697058467027 
0.0073932609727630615 0.06280262885178606 
0.007540977521563603 0.06468343760077702 
0.007691645430916677 0.06653938485764885 
0.00784532366868459 0.06837153744145494 
0.008002072380901112 0.07018204821623653 
0.00816195291531124 0.07197414331332136 
0.008325027845381205 0.0737520900474167 
0.008491360994788283 0.07552114677203133 
0.008661017462399887 0.0772874963799837 
0.008834063647751687 0.07905816553355653 
0.009010567277034852 0.08084093199050449 
0.00919059742960246 0.08264422256559369 
0.009374224565005565 0.08447700432707479 
0.009561520550569351 0.08634867157374154 
0.00975255868952033 0.08826893097729378 
0.009947413749675517 0.09024768701862608 
0.010146161992704739 0.09229492951269368 
0.010348881203977691 0.09442062462639089 
0.01055565072300727 0.09663461037224658 
0.010766551474501222 0.09894649713440835 
0.010981666000034104 0.10136557337932108 
0.011201078490352175 0.10390071634746334 
0.011424874818323608 0.1065603072373436 
0.011653142572547131 0.10935215019730823 
0.011885971091632128 0.11228339434765394 
0.012123451499163692 0.11536045807179683 
0.012365676739366189 0.11858895494052557 
0.012612741613479465 0.12197362086035672 
0.01286474281686184 0.12551824235155318 
0.013121778976834326 0.12922558624336472 
0.013383950691281078 0.1330973314984299 
0.013651360568021001 0.1371340043165942 
0.013924113264966082 0.14133491809042123 
0.014202315531081942 0.14569812016028003 
0.01448607624816695 0.15022034761786152 
0.014775506473465906 0.15489699460869602 
0.015070719483135285 0.1597220936672738 
0.015371830816576802 0.16468831356948482 
0.01567895832165688 0.1697869760001858 
0.01599222220082943 0.17500809301004103 
0.0163117450581803 0.18034042678388384 
0.016637651947411652 0.1857715726780044 
0.016970070420784963 0.19128806582700605 
0.017309130579041997 0.1968755108979069 
0.017654965122323167 0.2025187338087557 
0.018007709402103264 0.20820195346169684 
0.01836750147416476 0.21390897079682913 
0.018734482152629642 0.21962337178277905 
0.01910879506507072 0.22532874034970424 
0.019490586708724045 0.23100887676418583 
0.019880006507824472 0.23664801656277265 
0.020277206872086843 0.24223104491708075 
0.020682343256355446 0.24774370120891837 
0.021095574221445437 0.25317276865492566 
0.021517061496199794 0.2585062440382569 
0.021946970040786166 0.26373348297727617 
0.022385468111258345 0.2688453166814643 
0.022832727325407785 0.2738341368024039 
0.02328892272993071 0.27869394576878814 
0.023754232868937238 0.28342037088154615 
0.024228839853829395 0.28801064141729865 
0.02471292943457514 0.292463529021394 
0.02520669107240659 0.29677925273799466 
0.025710318013970637 0.3009593510938107 
0.026224007366961087 0.3050065246908988 
0.02674796017726205 0.308924453737701 
0.027282381507632444 0.3127175958202606 
0.02782748051796281 0.3163909699518301 
0.02838347054713551 0.3199499335049758 
0.02895056919652051 0.3233999589952833 
0.02952899841513948 0.3267464178244319 
0.030118984586531315 0.3299943779839706 
0.03072075861735339 0.33314842235933023 
0.03133455602775296 0.3362124936556426 
0.03196061704354409 0.3391897711028829 
0.0325991866902265 0.3420825830086332 
0.033250514888882705 0.34489235794454076 
0.03391485655399118 0.3476196159197226 
0.03459247169319394 0.3502639993625583 
0.035283625509057344 0.35282434216032127 
0.03598858850286614 0.3552987734578147 
0.03670763658049131 0.35768485145766515 
0.03744105116037301 0.35997972116161064 
0.03818911928366125 0.36218028890557297 
0.03895213372655687 0.3642834057262831 
0.039730393114897365 0.366286051098714 
0.04052420204103194 0.3681855084343988 
0.041333871183031674 0.36997952394922895 
0.04215971742628176 0.37166644109843633 
0.04300206398750278 0.37324530372221576 
0.04386124054125023 0.3747159223176956 
0.04473758334894132 0.3760788994055582 
0.04563143539045968 0.37733561173226415 
0.04654314649838974 0.37848814896926525 
0.04747307349493276 0.3795392105573794 
0.04842158033155878 0.3804919643106598 
0.049389038231448544 0.3813498722507833 
0.05037582583478147 0.38211649080374016 
0.051382329346926554 0.38279525387537605 
0.05240894268959401 0.3833892483614473 
0.05345606765500681 0.38390099228575963 
0.05452411406315289 0.3843322259581365 
0.055613499922178795 0.3846837262832946 
0.05672465159198836 0.38495515363395716 
0.057858003951109876 0.38514493954968193 
0.059014000566897144 0.3852502219804459 
0.060193093869131506 0.3852668329236171 
0.06139574532709192 0.38518934118315595 
0.06262242563016335 0.38501115070214503 
0.0638736148720534 0.3847246525837273 
0.06514980273868955 0.3843214266245595 
0.0664514886998709 0.38379248604085314 
0.0677791822047486 0.38312855716554833 
0.06913340288121242 0.38232038432071963 
0.07051468073926076 0.38135904889139816 
0.07192355637843396 0.38023629089678074 
0.07336058119939237 0.3789448211026925 
0.07482631761972147 0.3774786119537121 
0.07632133929404873 0.37583315631103653 
0.07784623133855871 0.3740056841284471 
0.07940159055999346 0.37199532873016644 
0.08098802568922882 0.36980323620163313 
0.08260615761951721 0.36743261348552936 
0.08425661964949052 0.36488871300120784 
0.08594005773101838 0.36217875388271853 
0.08765713072201836 0.35931178216664406 
0.08940851064431746 0.35629847436889056 
0.09119488294666563 0.35315089079130085 
0.09301694677300403 0.34988218652854175 
0.09487541523609377 0.3465062894517325 
0.09677101569661109 0.3430375553923353 
0.0987044900478194 0.3394904113190919 
0.10067659500592867 0.3358789974897591 
0.10268810240625624 0.33221681938081343 
0.10473979950530514 0.3285164196780523 
0.10683248928887738 0.3247890797863318 
0.10896699078634398 0.32104455923266473 
0.11114413939119354 0.3172908800444386 
0.11336478718798543 0.3135341617367262 
0.11562980328583582 0.30977851099279735 
0.11794007415856635 0.3060259685208815 
0.12029650399164887 0.3022765139646356 
0.12270001503608272 0.2985281281762189 
0.12515154796934144 0.29477691066474954 
0.1276520622635322 0.2910172486387709 
0.13020253656091044 0.2872420327930135 
0.1328039690568969 0.28344291386607523 
0.13545737789074846 0.279610593031716 
0.13816380154403315 0.2757351383942413 
0.14092429924706776 0.2718063192480042 
0.14373995139347545 0.2678139493410711 
0.14661185996302606 0.2637482301613781 
0.1495411489529254 0.2596000852470306 
0.15252896481772082 0.2553614767163115 
0.15557647691799675 0.2510256956206977 
0.1586848779780348 0.24658761834601564 
0.16185538455261747 0.24204392211843198 
0.16508923750315965 0.23739325370353553 
0.16838770248335178 0.2326363466017235 
0.17175207043450738 0.2277760834174954 
0.1751836580908068 0.2228175015823115 
0.17868380849463572 0.21776774220105255 
0.18225389152222024 0.2126359434246407 
0.18589530441976473 0.2074330813745982 
0.18960947235030004 0.2021717632041533 
0.1933978489514591 0.1968659783189547 
0.19726191690439684 0.1915308150440486 
0.2012031885140757 0.18618215106241787 
0.20522320630114652 0.1808363267212371 
0.20932354360565517 0.17550981077174635 
0.21350580520280968 0.1702188682557113 
0.217771627931052 0.16497924006738104 
0.22212268133267835 0.15980584321012042 
0.22656066830725752 0.15471249995086858 
0.23108732577810645 0.14971170298575565 
0.23570442537208047 0.1448144224108551 
0.24041377411294707 0.1400299587968397 
0.2452172151286112 0.1353658450560182 
0.2501166283724725 0.13082779812942438 
0.2551139313591954 0.12641971987587336 
0.2602110799151778 0.12214374497734114 
0.26541006894401586 0.1180003322436718 
0.2707129332072631 0.11398839445470878 
0.27612174812078627 0.11010546085985203 
0.2816386305670356 0.10634786569277134 
0.2872657397235415 0.10271095556944948 
0.29300527790796727 0.0991893084252875 
0.2988594914400421 0.0957769567042601 
0.30483067152071885 0.09246760782166241 
0.3109211551288967 0.08925485545415994 
0.31713332593605753 0.08613237593142349 
0.32346961523918 0.08309410487216104 
0.3299325029122923 0.08013439018034295 
0.3365245183770347 0.07724811855059513 
0.34324824159261624 0.07443081368216824 
0.35010630406555077 0.07167870542884387 
0.35710138987956475 0.06898877008252759 
0.36423623674608546 0.0663587428718507 
0.3715136370757157 0.06378710453107574 
0.3789364390711191 0.06127304444292385 
0.38650754784173724 0.058816403372208864 
0.3942299265407816 0.056417599182078455 
0.40210659752494327 0.054077539163363594 
0.41014064353726964 0.05179752271665005 
0.4183352089136784 0.04957913811628919 
0.4266935008135774 0.047424156968258684 
0.43521879047506884 0.04533442976359729 
0.4439144144952364 0.04331178564086505 
0.45278377613600945 0.04135793911948441 
0.4618303466561212 0.039474406165263556 
0.471057666669675 0.03766243151351392 
0.4804693475318582 0.0359229287167408 
0.4900690727523427 0.03425643391489285 
0.49986059943692096 0.03266307385782706 
0.5098477597579499 0.031142548252632764 
0.5200344624541742 0.029694126072904822 
0.5304246943605112 0.028316655062673786 
0.5410225219684056 0.02700858330372238 
0.5518320930173596 0.025767991400080927 
0.5628576381182575 0.024592633575382973 
0.5741034724091284 0.023479985784107673 
0.5855739972439888 0.022427298811652018 
0.5972737019154305 0.021431654283867493 
0.6092071654116206 0.020490021525130516 
0.6213790582084108 0.019599313293647835 
0.6337941440972533 0.018756438579334452 
0.6464572820496329 0.01795835086638496 
0.6593734281187553 0.01720209053024301 
0.6725476373792311 0.016484820345548507 
0.6859850659055088 0.01580385341460479 
0.6996909727898437 0.015156673170667571 
0.7136707222005807 0.01454094545222999 
0.7279297854815655 0.01395452296909311 
0.7424737432934962 0.01339544277504866 
0.7573082877980636 0.012861917613833802 
0.7724392248857306 0.012352322205282323 
0.7878724764480175 0.011865175680604021 
0.8036140826951917 0.011399121455734032 
0.8196702045202661 0.010952905849008855 
0.8360471259102225 0.010525356706309419 
0.8527512564054178 0.010115363198269924 
0.8697891336081297 0.00972185780755993 
0.8871674257412145 0.009343801338882605 
0.9048929342578957 0.00898017157082784 
0.9229725965036903 0.008629955938484857 
0.9414134884315256 0.008292148400351924 
0.9602228273710948 0.007965750413808832 
0.9794079748535521 0.007649775730589176 
0.9989764394926451 0.00734325853634509 
1.0189358799234032 0.007045264303918377 
1.0392941077995492 0.006754902613800635 
1.0600590908507994 0.006471341120912901 
1.0812389560012385 0.0061938198155996665 
1.1028419925500106 0.005921664737904925 
1.124876655415552 0.005654300355164179 
1.1473515684446518 0.005391259899394471 


==> figures/poisson_tucker_hist/fig2ei_taylor_k3.txt <==
err density 
0.0012183361078497324 0.016578721162502346 
0.0012428074403383308 0.017429931090799437 
0.00126777030066552 0.018282946269279073 
0.0012932345615922613 0.019135110961995855 
0.0013192102941824457 0.019983915521159912 
0.001345707771785977 0.02082704709064215 
0.0013727374741018563 0.021662439278706182 
0.00140031009132289 0.022488319808048142 
0.0014284365283636364 0.023303255158814703 
0.0014571279091732715 0.02410619125162693 
0.0014863955811350985 0.02489648927255389 
0.00151625111955441 0.025673955819561833 
0.0015467063322364932 0.02643886664865888 
0.0015777732641566033 0.027191983415590332 
0.0016094642022237207 0.027934562942794092 
0.0016417916801399963 0.028668358688230096 
0.001674768483357812 0.02939561424911235 
0.001708407654136399 0.030119048895714432 
0.0017427224967000196 0.030841835294386284 
0.00177772658249977 0.03156756974077605 
0.0018134337555810582 0.032300235380163245 
0.0018498581380588899 0.033044159038142784 
0.0018870141357031473 0.03380396241828957 
0.0019249164436360368 0.034584508540872055 
0.0019635800521439753 0.03539084439558084 
0.002003020252606228 0.0362281408594415 
0.002043252643542614 0.03710163098692116 
0.0020842931367826825 0.03801654781153258 
0.002126157963758822 0.038978062806299923 
0.0021688636819257525 0.039991226134060365 
0.002212427181308959 0.04106090977801491 
0.0022568656911846766 0.04219175457892904 
0.0023021967868940263 0.043388122119097275 
0.0023484383967940217 0.04465405228623077 
0.002395608809348211 0.04599322722482953 
0.00244372668035972 0.047408942240777144 
0.00249281104034958 0.04890408406965941 
0.0025428813020832715 0.05048111675382291 
0.0025939572682484287 0.05214207520093026 
0.002646059139286755 0.053888566321531065 
0.0026992075213832715 0.05572177746892112 
0.002753423434616014 0.05764249173547453 
0.002808728321269424 0.05965110949990564 
0.002865144054314748 0.061747675473738835 
0.0029226929460607312 0.06393191036663387 
0.002981397756978109 0.06620324618289725 
0.003041281704701319 0.06856086407881204 
0.003102368473211031 0.07100373365513932 
0.003164682222201105 0.073530652533395 
0.0032282475966337195 0.07614028506964755 
0.0032930897364863826 0.07883119909608338 
0.0033592342866947626 0.08160189964805545 
0.003426707407295195 0.0844508587313482 
0.0034955357837709333 0.08737654030870116 
0.003565746637606188 0.09037741983299474 
0.0036373677370521947 0.09345199782293429 
0.0037104274081094716 0.0965988071608583 
0.003784954545730721 0.09981641398621 
0.003860978625248712 0.10310341225657949 
0.003938529714033721 0.10645841224527096 
0.004017638483385101 0.10988002343416266 
0.004098336220661747 0.11336683243759817 
0.00418065484165615 0.11691737675183 
0.004264626903217058 0.12053011526038067 
0.004350285616125629 0.12420339653445582 
0.004437664858230232 0.1279354260459602 
0.004526799187845056 0.1317242334562628 
0.00461772385741788 0.1355676411552092 
0.004710474827472314 0.13946323520144074 
0.004805088780830137 0.14340833975743042 
0.004901603137119273 0.14739999602219991 
0.005000056067573175 0.15143494654394016 
0.0051004865101274615 0.15550962564696413 
0.005202934184819821 0.15962015653671283 
0.005307439609499169 0.16376235545767473 
0.005414044115850407 0.16793174307747 
0.005522789865741007 0.17212356306177848 
0.005633719867895949 0.17633280759540124 
0.00574687799490757 0.18055424940078313 
0.005862309000587116 0.18478247961303854 
0.005980058537664747 0.1890119506958795 
0.006100173175845137 0.19323702343152743 
0.006222700420225671 0.19745201689459774 
0.0063476887300846375 0.20165126022939997 
0.006475187538046741 0.20582914499525584 
0.00660524726963365 0.209980176827487 
0.006737919363207149 0.21409902518349289 
0.006873256290312934 0.21818057000342667 
0.007011311576432995 0.22221994421145772 
0.00715213982215484 0.22621257111339688 
0.00729579672476589 0.23015419590498606 
0.007442339100281695 0.23404091068686217 
0.0075918249059164986 0.23786917258049128 
0.007744313263005245 0.24163581474700438 
0.007899864480385923 0.24533805032016062 
0.0080585400782516 0.24897346946789664 
0.008220402812481514 0.25254002998664393 
0.00838551669946094 0.2560360420018868 
0.00855394704139948 0.25946014749142376 
0.00872576045215802 0.2628112954596769 
0.008901024883594339 0.26608871366885034 
0.009079809652437945 0.26929187787402176 
0.009262185467704685 0.2724204795141532 
0.00944822445866203 0.2754743927810391 
0.009638000203356072 0.278453641926326 
0.009831587757711471 0.28135836957716864 
0.010029063685215922 0.28418880671926755 
0.01023050608720088 0.2869452448780086 
0.010435994633730449 0.2896280108907822 
0.01064561059511074 0.29223744452295436 
0.010859436874032147 0.29477387904270763 
0.011077558038357157 0.29723762474199666 
0.01130006035456678 0.29962895527705774 
0.011527031821878779 0.3019480966063466 
0.011758562207051152 0.30419521822926304 
0.011994743079884731 0.3063704263771448 
0.01223566784943886 0.30847375877933486 
0.012481431800974474 0.3105051806209221 
0.012732132133639228 0.3124645813235218 
0.01298786799890958 0.3143517718138404 
0.013248740539804968 0.3161664819938761 
0.013514852930889682 0.3179083581882152 
0.013786310419078237 0.31957696041467265 
0.014063220365260263 0.32117175940107323 
0.014345692286761547 0.32269213335023933 
0.014633837900657918 0.32413736453424913 
0.01492777116795909 0.3255066358752224 
0.01522760833868004 0.3267990277410409 
0.015533467997817674 0.3280135152484054 
0.01584547111225092 0.32914896642088 
0.0161637410785829 0.3302041415942407 
0.01648840377194405 0.33117769449413736 
0.016819587595775433 0.3320681754301307 
0.017157423532612074 0.3328740370540826 
0.017502045195886322 0.3335936431181143 
0.017853588882771644 0.33422528063633516 
0.018212193628087896 0.33476717580407356 
0.018578001259289333 0.3352175139572781 
0.018951156452557023 0.3355744637625758 
0.01933180679001806 0.33583620571533435 
0.019720102818113972 0.33600096488982834 
0.020116198107141506 0.33606704773428403 
0.020520249311989393 0.33603288253725844 
0.02093241623409507 0.3358970630147464 
0.021352861884645764 0.33565839428516536 
0.02178175254904913 0.3353159403184891 
0.02221925785269881 0.33486907177386355 
0.02266555082806088 0.3343175129851977 
0.023120807983107877 0.3336613867250718 
0.023585209371127368 0.33290125528219566 
0.02405893866193261 0.33203815633457884 
0.024542183214503615 0.3310736320963252 
0.025035134151087282 0.3300097502660969 
0.025537986432785802 0.3288491154131769 
0.026050938936663406 0.3275948696041365 
0.026574194534401876 0.32625068129803153 
0.02710796017253583 0.3248207218170356 
0.027652446954299685 0.3233096290258473 
0.028207870223118596 0.3217224582180978 
0.028774449647776278 0.3200646205998965 
0.02935240930929361 0.3183418101664532 
0.029941977789552217 0.31655992017278345 
0.03054338826169817 0.3147249507885041 
0.031156878582361446 0.3128429098842552 
0.031782691385727764 0.3109197092085201 
0.03242107417949997 0.3089610584649304 
0.03307227944278675 0.30697235998005806 
0.033736564725957624 0.30495860675089115 
0.0344141927525037 0.3029242866735874 
0.035105431522944146 0.3008732956776314 
0.03581055442081991 0.2988088623227033 
0.03652984032081642 0.29673348616320494 
0.03726357369905787 0.294648891854722 
0.038012044745616966 0.2925560005778114 
0.03877554947928462 0.29045491990013245 
0.039554389864644615 0.288344952702869 
0.040348873931500114 0.28622462527770387 
0.041159315896698835 0.28409173417331535 
0.041986036288405075 0.2819434108524133 
0.04282936207286802 0.2797762027281736 
0.0436896267837363 0.2775861686977909 
0.04456717065396974 0.2753689868943354 
0.045462340750400884 0.27312007204749844 
0.046375491110999284 0.2708346995881265 
0.04730698288489268 0.2685081334568978 
0.04825718447520081 0.2661357544876278 
0.04922647168473818 0.26371318623126894 
0.05021522786464317 0.2612364151659194 
0.05122384406599273 0.25870190239691976 
0.05225271919446233 0.25610668418317467 
0.05330226016809223 0.2534484589231976 
0.05437288207822282 0.2507256585877236 
0.05546500835366247 0.24793750298465947 
0.05657907092815262 0.24508403567561068 
0.057715510411196796 0.24216614081983423 
0.05887477626232084 0.2391855406897782 
0.06005732696883312 0.23614477407104847 
0.06126363022715536 0.23304715621788127 
0.06249416312779578 0.22989672147257809 
0.06374941234403722 0.22669815006428598 
0.06502987432441554 0.2234566809701125 
0.0663360554890641 0.2201780130418681 
0.06766847243000175 0.21686819686779565 
0.06902765211544398 0.21353352004452503 
0.07041413209821795 0.21018038867545938 
0.07182846072836317 0.20681520798439262 
0.07327119737000327 0.20344426493525358 
0.0747429126225732 0.20007361567990015 
0.07624418854648994 0.19670898051682856 
0.07777561889335663 0.1933556488371682 
0.07933780934078993 0.19001839626489067 
0.08093137773196409 0.18670141587183822 
0.08255695431996708 0.18340826497293874 
0.08421518201706428 0.1801418285922686 
0.08590671664896865 0.17690430024733816 
0.08763222721421901 0.1736971802392263 
0.08939239614876734 0.1705212911728841 
0.09118791959588066 0.16737680997843887 
0.09301950768146466 0.16426331527406443 
0.09488788479491692 0.16117984851688466 
0.09679378987562115 0.15812498704241096 
0.09873797670519674 0.15509692680576098 
0.10072121420561765 0.1520935724180822 
0.1027442867433192 0.14911263192559532 
0.10480799443941397 0.14615171371051425 
0.1069131534861378 0.1432084229038576 
0.10906059646965192 0.1402804547883182 
0.11125117269932963 0.1373656828304667 
0.11348574854365621 0.13446223920871875 
0.11576520777287558 0.13156858598738622 
0.1180904519085202 0.12868357541666464 
0.12046240057996085 0.1258064982009552 
0.12288199188811777 0.12293711896008355 
0.1253501827764783 0.12007569849597118 
0.12786794940956592 0.117223002857746 
0.13043628755901088 0.11438029955845785 
0.13305621299737658 0.11154934162530493 
0.13572876189989524 0.10873234045303094 
0.13845499125427288 0.10593192866954332 
0.14123597927872628 0.10315111440875874 
0.144072825848416 0.10039322851552597 
0.14696665293044428 0.09766186628093705 
0.1499186050275916 0.0949608253253971 
0.1529298496309648 0.09229404121549704 
0.156001577681737 0.08966552232471098 
0.1591350040421634 0.08707928533426545 
0.16233136797605635 0.0845392926271479 
0.1655919336389112 0.08204939266350457 
0.16891799057787824 0.07961326424811296 
0.17231085424177547 0.07723436541827783 
0.17577186650134557 0.07491588750079253 
0.179302396179964 0.07266071471597739 
0.1829038395950053 0.07047138955048089 
0.18657762111008344 0.0683500839824585 
0.19032519369838574 0.06629857652549148 
0.1941480395173202 0.06431823496242883 
0.1980476704947055 0.062410004567214496 
0.2020256289267362 0.06057440156060808 
0.20608348808795734 0.058811511512511475 
0.2102228528534909 0.05712099238668563 
0.21444536033376163 0.055502081919801306 
0.2187526805219705 0.05395360903266261 
0.22314651695457297 0.052474008983618314 
0.2276286073850254 0.05106134198943952 
0.2322007244710626 0.049713315054378024 
0.2368646764757795 0.04842730676129126 
0.24162230798279707 0.047200394787745126 
0.24647550062579068 0.046029385913574104 
0.25142617383267174 0.04491084828379272 
0.25647628558471897 0.04384114568187213 
0.2616278331909553 0.042816473553625604 
0.26688285407807905 0.04183289650210262 
0.27224342659626316 0.04088638695017821 
0.27771167084113824 0.03997286464138694 
0.2832897494922848 0.039088236622598964 
0.2889798686685708 0.03822843732604946 
0.29478427880066593 0.03738946834466205 
0.300705275521082 0.036567437475110195 
0.30674520057209226 0.03575859658902995 
0.31290644273188517 0.034959377885423915 
0.31919143875932043 0.0341664280775116 
0.3256026743576638 0.03337664007577894 
0.3321426851576772 0.032587181746152744 
0.33881405772045425 0.031795521348220376 
0.3456194305604021 0.030999449293100806 
0.3525614951887675 0.03019709590358447 
0.3596429971781231 0.029386944909897017 
0.36686673724823793 0.028567842472104032 
0.3742355723737553 0.027739001583785505 
0.38175241691411965 0.02690000178001289 
0.38942024376620177 0.026050784144602487 
0.3972420855400725 0.0251916416856913 
0.40522103575839297 0.024323205223427107 
0.4133602500798984 0.02344642500744035 
0.4216629475474542 0.022562548353219535 
0.43013241186117934 0.02167309365397015 
0.4387719926771457 0.02077982118647438 
0.4475851069321588 0.019884701184424997 
0.4565752401951488 0.018989879699320054 
0.46574594804570824 0.018097642806071044 


==> figures/poisson_tucker_hist/fig2ei_taylor_k4.txt <==
err density 
0.00016106640652430426 0.005673548039496974 
0.00016543088555567048 0.005928033293465844 
0.00016991363057201948 0.006178919171994186 
0.0001745178462727217 0.006425509514709035 
0.00017924682419613214 0.006667249059507783 
0.00018410394507270024 0.006903743477422396 
0.0001890926812418427 0.007134777815957574 
0.00019421659913430717 0.0073603330112278036 
0.00019947936182180173 0.007580600169156241 
0.00020488473163571258 0.007795992363295057 
0.00021043657285678243 0.008007153749991494 
0.00021613885447767028 0.008214965858924218 
0.00022199565304037344 0.008420550976549403 
0.00022801115555053192 0.008625272599682801 
0.00023418966247070534 0.008830732994221688 
0.000240535590794759 0.009038767947838373 
0.0002470534772055581 0.009251438853447253 
0.0002537479813182271 0.009471022300674271 
0.0002606238890112928 0.009699997384058336 
0.00026768611584809294 0.009941030958286514 
0.000274939710590896 0.010196961081848008 
0.0002823898588102442 0.010470778891011103 
0.00029004188659210073 0.010765609136417841 
0.00029790126434545063 0.011084689595801644 
0.0003059736107130776 0.01143134954979958 
0.00031426469658831337 0.011808987475433885 
0.0003227804492406294 0.012221048075828984 
0.00033152695655302246 0.012670998727647544 
0.0003405104713742216 0.013162305392277267 
0.0003497374159888279 0.013698408005746015 
0.0003592143867085857 0.014282695338363313 
0.0003689481585880628 0.014918479300655743 
0.0003789456902681142 0.015608968669408632 
0.00038921412895059156 0.016357242218203 
0.00039976081550785356 0.017166221261831767 
0.00041059328973073013 0.018038641663796835 
0.00042171929571869533 0.018977025410407314 
0.00043314678741609677 0.019983651922698506 
0.0004448839342984042 0.021060529356570087 
0.0004569391272125399 0.022209366229503143 
0.0004693209843754671 0.023431543805549775 
0.0004820383575353246 0.024728089764931033 
0.0004951003382995113 0.026099653775941065 
0.0005085162646342462 0.027546485669972413 
0.0005222957275402492 0.029068416990175313 
0.0005364485779093148 0.030664846735360903 
0.0005509849335666829 0.03233473214829194 
0.0005659151865042352 0.03407658539692533 
0.0005812500103096991 0.03588847696462932 
0.0005970003677971575 0.037768046497885746 
0.0006131775188443278 0.03971252175564434 
0.0006297930284422116 0.04171874616269472 
0.0006468587749628673 0.043783215290993376 
0.0006643869586512192 0.04590212238017799 
0.0006823901103469694 0.04807141276545003 
0.0007008811004428564 0.050286846813133064 
0.0007198731480856537 0.05254407067851454 
0.0007393798306264932 0.05483869390546157 
0.0007594150933272694 0.057166372592289086 
0.0007799932593300587 0.05952289656389886 
0.0008011290398966869 0.061904278727310934 
0.0008228375449257603 0.06430684455754311 
0.0008451342937546816 0.06672731947434712 
0.0008680352262543721 0.06916291173785366 
0.0008915567142246321 0.07161138842190147 
0.0009157155730982856 0.07407114202532873 
0.0009405290739624775 0.07654124535944251 
0.0009660149559057125 0.07902149250755566 
0.0009921914386994753 0.08151242389056021 
0.00101907723582348 0.08401533378880754 
0.001046691567843876 0.08653225905994533 
0.0010750541761539653 0.08906594824669266 
0.001104185337087258 0.09161981077683627 
0.0011341058764129575 0.09419784650640524 
0.0011648371842242276 0.09680455643016232 
0.0011964012302299052 0.09944483596361472 
0.001228820579460567 0.1021238527688032 
0.0012621184084001954 0.10484691163282045 
0.0012963185215549688 0.1076193093940557 
0.0013314453684710238 0.11044618332822456 
0.001367524061213353 0.11333235673764522 
0.0014045803923183361 0.11628218571853087 
0.0014426408532327384 0.11929941120093489 
0.0014817326532523562 0.12238702035641347 
0.0015218837389738514 0.12554712134544388 
0.00156312281427368 0.12878083513018485 
0.0016054793608283968 0.13208820771255744 
0.0016489836591910083 0.13546814568123378 
0.001693666810438433 0.13891837737618234 
0.0017395607584055656 0.14243544132163602 
0.0017866983125218111 0.14601470285638157 
0.001835113171266438 0.14965039912506894 
0.0018848399462595092 0.15333571180834182 
0.0019359141870056063 0.15706286618647364 
0.0019883724063080614 0.1608232543742988 
0.002042252106371831 0.16460757985752855 
0.0020975918056136984 0.16840601982356737 
0.00215443106619896 0.17220840123336428 
0.0022128105223242845 0.17600438614182873 
0.002272771909266965 0.17978366145715208 
0.002334358093221327 0.18353612814494852 
0.0023976131019436274 0.18725208483887412 
0.0024625821562273514 0.19092240091886542 
0.0025293117022314035 0.19453867436107092 
0.0025978494446843112 0.19809337004564406 
0.002668244380988178 0.20157993472157598 
0.0027405468362467593 0.20499288545954394 
0.002814808499242706 0.20832786915840834 
0.0028910824593897113 0.21158169148918196 
0.002969423244685949 0.21475231453933624 
0.003049886860695956 0.21783882333500246 
0.0031325308305888253 0.22084136234138507 
0.003217414236261318 0.22376104394366547 
0.0033045977605753265 0.2265998317622481 
0.0033941437307398402 0.22936040242815642 
0.003486116162868459 0.232045990108902 
0.0035805808077443 0.23466021860693836 
0.0036776051978250103 0.23720692623018866 
0.003777258695521494 0.2396899888403114 
0.003879612542784869 0.24211314650819624 
0.003984739912037096 0.24447983904327616 
0.004092715958481701 0.2467930553163148 
0.004203617873831976 0.24905520077469015 
0.004317524941495073 0.25126798687256646 
0.004434518593251453 0.2534323453305426 
0.004554682467470184 0.25554836923133895 
0.004678102468901743 0.2576152819859682 
0.0048048668300910095 0.25963143420811485 
0.0049350661744544475 0.2615943275545295 
0.005068793581066458 0.26350066366714764 
0.00520614465120131 0.2653464155273071 
0.005347217576678167 0.2671269178383965 
0.005492113210058074 0.2688369725190838 
0.005640935136743145 0.27047096503586754 
0.005793789749029397 0.2720229871431266 
0.005950786322166252 0.2734869616336989 
0.006112037092477045 0.27485676492621064 
0.006277657337596399 0.27612634371033684 
0.0064477654588818096 0.277289822413006 
0.006622483066058392 0.2783415989051744 
0.006801935064157252 0.2792764266028004 
0.006986249742809683 0.2800894818865236 
0.007175558867960988 0.28077641653075364 
0.007369997776069513 0.28133339555435305 
0.0075697054708582295 0.28175712154543014 
0.0077748247226880245 0.2820448470411424 
0.007985502170623764 0.28219437693641086 
0.008201888427266036 0.28220406313806157 
0.008424138186423643 0.2820727937673083 
0.00865241033370365 0.28179997914714366 
0.008886868060098183 0.281385536604376 
0.009127678978649122 0.28082987578884916 
0.009375015244274101 0.2801338857913967 
0.009629053676839493 0.2792989248585591 
0.009889975887568297 0.27832681298993267 
0.010157968408873452 0.27721982719775257 
0.010433222827709194 0.275980698740927 
0.010715935922535934 0.2746126112468828 
0.011006309803996528 0.27311919832876524 
0.011304552059404484 0.27150453911105116 
0.011610875901147446 0.2697731500045112 
0.011925500319112011 0.26792997112511885 
0.012248650237238866 0.2659803459269243 
0.012580556674320164 0.2639299929048985 
0.012921456909154045 0.2617849686030046 
0.013271594650174516 0.2595516216129802 
0.013631220209677754 0.2572365377445254 
0.014000590682769525 0.25484647705987773 
0.014379970131161629 0.25238830396657985 
0.014769629771948716 0.24986891202414044 
0.01516984817150049 0.24729514551817106 
0.015580911444607862 0.24467372016791583 
0.01600311345902546 0.24201114554281225 
0.01643675604555671 0.23931365185900627 
0.016882149213831618 0.23658712380115077 
0.017339611373931686 0.23383704386773257 
0.01780946956402016 0.23106844747424127 
0.018292059684140532 0.22828589167768917 
0.018787726736350353 0.22549343892260776 
0.019296825071362045 0.22269465667098867 
0.019819718641867035 0.2198926331878665 
0.020356781262724315 0.21709000913373042 
0.02090839687819943 0.2142890239892558 
0.02147495983644496 0.21149157573175612 
0.02205687517141863 0.2086992916205432 
0.022654558892440817 0.20591360745277543 
0.023268438281598167 0.203135852242906 
0.023898952199206118 0.20036733497505996 
0.02454655139754869 0.19760942989259592 
0.025211698843119773 0.19486365673258882 
0.02589487004759631 0.19213175239047353 
0.026596553407780006 0.18941573071223258 
0.027317250554750597 0.18671792745406526 
0.028057476712480114 0.1840410279133945 
0.02881776106616492 0.18138807530653597 
0.02959864714053835 0.17876245862934387 
0.030400693188434712 0.17616787946578336 
0.0312244725898824 0.17360829798066194 
0.03207057426201133 0.17108785911942245 
0.03293960308006781 0.1686108008113391 
0.03383218030983787 0.16618134670372428 
0.034748944051788036 0.1638035866157226 
0.03569054969724128 0.16148134846467424 
0.03665767039691392 0.159218065862605 
0.03765099754214903 0.15701664588580544 
0.038671241259189644 0.15487934167217743 
0.03971913091684566 0.15280763449008442 
0.04079541564791715 0.1508021297457655 
0.04190086488474691 0.14886247105726175 
0.04303626890928502 0.14698727603062717 
0.0442024394180588 0.14517409674442155 
0.0454002101024519 0.1434194072019281 
0.04663043724470753 0.1417186191727101 
0.0478940003300816 0.1400661269453242 
0.04919180267558402 0.13845538058300302 
0.05052477207575682 0.1368789863471999 
0.05189386146595144 0.13532883206321597 
0.05330004960357896 0.13379623437981977 
0.054744341767820524 0.13227210415022336 
0.05622777047829806 0.13074712556095405 
0.057751396233219045 0.1292119441792008 
0.05931630826752319 0.12765735879393944 
0.06092362533157281 0.12607451180128354 
0.06257449649094357 0.12445507293350154 
0.06427010194788789 0.12279141135098041 
0.06601165388505735 0.12107675149789152 
0.06780039733208809 0.1193053086503799 
0.06963761105566826 0.11747240074060858 
0.07152460847372415 0.11557453379641067 
0.07346273859437809 0.11360945916682755 
0.07545338698034999 0.11157620157835661 
0.0774979767394914 0.10947505795416995 
0.07959796954216058 0.10730756779784224 
0.08175486666616555 0.10507645676449033 
0.08397021007002288 0.10278555578823984 
0.08624558349529843 0.10043969878150874 
0.08858261359881896 0.0980446024487906 
0.0909829711155636 0.09560673215033093 
0.09344837205306669 0.09313315799950227 
0.09598057891818587 0.09063140547755374 
0.0985814019771122 0.08810930480209207 
0.10125270054952348 0.0855748430979756 
0.10399638433780574 0.08303602310313064 
0.10681441479229263 0.08050073171355009 
0.10970880651350029 0.07797662115158152 
0.11268162869235814 0.07547100495265267 
0.11573500658946656 0.07299077033284183 
0.11887112305443864 0.070542307849101 
0.122092220086412 0.06813145862123278 
0.12540060043684645 0.06576347877442679 
0.12879862925575328 0.06344302020560093 
0.1322887357825331 0.061174126295211635 
0.13587341508263104 0.05896024079400589 
0.13955522983125013 0.05680422782245035 
0.1433368121454 0.05470840073558454 
0.14722086546558802 0.052674557529272394 
0.1512101664884999 0.050704020491897005 
0.15530756715205082 0.04879767793063523 
0.15951599667422647 0.046956026011722246 
0.1638384636471709 0.04517920903442744 
0.16827805818801908 0.04346705679117993 
0.1728379541480114 0.041819118032192674 
0.17752141138146874 0.04023468943222983 
0.18233177807625212 0.038712839830408456 
0.18727249314737057 0.03725242986299953 
0.19234708869544992 0.03585212741809945 
0.19755919253181975 0.034510419596646344 
0.20291253077202354 0.03322562205678857 
0.20841093049960618 0.0319958867420275 
0.21405832250208312 0.030819209045675207 
0.21985874408104714 0.029693435446589027 
0.22581634193842207 0.02861627256901451 
0.2319353751409251 0.027585298480908505 
0.23822021816486053 0.02659797686107625 
0.24467536402341752 0.025651674448400847 
0.2513054274787102 0.02474368195001225 
0.25811514834085564 0.023871238343370797 
0.2651093948564483 0.023031558273401496 
0.27229316718885305 0.0222218620323532 
0.2796716009928053 0.021439407427564283 
0.2872499710858733 0.020681522699204043 
0.2950336952194077 0.019945639552211018 
0.3030283379516729 0.019229325317274226 
0.31123961462593247 0.01853031325532492 
0.31967339545632806 0.01784653006659643 
0.3283357097244759 0.01717611975456103 
0.33723275008978004 0.01651746312075742 
0.34637087701654373 0.01586919232101543 
0.355756623321044 0.015230200088250507 
0.3653966988418203 0.014599643412785822 
0.37529799523651525 0.013976941659075119 
0.38546759090869803 0.01336176927926859 
0.3959127560681902 0.012754043451731712 
0.40664095792851596 0.012153907120049748 
0.4176598660451869 0.011561708030334392 
0.4289773577986419 0.010977974458453147 
0.44060152402575975 0.010403388382373585 
0.45254067480397153 0.00983875688792985 
0.464803345392107 0.009284982600129417 
0.47739830233222247 0.008743033908979195 


==> figures/poisson_tucker_hist/fig2ei_taylor_k5.txt <==
err density 
2.6727794538299455e-05 0.003497861001901553 
2.7572351262296786e-05 0.0036540072594764598 
2.8443594664801276e-05 0.0038089327057505575 
2.9342368003334262e-05 0.003962220021301409 
3.0269541181042953e-05 0.004113475928605077 
3.122601158866045e-05 0.004262334848861972 
3.221270497307089e-05 0.004408463142641881 
3.323057633331969e-05 0.004551564142959898 
3.4280610844936215e-05 0.004691384164566522 
3.5363824813463996e-05 0.004827719632755234 
3.64812666581204e-05 0.004960425419915134 
3.7634017926538955e-05 0.005089424410335211 
3.882319434157573e-05 0.005214718236191534 
4.004994688119313e-05 0.005336399043745682 
4.1315462892466674e-05 0.00545466206265745 
4.2620967240791965e-05 0.005569818667474179 
4.396772349540552e-05 0.005682309543486057 
4.535703515236585e-05 0.0057927175038622325 
4.6790246896178846e-05 0.005901779455638428 
4.826874590128895e-05 0.006010396982511051 
4.979396317469462e-05 0.006119645005541033 
5.136737494098918e-05 0.006230778000864015 
5.299050407116636e-05 0.006345233297305862 
5.46649215565739e-05 0.0064646310461472355 
5.639224802944226e-05 0.006590770548610987 
5.817415533145869e-05 0.00672562274111552 
6.0012368131906775e-05 0.006871318769870766 
6.190866559693621e-05 0.007030134729815357 
6.386488311157887e-05 0.00720447279211818 
6.588291405617843e-05 0.007396839092741617 
6.796471163895137e-05 0.00760981889476592 
7.01122907864551e-05 0.007846049662148814 
7.232773009379139e-05 0.008108192785506523 
7.461317383643318e-05 0.008398904775212438 
7.697083404562269e-05 0.008720808778520724 
7.940299264934747e-05 0.009076467281814975 
8.191200368096937e-05 0.00946835682439034 
8.450029555764189e-05 0.009898845476190105 
8.717037343072288e-05 0.010370173720418808 
8.992482161045507e-05 0.010884439236729238 
9.276630606726436e-05 0.011443585907453877 
9.569757701209433e-05 0.012049397175582078 
9.87214715582754e-05 0.012703493677778465 
0.00010184091646750574 0.013407334868645116 
0.00010505893098259917 0.014162224154180768 
0.0001083786297497452 0.01496931687355333 
0.00011180322583310719 0.015829630318923277 
0.00011533603382467689 0.016744054872109213 
0.00011898047305239672 0.017713365271729453 
0.00012274007088965166 0.018738231010367278 
0.00012661846616933789 0.019819224901152656 
0.00013061941270580983 0.020956828947084834 
0.00013474678292811499 0.02215143679181614 
0.00013900457162803473 0.02340335222210774 
0.00014339689982655485 0.024712783421821122 
0.00014792801876251305 0.026079832934980895 
0.00015260231400728008 0.027504483569238854 
0.00015742430970945868 0.028986580747894314 
0.00016239867297370954 0.030525812084837983 
0.00016753021837793863 0.032121685198850135 
0.00017282391263322345 0.03377350498885283 
0.0001782848793909843 0.035480351748618286 
0.00018391840420205465 0.03724106159869799 
0.00018972993963245184 0.03905421074795706 
0.00019572511054079532 0.04091810506281987 
0.00020190971952248598 0.042830776317864694 
0.00020828975252591163 0.04478998632839242 
0.00021487138464611576 0.046793239928652954 
0.0002216609861015391 0.0488378074658511 
0.00022866512839961307 0.050920757139595166 
0.0002358905906971803 0.05303899714086498 
0.00024334436636189253 0.05518932714720812 
0.00025103366974093855 0.05736849832617411 
0.00025896594314365546 0.059573280602017234 
0.00026714886404477517 0.06180053556660404 
0.000275590352515287 0.06404729307903001 
0.00028429857888810124 0.06631082931360048 
0.00029328197166593624 0.06858874379524822 
0.0003025492256790846 0.07087903281609771 
0.00031210931050094714 0.07318015656567656 
0.0003219714791294896 0.07549109733675309 
0.00033214527694301756 0.07781140629276634 
0.00034264055093894004 0.08014123650219271 
0.00035346745926446456 0.08248136025765089 
0.00036463648104844635 0.08483316909747989 
0.0003761584265439082 0.08719865542590952 
0.00038804444759105015 0.08958037517246067 
0.00040030604841087195 0.09198139152630436 
0.0004129550967398593 0.09440520040858064 
0.00042600383531650677 0.09685563898423168 
0.00043946489373079736 0.09933677914205384 
0.0004533513006481087 0.10185280846359163 
0.0004676764964193736 0.10440790173413696 
0.0004824543460897046 0.10700608649921975 
0.0004976991528180684 0.10965110651607507 
0.0005134256717210014 0.11234628717309326 
0.0005296491241537664 0.11509440703647784 
0.0005463852124427707 0.11789757962238377 
0.0005636501350835072 0.12075714928036801 
0.0005814606024187243 0.12367360471187232 
0.0005998338528120026 0.12664651314387868 
0.0006187876693323923 0.1296744775474364 
0.000638340396966258 0.13275511855408487 
0.0006585109603729933 0.1358850819063838 
0.0006793188822017853 0.13906007141228988 
0.000700784301987161 0.14227490649080968 
0.0007229279956416052 0.14552360253380664 
0.0007457713955641137 0.1487994715019367 
0.0007693366113841468 0.15209523945597525 
0.0007936464513610572 0.15540317712980362 
0.0008187244444597069 0.1587152392050349 
0.0008445948631236412 0.1620232076708061 
0.0008712827467678574 0.1653188345596683 
0.0008988139260139119 0.16859397944800078 
0.0009272150476908141 0.17184073739477287 
0.0009565136006259118 0.1750515534551627 
0.00098673794225073 0.17821932052670128 
0.0010179173260475099 0.18133745803892187 
0.001050081929863021 0.1843999698501578 
0.001083262885117039 0.1874014806292101 
0.001117492306933769 0.19033725093376377 
0.001152803325225376 0.19320317210860946 
0.0011892301167577045 0.19599574297237057 
0.0012268079382292294 0.19871203100127852 
0.0012655731603952451 0.20134962131682177 
0.0013055633032703243 0.2039065572112093 
0.0013468170724431276 0.20638127617887383 
0.0013893743965386974 0.20877254545106821 
0.0014332764658645082 0.21107940085148122 
0.0014785657722776672 0.21330109241154996 
0.0015252861503118533 0.21543703962301536 
0.001573482819603812 0.21748679849013267 
0.0016232024286604607 0.21945004171128696 
0.0016744931000089531 0.2213265524129138 
0.0017274044767734377 0.22311623092576544 
0.0017819877707235458 0.2248191131853008 
0.0018382958118411538 0.22643539850470243 
0.0018963830994533756 0.2279654837582586 
0.001956305854981266 0.22941000046653215 
0.0020181220763553207 0.23076985092689456 
0.002081891594150401 0.23204623940761462 
0.002147676129494448 0.23324069453317933 
0.0022155393538070257 0.23435507933275956 
0.0022855469504254864 0.23539158598977403 
0.002357766678178461 0.2363527130929783 
0.0024322684369681396 0.23724122411176876 
0.0025091243354248686 0.23806008685431404 
0.0025884087606995337 0.23881239476334928 
0.002670198450461247 0.23950127200335997 
0.0027545725671700837 0.24012976533540048 
0.00284161277469669 0.2407007267048458 
0.0029314033173629696 0.241216691230784 
0.0030240311014803375 0.24167975583931198 
0.0031195857794644303 0.242091464092579 
0.003218159836607746 0.24245270280934614 
0.0033198486805941286 0.24276361584258666 
0.003424750733841794 0.2430235398808512 
0.0035329675287642573 0.2432309663918676 
0.003644603806041321 0.24338353286110317 
0.003759767615995328 0.2434780453376058 
0.003878570423170689 0.24351053303618175 
0.004001127214218002 0.2434763344166845 
0.004127556609187136 0.24337021282905347 
0.00425798097633697 0.2431864985379966 
0.004392526550572999 0.2429192527823022 
0.004531323555627321 0.24256244853343717 
0.004674506330099364 0.24211016184095918 
0.004822213457479306 0.2415567671228519 
0.004974587900279986 0.2408971295000428 
0.005131777138407245 0.24012678729660952 
0.005293933311902485 0.2392421181282926 
0.005461213368195713 0.23824048256752278 
0.0056337792140115596 0.23712034017745748 
0.005811797872075235 0.23588133371495162 
0.005995441642770234 0.23452433846934032 
0.006184888270904085 0.233051474980926 
0.006380321117743698 0.23146608471715452 
0.006581929338486756 0.22977266962142853 
0.00678990806534088 0.22797679773634033 
0.007004458596387883 0.22608497829013102 
0.007225788590415766 0.22410451067797688 
0.007454112267907149 0.22204331263075644 
0.00768965061837864 0.21990973351397458 
0.007932631614271723 0.21771235911818082 
0.008183290431602382 0.2154598144788972 
0.008441869677582791 0.21316057119764914 
0.008708619625435584 0.21082276543450423 
0.008983798456627867 0.20845403222362613 
0.009267672510759398 0.2060613610515995 
0.009560516543346947 0.20365097676517901 
0.009862613991754117 0.20122824887740368 
0.010174257249524228 0.19879763125914976 
0.010495747949381688 0.1963626330797622 
0.010827397255175671 0.1939258207383579 
0.011169526163048915 0.19148884944861982 
0.011522465812122828 0.18905252214346394 
0.011886557804999864 0.18661687248682893 
0.012262154538393277 0.18418126804756213 
0.012649619544204153 0.18174452912814695 
0.013049327841376112 0.17930505836477367 
0.013461666298867896 0.17686097603340953 
0.013887034010095452 0.17441025600952464 
0.014325842679205789 0.17195085752993866 
0.014778517019556379 0.16948084827945403 
0.01524549516478607 0.16699851485179582 
0.015727229092874998 0.16450245728765084 
0.01622418506360429 0.1619916651418827 
0.01673684406983877 0.15946557334405917 
0.017265702303069418 0.15692409695679735 
0.01781127163366639 0.15436764477078466 
0.01837408010630713 0.15179711247111374 
0.01895467245105935 0.1492138568372341 
0.019553610610613448 0.14661965307308394 
0.020171474284174495 0.14401663788465005 
0.020808861488540616 0.14140724131493448 
0.02146638913691028 0.13879411060286814 
0.022144693635979297 0.13618002945091864 
0.02284443150190488 0.13356783606978542 
0.0235662799957334 0.13096034322661834 
0.024310937778906663 0.12836026326919175 
0.02507912558948095 0.1257701407494874 
0.025871586939713902 0.12319229484574946 
0.026689088835693646 0.12062877330333469 
0.02753242251970739 0.11808131910292133 
0.028402404236067658 0.11555135054073729 
0.029299876021137233 0.1130399548887788 
0.030225706518318015 0.11054789531092812 
0.031180791818791877 0.10807563025829481 
0.032166056328827894 0.10562334416611356 
0.03318245366449511 0.10319098793440484 
0.034230967574646616 0.1007783274017954 
0.03531261289306883 0.09838499782030766 
0.03642843652071684 0.09601056221007806 
0.03757951843898715 0.09365457141635844 
0.038766972755008226 0.09131662370457132 
0.039991948779960325 0.08899642180890269 
0.04125563214146903 0.0866938254910508 
0.042559245931148175 0.08440889786226383 
0.04390405188840367 0.08214194396682026 
0.04529135162164377 0.0798935404107969 
0.04672248786807719 0.0776645551377516 
0.04819884579331956 0.07545615679339641 
0.0497218543320648 0.07326981347440656 
0.05129298757111998 0.07110728101151755 
0.05291376617614203 0.0689705812829698 
0.05458575886345656 0.06686197138000735 
0.05631058391838465 0.06478390474055874 
0.058089910761545634 0.06273898562009281 
0.059925461564653094 0.06072991847068618 
0.06181901291736756 0.058759453942811825 
0.06377239754681858 0.05683033330350163 
0.06578750609146183 0.05494523307595806 
0.06786628893098655 0.05310671164867609 
0.07001075807404572 0.05131715947882152 
0.07222298910563564 0.04957875433006013 
0.07450512319600902 0.04789342274706213 
0.07685936917306756 0.04626280868788277 
0.07928800566023794 0.04468824992376829 
0.081793383281902 0.04317076248762682 
0.08437792693851515 0.0417110331222762 
0.08704413815361424 0.04030941936260717 
0.08979459749498796 0.0389659565963738 
0.09263196707235268 0.03768037119949162 
0.09555899311394961 0.03645209864455392 
0.09857850862455991 0.03528030534427206 
0.10169343612750822 0.03416391292023289 
0.10490679049330917 0.033101623583990845 
0.10822168185769558 0.032091945380955895 
0.11164131863185016 0.03113321617336475 
0.11516901060775744 0.030223625419311666 
0.11880817216167927 0.029361233030155937 
0.12256232555885505 0.02854398484621641 
0.12643510436262637 0.027769724546554995 
0.13043025695128263 0.027036202088030384 
0.13455165014603568 0.026341079036720356 
0.13880327295363157 0.025681931396947418 
0.1431892404272231 0.025056250746490698 
0.14771379764924134 0.0244614446400995 
0.15238132384011668 0.02389483733863821 
0.15719633659683227 0.02335367195254128 
0.16216349626540733 0.022835115053453817 
0.16728761045154442 0.02233626470807595 
0.17257363867380743 0.021854162727781994 
0.17802669716382988 0.02138581171418453 
0.18365206381820537 0.020928197224910614 
0.18945518330684838 0.020478315098227007 
0.19544167234277152 0.020033203674260168 
0.20161732511838107 0.019589980349853278 
0.20798811891354763 0.019145881619230764 
0.2145602198808865 0.018698305498635638 
0.22133998901384233 0.018244855023623004 
0.22833398830335566 0.01778338135426729 
0.23554898708907276 0.017312024934991097 
0.24299196861123967 0.01682925313764717 
0.25067013676963 0.016333892870964203 
0.25859092309604237 0.015825156764936097 
0.26676199394711764 0.01530266173004017 
0.27519125792444044 0.014766438939857305 
0.2838868735290999 0.014216934580407918 
0.29285725705812693 0.013655001036722942 


==> figures/poisson_tucker_hist/fig2ei_tucker_k0_dim209.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_tucker_hist/fig2ei_tucker_k0_dim31.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_tucker_hist/fig2ei_tucker_k0_dim82.txt <==
err density 
0.05847610107778697 0.017685719784910608 
0.059347377324033244 0.018598787579869294 
0.06023163532322274 0.0195243070884326 
0.061129068499553754 0.020465499826143083 
0.062039873159186854 0.02142649423585855 
0.06296424853318498 0.02241227043497175 
0.06390239682109386 0.023428577075687247 
0.0648545232351713 0.024481823087015006 
0.06582083604527583 0.025578948117271523 
0.06680154662442393 0.026727276377125495 
0.06779686949502628 0.02793435925441503 
0.06880702237581254 0.029207812503117637 
0.06983222622945583 0.030555153982276814 
0.07087270531090634 0.0319836478311926 
0.0719286872164452 0.03350016062166429 
0.07300040293346956 0.03511103444446076 
0.07408808689101883 0.03682198109303827 
0.07519197701105451 0.03863800053832448 
0.0763123147605033 0.040563325785880816 
0.07744934520407633 0.042601395017253615 
0.0786033170578748 0.044754850690188634 
0.07977448274379474 0.0470255640586408 
0.0809630984447423 0.04941468242456321 
0.08216942416067138 0.051922695399824734 
0.08339372376545685 0.054549515586536076 
0.08463626506461448 0.05729456842202215 
0.08589731985388148 0.060156885519503024 
0.08717716397866933 0.06313519569837359 
0.08847607739440295 0.06622800805999914 
0.08979434422775846 0.06943368193499039 
0.09113225283881368 0.072750479300351 
0.09249009588412459 0.0761765963177405 
0.09386817038074129 0.0797101719380977 
0.09526677777117841 0.08334927299639903 
0.09668622398935284 0.08709185681060397 
0.09812681952750461 0.09093571391459741 
0.09958887950411421 0.09487839510038967 
0.10107272373283248 0.09891712832009045 
0.10257867679243687 0.10304873210551221 
0.10410706809783078 0.10726953291419163 
0.10565823197210013 0.11157529413283178 
0.10723250771964381 0.11596116431310535 
0.10883023970039374 0.12042165155900597 
0.11045177740514096 0.12495062983982415 
0.11209747553198375 0.12954138141204052 
0.11376769406391476 0.1341866775730307 
0.11546279834756473 0.13887889774439818 
0.11718315917311867 0.14361018452090152 
0.11892915285542349 0.14837262996537426 
0.12070116131630372 0.15315848622923334 
0.1224995721681036 0.15796039167619688 
0.12432477879847424 0.16277160221278542 
0.12617718045642404 0.1675862165881225 
0.1280571823396511 0.17239938409070962 
0.12996519568317666 0.1772074833772418 
0.13190163784929979 0.18200826211425375 
0.13386693241889153 0.18680092865394937 
0.13586150928405027 0.1915861890209221 
0.13788580474213663 0.19636622494587389 
0.13994026159121017 0.20114461141213558 
0.14202532922688793 0.20592617503330574 
0.14414146374064574 0.21071679740419685 
0.14628912801958485 0.21552317021666118 
0.14846879184768438 0.22035251127518643 
0.15068093200856308 0.22521225247412463 
0.15292603238977132 0.23010971222519316 
0.15520458408863816 0.23505176569584518 
0.15751708551969426 0.24004452651145422 
0.1598640425236965 0.24509305329084766 
0.16224596847827613 0.25020109355471404 
0.16466338441023615 0.2553708762205795 
0.1671168191095215 0.26060296214362466 
0.16960680924488766 0.2658961600587831 
0.17213389948129246 0.2712475129127687 
0.1746986425990371 0.2766523570348995 
0.17730159961468245 0.2821044539732106 
0.17994333990376654 0.2875961922058757 
0.18262444132535102 0.2931188534125461 
0.18534549034842313 0.2986629356361809 
0.1881070821801808 0.30421852355802065 
0.1909098208962295 0.30977569431431684 
0.19375431957271877 0.3153249458626176 
0.19664120042044766 0.32085763390696276 
0.19957109492096822 0.3263664028518468 
0.20254464396471683 0.33184559619595305 
0.205562497991204 0.33729163220302055 
0.20862531713129234 0.34270333158441596 
0.21173377135159502 0.3480821852619057 
0.21488854060102547 0.35343255199637047 
0.21809031495953046 0.35876177769771617 
0.22133979478903967 0.36408023048798227 
0.22463769088666397 0.3694012479793586 
0.22798472464017658 0.37474099565390495 
0.23138162818581057 0.3801182375980791 
0.23482914456840784 0.38555402306862174 
0.23832802790395413 0.39107129437884175 
0.2418790435445355 0.3966944233486133 
0.24548296824575297 0.4024486850335864 
0.24914059033663144 0.40835967863948053 
0.25285270989206027 0.4144527064579003 
0.25662013890780294 0.42075212237068327 
0.2604437014781147 0.4272806620110035 
0.2643242339760062 0.4340587670953067 
0.26826258523619345 0.44110391679926025 
0.2722596167407733 0.4484299793783644 
0.27631620280766594 0.4560465975441486 
0.28043323078186416 0.4639586213891405 
0.28461160122953333 0.4721656028692295 
0.2888522281350028 0.48066136593556325 
0.2931560391006922 0.48943366627184887 
0.29752397555001725 0.4984639541345365 
0.3019569929333182 0.5077272529052043 
0.30645606093685673 0.5171921645461456 
0.3110221636949272 0.5268210111204128 
0.3156563000051274 0.5365701188470469 
0.32035948354683813 0.546390247803365 
0.3251327431029565 0.5562271664017998 
0.32997712278493413 0.5660223652556625 
0.3348936822611681 0.5757139001577095 
0.33988349698879444 0.5852373488283312 
0.34494765844893577 0.5945268610883221 
0.35008727438545384 0.6035162774433461 
0.3553034690472594 0.6121402870135331 
0.36059738343423237 0.6203355925742695 
0.3659701755468062 0.6280420484380494 
0.3714230206392716 0.6352037362009562 
0.37695711147685257 0.6417699441363104 
0.38257365859661524 0.6476960183011582 
0.38827389057226225 0.6529440572021288 
0.3940590542828734 0.6574834270306509 
0.39993041518565026 0.6612910808230181 
0.40588925759272443 0.6643516721506003 
0.4119368849520906 0.6666574617599643 
0.4180746201327245 0.6682080235791327 
0.4243038057139509 0.6690097642822299 
0.4306258042791202 0.6690752777629232 
0.4370419987136637 0.6684225620402011 
0.443553792507588 0.6670741309949237 
0.45016261006247643 0.6650560566728493 
0.45686989700306646 0.6623969795396292 
0.4636771204934673 0.6591271239844184 
0.4705857695580899 0.6552773545908489 
0.47759735540736004 0.650878305373821 
0.48471341176828153 0.6459596095492323 
0.49193549521992824 0.6405492517614384 
0.49926518553393134 0.634673058386329 
0.506704086020043 0.6283543349251868 
0.5142538238768458 0.6216136529715913 
0.5219160505476902 0.61446878310873 
0.529692442081934 0.6069347646667479 
0.5375846995015635 0.5990240987625697 
0.54559454917328 0.590747047603736 
0.553723743186126 0.582112020726989 
0.5619740597347429 0.5731260276443655 
0.5703473035083341 0.5637951761948465 
0.5788453060854281 0.5541251965983259 
0.5874699263345193 0.5441219725894991 
0.5962230508206825 0.5337920628575532 
0.6051065942182412 0.5231431981173584 
0.6141224997295888 0.512184741289853 
0.6232727395102475 0.5009281003088252 
0.6325593151002608 0.489387084879631 
0.6419842578620149 0.47757820002822204 
0.6515496294245812 0.46552087048760793 
0.6612575221346828 0.45323759091715676 
0.6711100595143762 0.440753997724917 
0.6811093967255558 0.42809885898168526 
0.6912577210413767 0.41530397970958116 
0.7015572523247042 0.40240402082627863 
0.7120102435136898 0.3894362313380404 
0.7226189811145822 0.37644009507466303 
0.7333857857018841 0.3634568953755507 
0.7443130124259558 0.35052920364296064 
0.7554030515281884 0.3377003004951218 
0.7666583288638464 0.3250135412457159 
0.7780813064327065 0.31251168043115624 
0.7896744829175971 0.30023617289734644 
0.8014403942309677 0.2882264713240685 
0.8133816140695957 0.27651934179400156 
0.8255007544775649 0.2651482199150538 
0.8378004664176265 0.2541426299314626 
0.8502834403510753 0.2435276881197251 
0.8629524068262682 0.23332370953565232 
0.8758101370759067 0.22354593390686178 
0.888859443623224 0.21420438227104913 
0.9021031808971987 0.20530385103080326 
0.9155442458569404 0.19684404467183933 
0.9291855786253733 0.1888198427541748 
0.9430301631323664 0.18122169123659027 
0.9570810277674424 0.1740361030361968 
0.9713412460422123 0.16724624824003234 
0.9858139372626833 0.1608326108191541 
1.0005022672115786 0.15477368623865437 
1.0154094488408298 0.14904669313455876 
1.0305387429743798 0.1436282722932088 
1.0458934590214655 0.13849514749819725 
1.0614769557005201 0.13362472531050687 
1.0772926417738686 0.12899561436147167 
1.0933439767933653 0.1245880490556594 
1.1096344718571403 0.12038420745395417 
1.126167690377628 0.11636841826653209 
1.1429472488610302 0.11252725705668329 
1.1599768176984 0.10884953667621068 
1.1772601219685077 0.10532620138389136 
1.1948009422526737 0.10195013784035672 
1.2126031154617365 0.09871591907285056 
1.2306705356753493 0.0956194994613864 
1.249007154993774 0.092657879768617 
1.267616984402375 0.08982876122806067 
1.2865040946489865 0.08713020677819532 
1.305672617134355 0.08456032578600986 
1.3251267448158521 0.08211699618102195 
1.3448707331246463 0.0797976349834081 
1.3649089008965478 0.07759902493710845 
1.3852456313167127 0.07551720153512065 
1.4058853728784357 0.073547401329568 
1.4268326403562153 0.07168406921996341 
1.448092015793328 0.06992091955490734 
1.469668149504112 0.06825104348403449 
1.4915657610911823 0.06666705314638859 
1.5137896404778108 0.06516125203365494 
1.5363446489556765 0.0637258202436264 
1.5592357202482388 0.06235300333074098 
1.582467861589944 0.06103529402714356 
1.6060461548215228 0.05976559718482417 
1.6299757575015945 0.05853736979198015 
1.6542619040348479 0.05734472974482263 
1.678909906817017 0.05618252910036574 
1.703925157396931 0.055046389683416734 
1.7293131276558678 0.053932701060935416 
1.7550793710044819 0.05283858292466387 
1.7812295235975721 0.05176181574483416 
1.8077693055669393 0.0507007450945359 
1.8347045222726228 0.0496541662336441 
1.8620410655727708 0.048621196339565784 
1.8897849151124417 0.04760114215577433 
1.917942139631596 0.046593370794577184 
1.9465188982925894 0.0455971909937964 
1.9755214420274363 0.0446117513224403 
2.0049561149051485 0.0436359607089668 
2.034829355519453 0.04266843529246107 
2.065147698397176 0.04170747404812776 
2.0959177754276226 0.04075106399762705 
2.1271463173132426 0.03979691416930814 
2.158840155041924 0.03884251590999909 
2.1910062213812056 0.037885225750451876 
2.2236515523947755 0.03692236586329063 
2.256783288981539 0.03595133628463192 
2.2904086784376445 0.034969732541065224 
2.324535076041762 0.033975462155798004 
2.3591699466639895 0.03296685370409102 
2.3943208663987408 0.031942752630116075 
2.4299955242219426 0.030902598886372805 
2.4662017236729468 0.029846482556249422 
2.5029473845614785 0.028775174899295992 
2.540240544700042 0.027690133636574663 
2.5780893616621148 0.026593482684816875 
2.6165021145665603 0.025487967868895876 
2.6554872058886123 0.024376891314865385 
2.6950531632978443 0.023264028184862146 
2.735208641523535 0.022153530110910043 
2.7759624242478123 0.021049820086573523 
2.817323426027019 0.0199574836736529 
2.8593006942416905 0.01888116118662986 
2.9019034110756055 0.017825445060569753 
2.945140895524302 0.01679478593532122 
2.9890226054335414 0.015793410159187064 
3.0335581395681306 0.014825250495492185 
3.0787572397115697 0.013893890874798519 
3.1246297927969957 0.013002525140384259 
3.171185833069859 0.012153928944060014 
3.2184355442828405 0.01135044331112812 
3.266389261923457 0.010593967940770912 
3.315057475474871 0.00988596205894286 
3.3644508307103784 0.009227450596263459 
3.4145801320220732 0.008619033609391855 
3.4654563447842373 0.008060897173438468 
3.517090597751915 0.007552824407108595 
3.5694941854952407 0.007094205806352905 
3.622678570870034 0.006684048607880013 
3.6766553875251966 0.006320985432963922 
3.7314364424474946 0.006003282930498473 
3.7870337185442278 0.005728851509098395 
3.8434593772644 0.0054952574933425065 
3.9007257612589212 0.005299739141883328 
3.958845397080483 0.005139227919401464 
4.017830997923626 0.005010376225811015 
4.07769546640565 0.004909592470595482 
4.1384518973889595 0.004833083962302379 
4.200113580845443 0.004776907594365691 
4.262694004763568 0.004737027784164708 
4.326206858098752 0.0047093805999024905 
4.390666033767721 0.0046899425260153935 
4.456085631687448 0.004674801905731728 
4.5224799618594265 0.004660230787139682 
4.589863547499847 0.004642754707839742 
4.65825112821643 0.004619217896010846 
4.727657663232611 0.004586841446901907 
4.798098334659719 0.004543272249049162 
4.86958855081797 0.004486620771388636 


==> figures/poisson_tucker_hist/fig2ei_tucker_k1_dim209.txt <==
err density 
0.01918726668373968 0.0172942592430079 
0.019512374572859096 0.018910126306060926 
0.019842991070437955 0.020641133978453064 
0.02017920951400566 0.022491381514582694 
0.020521124822597086 0.024464587307531996 
0.020868833523549492 0.02656402684328337 
0.021222433779753535 0.028792475705747392 
0.02158202541736596 0.031152159498018306 
0.02194770995399188 0.03364471239636944 
0.02231959062734461 0.03627114582502568 
0.022697772424391024 0.03903182843945645 
0.023082362110990844 0.041926478245797275 
0.023473468262038073 0.04495416727968765 
0.023871201292113172 0.048113338837863735 
0.024275673486654586 0.05140183682063254 
0.02468699903365846 0.05481694632390141 
0.02510529405591545 0.058355444236102796 
0.025530676643793777 0.062013658266522054 
0.02596326688857774 0.0657875325724225 
0.026403186916371096 0.06967269797396917 
0.02685056092257497 0.07366454465427169 
0.027305515206949838 0.07775829523747876 
0.027768178209271716 0.08194907621583959 
0.028238680545592428 0.08623198584693591 
0.0287171550451143 0.09060215685045687 
0.02920373678768965 0.09505481248224706 
0.02969856314195567 0.09958531483241426 
0.030201773804115442 0.10418920446435721 
0.030713510837376102 0.10886223076455959 
0.031233918712055175 0.11360037259399793 
0.03176314434636655 0.11839984901085308 
0.03230133714789746 0.12325711996657777 
0.03284864905578827 0.12816887696547224 
0.03340523458362701 0.1331320237306193 
0.03397125086307057 0.13814364695135742 
0.0345468576882052 0.14320097721946773 
0.0351322175606585 0.14830134031623896 
0.03572749573547582 0.1534420991149118 
0.03633286026777404 0.1586205865355333 
0.03694848206018582 0.16383403025046628 
0.037574534911107696 0.16907947020025155 
0.03821119556376576 0.1743536704433183 
0.03885864375611265 0.1796530274201232 
0.03951706227157005 0.18497347734126887 
0.040186636990630895 0.1903104060762357 
0.040867556943336 0.19565856557927525 
0.04156001436263976 0.20101200148712042 
0.04226420473868017 0.20636399699851488 
0.042980326873968334 0.21170703843495306 
0.04370858293951309 0.21703280792479043 
0.04444917853189667 0.2223322083959758 
0.045202322731317385 0.22759542546577247 
0.04596822816061582 0.23281202985630986 
0.046747111045301125 0.23797112264139858 
0.047539191274594446 0.24306152396601274 
0.04834469246350663 0.24807200392400966 
0.049163842015967775 0.2529915521062487 
0.04999687118902643 0.2578096800375697 
0.050844015158136656 0.2625167484233632 
0.0517055130835512 0.26710430895429615 
0.0525816081778397 0.27156544850688996 
0.05347254777455092 0.2758951220617052 
0.054378583398038326 0.28009045966301754 
0.05529997083446888 0.28415103236781 
0.05623697020403491 0.2880790624544435 
0.05718984603438959 0.291879564225293 
0.0581588673353267 0.2955604035472319 
0.05914430767472573 0.29913226679171545 
0.06014644525578381 0.3026085329833067 
0.061165562995556276 0.3060050466233691 
0.06220194860482796 0.3093397926710469 
0.06325589466933788 0.3126324793562103 
0.06432769873238019 0.3159040386697579 
0.06541766337880463 0.3191760583191681 
0.0665260963204404 0.3224701624484879 
0.06765331048296734 0.32580736131440746 
0.06879962409425922 0.32920739222195905 
0.06996536077422359 0.3326880752287327 
0.07115084962616426 0.33626470734253733 
0.07235642532969154 0.3399495181301229 
0.07358242823520689 0.343751207840985 
0.07482920445998839 0.34767458639823895 
0.07609710598590444 0.3517203280334648 
0.07738649075878298 0.35588485210109466 
0.07869772278946446 0.36016033589032886 
0.08003117225656703 0.3645348602716277 
0.08138721561099305 0.36899268399499807 
0.0827662356822062 0.3735146376226792 
0.08416862178630957 0.37807862364150646 
0.08559476983595475 0.38266020544936985 
0.08704508245211347 0.38723326480295667 
0.08851996907774284 0.3917707050681471 
0.09001984609337683 0.3962451763036688 
0.09154513693467597 0.40062979786036756 
0.09309627221196912 0.40489885477428295 
0.09467368983182058 0.4090284457105184 
0.096277835120657 0.412997062478002 
0.09790916095048918 0.41678608405374346 
0.09956812786676401 0.42038017147800893 
0.10125520421838256 0.42376755374519015 
0.10297086628992143 0.42694019875139017 
0.10471559843609438 0.42989386730646484 
0.1064898932184922 0.4326280520256313 
0.10829425154463958 0.43514580645325895 
0.11012918280940806 0.4374534729321975 
0.11199520503882518 0.439560320435577 
0.11389284503632022 0.4414781057714829 
0.11582263853144799 0.44322057322760056 
0.11778513033113254 0.4448029088403725 
0.11978087447347362 0.44624116606916836 
0.12181043438415906 0.4475516797641959 
0.1238743830355276 0.4487504849823877 
0.12597330310832666 0.44985275647955053 
0.12810778715621118 0.4508722836433397 
0.1302784377730294 0.45182099428229444 
0.13248586776294338 0.45270853909973036 
0.13473070031343198 0.4535419469010212 
0.1370135691712251 0.4543253586465578 
0.13933511882121888 0.45505984640363756 
0.14169600466842286 0.45574332109884536 
0.14409689322298935 0.45637053075721684 
0.14653846228837855 0.45693314866617024 
0.1490214011527116 0.4574199486547207 
0.1515464107833659 0.4578170624712337 
0.15411420402486792 0.4581083121211352 
0.15672550580013872 0.45827560804149403 
0.15938105331514957 0.45829940219885495 
0.1620815962670453 0.45815918366025477 
0.16482789705579393 0.4578340029650394 
0.16762073099942246 0.45730301077330165 
0.17046088655289987 0.45654599583405303 
0.17334916553072852 0.4555439073390844 
0.1762863833333073 0.4542793472272889 
0.17927336917713033 0.45273701898014107 
0.18231096632888588 0.4509041208819989 
0.18540003234352223 0.4487706735663062 
0.18854143930634693 0.44632977386695905 
0.19173607407922827 0.4435777694596457 
0.19498483855096865 0.44051435141232376 
0.19828864989191988 0.4371425644576837 
0.20164844081291292 0.43346873743960135 
0.2050651598285747 0.42950233885795774 
0.20853977152510683 0.425255764637997 
0.2120732568326013 0.4207440670923176 
0.21566661330197043 0.4159846354560032 
0.21932085538656895 0.4109968393125304 
0.22303701472858808 0.4058016466702907 
0.2268161404503021 0.40042122840407735 
0.23065929945024977 0.39487856027569357 
0.23456757670443434 0.3891970328488508 
0.23854207557262694 0.38340007839027046 
0.24258391810986035 0.37751082238897943 
0.24669424538319984 0.37155176572400633 
0.2508742177938823 0.3655445018620775 
0.2551250154049132 0.3595094718613266 
0.2594478382742143 0.3534657584728336 
0.2638439067934165 0.3474309193320932 
0.2683144620323928 0.34142085816169765 
0.27286076608962917 0.335449732088809 
0.2774841024485324 0.329529892620644 
0.28218577633977443 0.3236718575036859 
0.2869671151097772 0.31788431058748706 
0.29182946859544023 0.31217412687955454 
0.296774209505218 0.30654642016409506 
0.3018027338066543 0.3010046108119714 
0.30691646112048276 0.2955505116811422 
0.312116835121405 0.29018443025144464 
0.3174053239456597 0.2849052853190356 
0.3227834206054975 0.2797107366700655 
0.3282526434106784 0.2745973261487751 
0.3338145363971115 0.26956062843361595 
0.33947066976275714 0.26459540964930267 
0.3452226403109151 0.25969579169604406 
0.3510720719010241 0.25485541989977406 
0.35702061590709905 0.2500676313135082 
0.3630699516839366 0.24532562076532913 
0.36922178704121983 0.24062260158610682 
0.375477858725656 0.2359519578879708 
0.3818399329112837 0.23130738532359937 
0.38830980569808815 0.22668301744843566 
0.394889303619064 0.222073535135161 
0.4015802841558711 0.21747425694445993 
0.4083846362632263 0.2128812089215043 
0.4153042809021812 0.20829117293892413 
0.4223411715824356 0.203701713413543 
0.4294972949138399 0.1991111829510594 
0.43677467116724183 0.19451870818370598 
0.4441753548448365 0.18992415772492838 
0.4517014352601803 0.18532809473932263 
0.4593550371280324 0.18073171708718067 
0.4671383211641908 0.17613678832904345 
0.47505348469549147 0.17154556305196145 
0.48310276228014387 0.16696070999907145 
0.49128842633857656 0.16238523634900806 
0.4996127877949736 0.15782241621084464 
0.5080781967296781 0.1532757259899749 
0.5166870430426533 0.14874878876292685 
0.525441757128183 0.14424532920151378 
0.534344810561005 0.13976913993908982 
0.5433987167940705 0.13532405960566782 
0.552606031868126 0.1309139621058538 
0.5619693551333179 0.12654275610397384 
0.571491329983025 0.1222143931414158 
0.5811746446001237 0.11793288236498593 
0.5910220327158991 0.11370230950979773 
0.6010362743818143 0.1095268575680751 
0.6112201967543563 0.10541082649244199 
0.6215766748931817 0.10135864932903416 
0.6321086325727838 0.09737490234661789 
0.642819043107915 0.09346430701214532 
0.6537109301929933 0.08963172204570999 
0.6647873687557323 0.08588212424992778 
0.6760514858252358 0.08222057732907279 
0.6875064614147993 0.07865218846889774 
0.6991555294196726 0.07518205301554268 
0.711001978530031 0.07181518814819336 
0.7230491531594178 0.06855645696342429 
0.7353004543889173 0.06541048485970788 
0.7477593409273274 0.062381570511279696 
0.7604293300875983 0.05947359403744269 
0.7733139987798189 0.05668992519591595 
0.786416984521027 0.05403333455005361 
0.7997419864621298 0.0515059105763952 
0.8132927664322237 0.04910898559138157 
0.8270731500006109 0.046843073187910055 
0.8410870275568088 0.04470781959062001 
0.85533835540886 0.04270197097314555 
0.8698311569002525 0.040823358343250675 
0.8845695235457627 0.03906890110704581 
0.8995576161865473 0.03743462988720075 
0.914799666164804 0.03591572860918645 
0.9302999765183377 0.03450659530166346 
0.9460629231953664 0.033200920499902996 
0.9620929562899104 0.03199178161192143 
0.9783946012981147 0.030871751122359285 
0.9949724603958575 0.029833016084279552 
1.011831213738009 0.02886750599754824 
1.0289756207796994 0.027967025905752653 
1.0464105216199804 0.027123391370752627 
1.0641408383682496 0.026328561911277124 
1.0821715765338293 0.025574769522852037 
1.1005078264390906 0.024854639031038503 
1.1191547646565185 0.024161297265504048 
1.1381176554701307 0.023488468372634335 
1.1574018523616556 0.022830552999807664 
1.1770127995218926 0.02218268957266649 
1.1969560333876823 0.02154079643251274 
1.2172371842049166 0.020901594186721432 
1.2378619776180337 0.02026260823128918 
1.258836236286447 0.019622152010478226 
1.2801658815283585 0.018979292162556467 
1.3018569349924292 0.018333797241625756 
1.3239155203577713 0.017686072183285665 
1.3463478650627472 0.01703708107813622 
1.369160302063058 0.016388261116419226 
1.3923592716196258 0.015741430757576454 
1.4159513231167635 0.0150986952525934 
1.4399431169111576 0.014462352601953544 
1.4643414262121766 0.013834802870223522 
1.4891531389940393 0.013218463507305255 
1.5143852599403846 0.012615692958797364 
1.5400449124217883 0.012028724400801693 
1.5661393405067872 0.01145961092876333 
1.5926759110069786 0.010910182989224944 
1.6196621155567712 0.010382018293027945 
1.6471055727283748 0.009876423914182964 
1.6750140301826273 0.009394429785056137 
1.7033953668562642 0.008936792368082615 
1.7322575951862504 0.00850400693584617 
1.7616088633717986 0.008096326639473968 
1.7914574576747173 0.007713786399050286 
1.8218118047587357 0.0073562296125891475 
1.8526804740684648 0.0070233357496085275 
1.884072180248668 0.006714647063453741 
1.915995785604523 0.006429592910049361 
1.9484603026035736 0.006167510482250672 
1.9814748964200681 0.005927661137727892 
2.0150488875224153 0.0057092418916672456 
2.049191754304478 0.005511392040172033 
2.083913135761453 0.005333195253432201 
2.1192228342110906 0.00517367780879505 
2.155130818061021 0.005031803905183909 
2.191647224622972 0.004906469198249381 
2.2287823629746697 0.004796493811233964 
2.266546716870232 0.004700616105856265 
2.304950947699873 0.004617488441748895 
2.34400589749976 0.0045456760181623685 
2.3837225920128673 0.004483659688191268 
2.4241122438016918 0.004429843377731073 
2.4651862554137143 0.004382566445476353 
2.506956222600491 0.004340121004913119 
2.5494339375912944 0.00430077391336761 
2.5926313924222164 0.004262792835114029 
2.6365607823216863 0.004224475522083046 
2.6812345091533483 0.004184181241125464 
2.7266651849172754 0.0041403631221264186 
2.7728656353105086 0.004091600113860995 
2.8198489033479266 0.004036627217652343 
2.867628253044465 0.003974362721917048 
2.9162171731597284 0.003903931278995345 


==> figures/poisson_tucker_hist/fig2ei_tucker_k1_dim31.txt <==
err density 
0.026882103270328733 0.04412352673284025 
0.027306865644479587 0.047844409478310236 
0.027738339661416724 0.05176703944169221 
0.028176631371373485 0.0558913689623754 
0.028621848500276055 0.06021618634289403 
0.029074100476221044 0.06473906856372273 
0.029533498456371324 0.06945635135080226 
0.030000155354276914 0.07436311863255517 
0.030474185867627495 0.07945321293695519 
0.030955706506443557 0.0847192676837621 
0.031444835621712866 0.09015276164153858 
0.03194169343447951 0.09574409506926305 
0.03244640206539247 0.101482686279462 
0.032959085564721234 0.10735708657925212 
0.03347986994284557 0.11335511080536442 
0.0340088832012271 0.11946398000747058 
0.03454625536387023 0.12567047228764341 
0.035092118509280276 0.1319610774054502 
0.035646606802926466 0.138322150535023 
0.036209856530217924 0.14474006053186236 
0.03678200613000068 0.15120132824335722 
0.03736319622858405 0.1576927507782035 
0.03795356967430453 0.16420150822565874 
0.038553271572635966 0.17071525006514848 
0.03916244932185438 0.17722215939957275 
0.039781252649266415 0.18371099414301156 
0.04040983364801023 0.19017110534992412 
0.04104834681443778 0.19659243393873202 
0.041696949086087925 0.2029654880862487 
0.04235579988025934 0.2092813045001214 
0.043025061133193196 0.21553139756700102 
0.04370489733987473 0.2217077009833016 
0.044395475594463725 0.2278025068700653 
0.04509696563136403 0.23380840753047222 
0.045809539866941834 0.23971824491593308 
0.04653337344190312 0.2455250725245077 
0.047268644264340895 0.2512221338753863 
0.04801553305346235 0.2568028609087255 
0.04877422338400725 0.26226089468474384 
0.04954490173136791 0.2675901296419234 
0.050327757517422245 0.27278478147028745 
0.051122983157091004 0.27783947741522474 
0.051930774105630684 0.28274936660524913 
0.05275132890667359 0.2875102468477973 
0.05358484924102718 0.29211870331189277 
0.054431539976244205 0.2965722536611711 
0.05529160921697642 0.30086949355391923 
0.05616526835612375 0.30501023601821675 
0.05705273212679153 0.30899563805963676 
0.05795421865506917 0.312828307975395 
0.05886994951364213 0.3165123872304608 
0.05980014977625164 0.32005360138558325 
0.06074504807301455 0.3234592754321126 
0.06170487664661731 0.3267383099527806 
0.06267987140939811 0.3299011157527426 
0.06367027200133069 0.3329595059468354 
0.06467632184892454 0.335926545899057 
0.06569826822505564 0.33881636283842825 
0.0667363623097427 0.3416439183714885 
0.06779085925188362 0.34442474842711035 
0.0688620182319676 0.3471746763591833 
0.06995010252577787 0.34990950595692133 
0.07105537956910134 0.3526447019373138 
0.0721781210234605 0.355395066093007 
0.07331860284288393 0.3581744176227254 
0.074477105341732 0.36099528626965544 
0.0756539132635941 0.36386862673332643 
0.07684931585127468 0.36680356240777817 
0.07806360691788504 0.36980716584574885 
0.07929708491905833 0.3728842824745349 
0.08055005302630609 0.3760374030190381 
0.081822819201533 0.37926658885124676 
0.08311569627273006 0.3825694531167043 
0.08442900201086309 0.3859411990241161 
0.08576305920797628 0.38937471516277117 
0.0871181957565301 0.3928607261737171 
0.0884947447299926 0.3963879955846643 
0.08989304446470399 0.3999435761650968 
0.09131343864303534 0.40351310180541383 
0.09275627637786041 0.4070811137088091 
0.09422191229836296 0.41063141264094705 
0.09571070663719962 0.41414742814127564 
0.09722302531903973 0.41761259498771963 
0.09875924005050479 0.42101072684577784 
0.1003197284115286 0.42432637694033404 
0.10190487394816086 0.4275451757743139 
0.10351506626683789 0.4306541363863183 
0.10515070113014179 0.43364191838572996 
0.1068121805540738 0.4364990430169607 
0.10849991290686395 0.43921805276466247 
0.11021431300934213 0.44179361049117105 
0.11195580223689548 0.44422253476066054 
0.11372480862303631 0.4465037698086886 
0.11552176696460661 0.4486382905122455 
0.11734711892864547 0.45062894464993014 
0.11920131316094391 0.4524802366570634 
0.12108480539631629 0.454198058916934 
0.12299805857061326 0.45578937832746197 
0.12494154293450468 0.45726188738495266 
0.1269157361690612 0.4586236302796283 
0.12892112350316082 0.459882615453694 
0.13095819783275173 0.4610464266919155 
0.1330274598419992 0.4621218450666754 
0.13512941812634643 0.4631144939247885 
0.13726458931752047 0.46402851857470095 
0.13943349821051276 0.4648663114157129 
0.14163667789256645 0.4656282919646679 
0.14387466987420175 0.46631274961268226 
0.1461480242223115 0.46691575503049393 
0.14845729969535998 0.4674311439935719 
0.15080306388071776 0.46785057508546607 
0.1531858933341668 0.4681636603369899 
0.15560637372160954 0.4683581654528993 
0.15806509996301754 0.46842027395324 
0.1605626763786543 0.4683349074002456 
0.16309971683760868 0.46808609197664536 
0.16567684490867526 0.46765736010384007 
0.16829469401361893 0.46703217460399826 
0.17095390758286072 0.4661943621704374 
0.17365513921362424 0.4651285426501103 
0.17639905283058038 0.4638205408761689 
0.17918632284903102 0.46225776851183614 
0.18201763434067034 0.4604295645526092 
0.18489368320196622 0.4583274847345502 
0.18781517632520142 0.4559455320453919 
0.19078283177221808 0.4532803227491989 
0.1937973789509069 0.4503311847184515 
0.1968595587944856 0.4471001873154179 
0.19997012394360958 0.44359210447037606 
0.20312983893136063 0.43981431486272843 
0.20633948037115826 0.4357766451254356 
0.20959983714764044 0.4314911636795927 
0.21291171061056 0.42697193409798645 
0.21627591477174563 0.42223473774895043 
0.21969327650517415 0.4172967758628466 
0.2231646357502047 0.4121763610957215 
0.22669084571802353 0.4068926081645783 
0.23027277310135197 0.4014651322448663 
0.23391129828746685 0.3959137626206297 
0.23760731557458747 0.3902582776431125 
0.24136173339168113 0.3845181654758433 
0.24517547452174276 0.37871241347815476 
0.24904947632860155 0.3728593274976503 
0.2529846909873121 0.3669763808905275 
0.2569820857181849 0.36108009183962053 
0.2610426430245166 0.3551859265497457 
0.26516736093407445 0.3493082252052599 
0.2693572532443982 0.3434601471917337 
0.2736133497719764 0.33765363200737464 
0.2779366966053617 0.3318993724957335 
0.2823283563622843 0.326206797477622 
0.28678940845082834 0.3205840614916283 
0.29132094933473496 0.3150380401045443 
0.2959240928028982 0.30957433005614876 
0.30059997024311835 0.30419725428817934 
0.30534973092018114 0.29890987261095847 
0.3101745422583304 0.2937139993280629 
0.3150755901282054 0.28861022952705545 
0.32005407913831035 0.28359797592481084 
0.32511123293109084 0.27867551811759883 
0.3302482944836869 0.2738400658331783 
0.3354665264134405 0.2690878373344579 
0.3407672112882283 0.2644141535146762 
0.34615165194169895 0.2598135474962654 
0.35162117179349156 0.2552798887505694 
0.3571771151745127 0.25080651994807507 
0.36282084765735517 0.2463864039836058 
0.36855375639193577 0.2420122779491719 
0.3743772504464375 0.23767681029347765 
0.38029276115363797 0.23337275704668908 
0.38630174246271204 0.2290931128260317 
0.39240567129659115 0.22483125238393625 
0.3986060479149705 0.22058105871488035 
0.4049043962830513 0.21633703418681763 
0.41130226444611057 0.21209439178412506 
0.41780122490998867 0.2078491243081378 
0.42440287502758894 0.20359805023830146 
0.43110883739148415 0.19933883586711684 
0.4379207602327278 0.19506999423877952 
0.44484031782596545 0.1907908622990292 
0.4518692109009482 0.18650155845976069 
0.4590091670605473 0.18220292345936098 
0.4662619412053756 0.17789644792872641 
0.4736293159651171 0.17358419043211018 
0.4811131021366719 0.1692686899293166 
0.4887151391292245 0.16495287659873345 
0.4964372954163452 0.16063998477596605 
0.5042814689952342 0.15633347141568668 
0.5122495878532227 0.15203694299728143 
0.5203436104416448 0.14775409319657318 
0.5285655261571973 0.14348865296899982 
0.5369173558309058 0.1392443539693239 
0.545401152224816 0.13502490550486834 
0.5540190005365341 0.1308339845178303 
0.5627730189117379 0.1266752374488903 
0.5716653589647888 0.12255229227631054 
0.5806982063075673 0.11846877857377401 
0.589873781086666 0.11442835310194889 
0.5991943385290692 0.11043472825223294 
0.608662169496458 0.10649170059871188 
0.61827960104827 0.10260317688219496 
0.6280489970136588 0.09877319493860881 
0.6379727585724888 0.09500593737859117 
0.6480533248455128 0.0913057362074766 
0.6582931734938723 0.08767706702406368 
0.6686948213280728 0.08412453193006163 
0.6792608249265785 0.08065283079717302 
0.6899937812641856 0.07726672105326596 
0.7008963283503207 0.07397096664264595 
0.7119711458774266 0.07077027727002602 
0.7232209558795926 0.06766923943839362 
0.734648523401593 0.06467224112580865 
0.7462566571784954 0.06178339220691373 
0.758048210326009 0.05900644290664161 
0.7700260810417384 0.056344702674485714 
0.7821932133175222 0.05380096188884662 
0.7945525976630231 0.05137741874594778 
0.8071072718407538 0.04907561356219125 
0.8198603216127149 0.046896372529794346 
0.8328148814988338 0.044839762721401555 
0.8459741355473837 0.042905059849197895 
0.8593413181175793 0.041090729957339034 
0.8729197146745347 0.03939442587291206 
0.8867126625967866 0.03781299886968533 
0.9007235519965741 0.0363425256199326 
0.9149558265530798 0.0349783501315653 
0.929412984358839 0.03371513999921051 
0.9440985787795194 0.032546955946757765 
0.9590162193272911 0.03146733331276926 
0.9741695725479915 0.030469373835954352 
0.9895623629223127 0.029545845841984712 
1.0051983737812233 0.02868929072098161 
1.021081448235861 0.027892133422017434 
1.037215490122114 0.02714679458114837 
1.0536044649601286 0.026445801846137443 
1.0702524009289773 0.02578189796645179 
1.0871633898567306 0.025148143282502367 
1.1043415882261691 0.02453801037336642 
1.1217912181963896 0.023945468805925855 
1.1395165686405497 0.023365058167501996 
1.157521996200016 0.022791947854113665 
1.175811926355163 0.022221982421226708 
1.1943908545130943 0.021651711675462496 
1.213263347112549 0.02107840508477978 
1.2324340427462706 0.020500050500308738 
1.2519076533011058 0.019915337603280212 
1.2716889651161214 0.019323626902466095 
1.291782840159016 0.018724905497886888 
1.3121942172211267 0.018119731181917283 
1.3329281131313129 0.017509166756569567 
1.3539896239890223 0.016894706694023827 
1.3753839264168388 0.01627819844648874 
1.397116278832826 0.015661760813562454 
1.4191920227429708 0.01504770179551257 
1.4416165840540511 0.014438438297527759 
1.4643954744072447 0.013836419904612911 
1.4875342925328172 0.013244058724472754 
1.5110387256262086 0.012663667004912501 
1.5349145507458628 0.012097403884549801 
1.5591676362331561 0.011547232245223703 
1.583803943154741 0.01101488621771896 
1.608829526767704 0.010501849466928661 
1.634250538007853 0.010009343966496938 
1.660073225001534 0.00953832858405301 
1.6863039346013384 0.009089506452851033 
1.7129491139460593 0.008663339818345484 
1.7400153120453132 0.008260070830515512 
1.7675091813891979 0.007879746612760488 
1.795437479583371 0.00752224688026694 
1.8238070710099854 0.007187312405235537 
1.8526249285148486 0.006874572729610909 
1.881898135121252 0.006583571700563022 
1.9116338857708857 0.006313789639188236 
1.9418394890922424 0.006064661235249387 
1.9725223691969807 0.005835588574779505 
2.003690067504672 0.005625949036382052 
2.035350244596364 0.005435098119119525 
2.067510682097456 0.005262367573610944 
2.1001792845903013 0.005107059483365815 
2.133364081557049 0.004968437172587539 
2.16707322935318 0.004845713989516959 
2.2013150132122146 0.004738041123835033 
2.236097849282113 0.004644495659093975 
2.2714302866938496 0.004564070036479736 
2.307321009662656 0.0044956640176945645 
2.3437788396224954 0.004438080088773066 
2.380812737394232 0.00439002305229244 
2.4184318053880807 0.0043501043239427915 
2.456645289840856 0.004316851193544047 
2.495462583088556 0.004288721043918602 
2.534893225874878 0.004264120257266862 
2.574946909696189 0.004241427290994523 
2.6156334791835607 0.00421901918525495 
2.656962934522452 0.004195300582991022 
2.6989454339105965 0.004168734207981168 
2.741591296054754 0.004137871662782194 
2.7849110027069095 0.004101383379279255 
2.828915201240521 0.004058086579813154 
2.8736147072675178 0.004006970183919098 
2.9190205072966053 0.00394721571951788 


==> figures/poisson_tucker_hist/fig2ei_tucker_k1_dim82.txt <==
err density 
0.02020129629866357 0.022601600322159614 
0.020540036569414215 0.024540151658201195 
0.020884456919766287 0.026590620831844002 
0.021234652594681953 0.028755186997119177 
0.021590720436214197 0.031035816662445495 
0.021952758910287206 0.03343425350544591 
0.0223208681339258 0.03595200781235395 
0.02269514990294157 0.038590345315298105 
0.023075707720083112 0.041350275245487136 
0.023462646823658413 0.0442325374852726 
0.02385607421663708 0.04723758878625525 
0.024256098696240687 0.05036558812182538 
0.024662830884029187 0.05361638135732667 
0.025076383256491842 0.056989485544697696 
0.0254968701761512 0.06048407327512143 
0.02592440792318851 0.06409895764605271 
0.02635911472759947 0.06783257851038434 
0.02680111080188927 0.07168299076738155 
0.02725051837431574 0.07564785551915257 
0.027707461722689966 0.07972443494496503 
0.02817206720874375 0.08390959173150254 
0.02864446331307328 0.08819979383430356 
0.02912478067066877 0.09259112522999821 
0.02961315210703982 0.09707930314866854 
0.030109712674946658 0.10165970205155422 
0.03061459969174719 0.10632738434540953 
0.03112795277737027 0.11107713750854938 
0.031649913892925874 0.11590351695613532 
0.03218062737996252 0.1208008936083175 
0.0327202400003831 0.12576350476271042 
0.03326890097702989 0.13078550653352852 
0.03382676203495027 0.1358610258269705 
0.03439397744335428 0.14098420960069055 
0.03497070405827574 0.146149269028834 
0.03555710136594874 0.15135051618580905 
0.03615333152691157 0.15658239099081628 
0.03675955942084994 0.1618394764349489 
0.03737595269219248 0.16711650054996138 
0.03800268179647053 0.1724083241703541 
0.038639920047455374 0.17770991427583147 
0.039287843665086 0.183016303556232 
0.03994663182420038 0.18832253778119848 
0.040616466704083865 0.1936236135373531 
0.04129753353884863 0.1989144098624332 
0.04199002066865768 0.20418961819793344 
0.04269411959180784 0.2094436758346219 
0.043410025017686184 0.2146707085741518 
0.04413793492061435 0.2198644886145067 
0.04487805059459574 0.22501841363548836 
0.045630576708980825 0.2301255126744483 
0.04639572136506563 0.23517848362086627 
0.047173696153639644 0.24016976602079723 
0.04796471621349838 0.24509165139122 
0.04876900029093718 0.2499364314467079 
0.04958677080024272 0.25469658260679523 
0.05041825388519881 0.2593649829737484 
0.05126367948162338 0.26393515575652177 
0.05212328138095437 0.2684015309894658 
0.05299729729490169 0.2727597154816058 
0.05388596892118318 0.27700675936046437 
0.0547895420103631 0.28114140646037555 
0.05570826643381124 0.2851643152488447 
0.05664239625280146 0.2890782370609768 
0.05759218978876918 0.29288813916596185 
0.058557909694746765 0.29660126163026035 
0.0595398230279967 0.30022709904093453 
0.06053820132386296 0.3037773008423789 
0.06155332067086049 0.3072654872171092 
0.06258546178702377 0.31070698097070604 
0.0636349100975361 0.3141184596010175 
0.06470195581365971 0.3175175354635849 
0.06578689401299026 0.32092227550210317 
0.0668900247210567 0.3243506752101955 
0.06801165299428921 0.32782010415730317 
0.06915208900437875 0.3313467423983548 
0.070311648124051 0.33494502827680117 
0.07149065101427843 0.338627138445121 
0.07268942371295513 0.3424025203308416 
0.07390829772505822 0.3462774957804045 
0.07514761011432117 0.3502549522742668 
0.07640770359644455 0.35433413502372624 
0.07768892663386952 0.3585105495697562 
0.07899163353214043 0.3627759803732333 
0.08031618453788372 0.3671186265019005 
0.0816629459384292 0.3715233510804252 
0.08303229016310198 0.3759720368744618 
0.08442459588621323 0.3804440364158327 
0.08584024813177742 0.38491670161230923 
0.08727963837998562 0.3893659749624737 
0.08874316467546452 0.3937670224201188 
0.09023123173735031 0.39809488669142956 
0.09174425107120839 0.4023251393294482 
0.09328264108283023 0.4064345104017631 
0.09484682719393758 0.41040147569975904 
0.09643724195982756 0.41420678334905897 
0.0980543251889904 0.4178339041627352 
0.09969852406473224 0.42126939302378824 
0.10137029326883829 0.4245031518521687 
0.10307009510730898 0.4275285881614513 
0.10479839963820457 0.43034266670195165 
0.10655568480163383 0.4329458550915464 
0.10834243655192198 0.43534196753904103 
0.11015914899199497 0.4375379136731316 
0.11200632451001744 0.43954336202978367 
0.11388447391832145 0.4413703298713464 
0.1157941165946649 0.44303271268238725 
0.11773578062585895 0.4445457679001938 
0.1197100029538034 0.44592556819858015 
0.1217173295239708 0.4471884399718506 
0.12375831543638094 0.44835040259058134 
0.12583352509910628 0.44942662355705826 
0.1279435323843516 0.4504309039134785 
0.1300889207871511 0.45137520718760654 
0.13227028358672627 0.4522692438346634 
0.13448822401054922 0.4531201215840038 
0.13674335540115815 0.45393207035557764 
0.1390363013857683 0.45470624850354946 
0.14136769604872856 0.4554406351016193 
0.14373818410686917 0.45613001083696036 
0.1461484210877895 0.45676602786070974 
0.14859907351113583 0.4573373666909244 
0.1510908190729188 0.4578299760229305 
0.15362434683292117 0.4582273891224221 
0.1562003574052485 0.4585111084147065 
0.15881956315207493 0.45866104799983093 
0.16148268838063723 0.45865602218101004 
0.16419046954353309 0.4584742667549574 
0.16694365544237724 0.45809397883562053 
0.16974300743487264 0.4574938604170512 
0.17258929964535427 0.45665365076467923 
0.17548331917886315 0.4555546330792213 
0.17842586633880964 0.4541801017074826 
0.18141775484828737 0.45251577746278804 
0.18445981207509762 0.4505501603266477 
0.18755287926054678 0.4482748108740941 
0.19069781175208117 0.4456845541208284 
0.193895479239822 0.44277760203844435 
0.1971467659970669 0.43955559362133 
0.2004525711248239 0.43602355400667164 
0.2038138088004466 0.4321897766389141 
0.20723140853043784 0.4280656347301062 
0.21070631540749216 0.42366533020796354 
0.2142394903718496 0.41900558989160624 
0.21783191047703085 0.4141053197392467 
0.2214845691600284 0.40898522864505543 
0.2251984765160292 0.4036674334213368 
0.22897465957774285 0.39817505630877353 
0.23281416259941454 0.39253182565608813 
0.23671804734559926 0.3867616893642212 
0.24068739338477976 0.38088844937650523 
0.24472329838790688 0.37493542400198515 
0.24882687843194568 0.3689251432735711 
0.2529992683085127 0.362879080953509 
0.2572416218376876 0.3568174252849284 
0.2615551121870865 0.3507588892171585 
0.2659409321962871 0.3447205596552908 
0.2704002947066925 0.3387177843346973 
0.2749344328969263 0.3327640942136511 
0.2795446006238529 0.3268711588089964 
0.28423207276931467 0.3210487716517997 
0.2889981455926843 0.3153048629800774 
0.2938441370893278 0.3096455368724853 
0.29877138735507996 0.3040751302134899 
0.3037812589568298 0.29859629111917974 
0.30887513730932026 0.29321007469853994 
0.31405443105826764 0.28791605423903815 
0.3193205724699036 0.2827124460581716 
0.3246750178270494 0.27759624633522145 
0.3301192478318329 0.2725633782224897 
0.33565476801515653 0.26760884743661634 
0.34128310915303317 0.262726904362125 
0.3470058276899009 0.25791121048339183 
0.35282450616903915 0.2531550067257598 
0.3587407536701994 0.24845128106255543 
0.36475620625457505 0.24379293256355494 
0.37087252741723364 0.23917292895062675 
0.3770914085471344 0.2345844547115922 
0.3834145693948593 0.2300210469207652 
0.3898437585481885 0.22547671613295855 
0.39638075391564925 0.22094605005721182 
0.4030273632181728 0.21642429816854575 
0.40978542448899696 0.21190743596429004 
0.4166568065819498 0.20739220819268514 
0.42364340968825687 0.202876151047133 
0.43074716586201395 0.1983575939980172 
0.43797003955447217 0.19383564259247762 
0.4453140281572814 0.1893101441588311 
0.45278116255484163 0.1847816388769965 
0.4603735076859195 0.18025129909420604 
0.46809316311467897 0.17572086005704599 
0.4759422636112883 0.17119254538359352 
0.4839229797422639 0.16666899060745002 
0.49203751847071164 0.16215316799039792 
0.5002881237666339 0.1576483155307757 
0.5086770772274697 0.15315787270544848 
0.5172066987090416 0.14868542499473114 
0.5258793469670815 0.14423465867645305 
0.5346974203095128 0.13980932676492674 
0.5436633572596727 0.1354132263419198 
0.5527796372306533 0.13105018690878434 
0.5620487812109504 0.12672406880932094 
0.5714733524616112 0.12243877025685014 
0.5810559572250708 0.11819824106774539 
0.5907992454458726 0.11400650087434896 
0.6007059115034785 0.10986765937459306 
0.6107786949573633 0.1057859360803583 
0.6210203813046041 0.10176567705264657 
0.6314338027501728 0.0978113662548769 
0.6420218389901468 0.09392762940703592 
0.6527874180080508 0.0901192285698217 
0.6637335168845517 0.08639104611264796 
0.6748631626207328 0.08274805720317681 
0.686179432975171 0.07919529047797909 
0.6976854573150502 0.07573777709226721 
0.7093844174815481 0.0723804888798201 
0.7212795486697329 0.06912826686154606 
0.7333741403232127 0.06598574180359376 
0.7456715370437905 0.06295724892674076 
0.7581751395163692 0.0600467391939261 
0.7708884054493668 0.05725768984127104 
0.7838148505308998 0.054593016962077474 
0.7969580494010029 0.0520549929988425 
0.810321636640148 0.049645171944395126 
0.8239093077743389 0.04736432490225823 
0.8377248202970635 0.04521238841377651 
0.851771994708378 0.043188427633751136 
0.866054715571416 0.041290616038130265 
0.8805769325866153 0.03951623288965077 
0.8953426616839553 0.037861679184878365 
0.9103559861335104 0.03632251227471414 
0.9256210576746242 0.03489349880680449 
0.9411420976640205 0.033568685099344436 
0.956923398243164 0.032341483538269385 
0.9729693235251946 0.0312047731098786 
0.9892843108017686 0.030151011753523867 
1.0058728717701324 0.029172357857588798 
1.0227395937807733 0.028260797938136257 
1.0398891411059923 0.027408277342630464 
1.0573262562297485 0.02660683071783211 
1.0750557611591292 0.025848708975353036 
1.0930825587578146 0.025126499581554756 
1.1114116341019016 0.02443323718857448 
1.1300480558584605 0.02376250190530501 
1.1489969776872082 0.02310850287319395 
1.168263639665686 0.02246614525094363 
1.1878533697383389 0.02183107921114303 
1.207771585189881 0.02119973009478078 
1.2280237941433843 0.02056930943882118 
1.2486155970834705 0.019937807168547705 
1.2695526884050559 0.019303965810395226 
1.2908408579880641 0.018667238112647335 
1.3124859927985373 0.018027729941486926 
1.334494078516601 0.01738613073074157 
1.3568712011917319 0.01674363408980753 
1.379623548925766 0.016101851403201587 
1.4027574135841436 0.015462721378185832 
1.4262791925358447 0.014828418509338281 
1.4501953904224911 0.014201263330769487 
1.4745126209571247 0.01358363712260881 
1.4992376087531463 0.0129779034377672 
1.5243771911839132 0.01238633843153967 
1.54993832027353 0.01181107152786179 
1.575928064619342 0.011254037462538832 
1.6023536113466592 0.010716940228149136 
1.6292222680962627 0.010201228931183663 
1.6565414650452444 0.009708085082708307 
1.6843187569617157 0.009238420401393551 
1.7125618252939856 0.008792883831566227 
1.7412784802947687 0.008371876184850972 
1.770476663180999 0.00797557061343839 
1.800164448329882 0.007603937022519405 
1.8303500455117472 0.007256768530157845 
1.8610418021603592 0.006933708180737069 
1.8922482056812953 0.0066342743040235085 
1.9239778857990175 0.006357883172323951 
1.9562396169433158 0.00610386792605701 
1.9890423206757677 0.005871493093604881 
2.0223950681568685 0.005659964403404193 
2.0563070826545484 0.005468433953478624 
2.0907877420947534 0.005296001145573248 
2.125846581654776 0.005141710089348425 
2.1614932964000912 0.005004544421396957 
2.1977377439654053 0.004883420652640286 
2.2345899472806465 0.0047771812487555475 
2.2720600973426786 0.0046845886591200874 
2.310158556033497 0.004604321442381565 
2.3488958589856592 0.00453497349757105 
2.388282718495783 0.004475057208927652 
2.428330026486899 0.004423011063700181 
2.4690488575204568 0.004377212020830513 
2.5104504718588574 0.004335992611634651 
2.5525463185793393 0.004297662458743839 
2.595348038740055 0.004260533623360869 
2.638867468599274 0.004222948948472062 
2.6831166428885274 0.004183312369823802 
2.7281077981406643 0.004140120027028757 
2.773853376073714 0.004091990930492184 
2.820366027031464 0.004037695928673583 
2.867658613481757 0.003976183773588651 
2.9157442135734475 0.003906603196006037 


==> figures/poisson_tucker_hist/fig2ei_tucker_k2_dim209.txt <==
err density 
0.0031616812082023676 0.005212234087155683 
0.003224626042690097 0.005531250919029483 
0.00328882402445226 0.0058710106682510485 
0.0033543001019711947 0.006234214145182645 
0.003421079720420075 0.00662379626491175 
0.0034891888315513662 0.007042904887368133 
0.0035586539037821326 0.007494874754215902 
0.003629501932480142 0.007983196807751664 
0.0037017604504547487 0.008511483211514586 
0.0037754575386566226 0.009083428410810009 
0.0038506218370905274 0.009702766579170616 
0.003927282555945325 0.010373225800721291 
0.004005469486945581 0.011098479346137459 
0.00408521301492916 0.01188209441916263 
0.004166544129655315 0.01272747878854912 
0.0042494944378478625 0.013637825782341089 
0.0043340961754781224 0.014616058210866185 
0.004420382220292388 0.0156647719019627 
0.004508386104588809 0.01678617967383637 
0.004598142028248636 0.0179820567310121 
0.004689684872026912 0.019253688637273732 
0.004783050211107755 0.02060182318351717 
0.004878274328929505 0.022026627613140223 
0.0049753942312851275 0.023527652776856235 
0.005074447660703304 0.02510380584654306 
0.005175473111115878 0.026753333209126075 
0.005278509842817271 0.02847381507437381 
0.005383597897721735 0.03026217315655667 
0.005490778114924358 0.03211469252576101 
0.005600092146571864 0.03402705837254654 
0.005711582474049383 0.03599440799791741 
0.005825292424489473 0.03801139784366923 
0.00594126618760982 0.04007228483611375 
0.006059548832886151 0.04217102075375339 
0.006180186327067038 0.04430135777495388 
0.006303225552037396 0.046456962845152334 
0.00642871432303762 0.04863153805483546 
0.006556701407245446 0.050818943867687684 
0.006687236542727749 0.05301332180738983 
0.00682037045776962 0.05520921312039207 
0.006956154890588322 0.05740166999235402 
0.007094642609439661 0.059586356111375006 
0.007235887433124677 0.06175963373641488 
0.007379944251904593 0.06391863493028185 
0.0075268690488321495 0.06606131523073798 
0.00767671892150762 0.06818648873081944 
0.007829552104267957 0.07029384428478859 
0.007985427990817699 0.0723839433098465 
0.008144407157310416 0.07445820037495676 
0.008306551385889697 0.07651884841691942 
0.008471923688698785 0.07856889096367277 
0.008640588332368233 0.08061204414482505 
0.008812610862991026 0.0826526715065754 
0.008988058131595046 0.08469571470864219 
0.00916699832012246 0.08674662306113211 
0.009349500967926569 0.08881128456675905 
0.009535636998795921 0.09089596068626317 
0.009725478748516647 0.09300722646974136 
0.009919099992983406 0.09515191702941637 
0.01011657597687002 0.09733708061181331 
0.010317983442870894 0.09956993780466752 
0.010523400661524606 0.10185784573241183 
0.010732907461631231 0.10420826549823209 
0.010946585261275241 0.10662873066028991 
0.011164517099466021 0.1091268142176353 
0.011386787668408319 0.11171009145133352 
0.011613483346415156 0.11438609603145158 
0.01184469223147593 0.11716226706232323 
0.012080504175492982 0.12004588518662651 
0.012321010819199492 0.12304399648161911 
0.012566305627772877 0.12616332362658253 
0.012816483927156867 0.12941016465890678 
0.013071642941106985 0.1327902805209806 
0.013331881828973383 0.13630877348131198 
0.01359730172423595 0.13996995934071585 
0.01386800577380658 0.1437772370598028 
0.01414409917811392 0.14773296002434516 
0.014425689231986115 0.15183831356477007 
0.01471288536634751 0.15609320353894315 
0.015005799190745458 0.16049616075835962 
0.01530454453672378 0.16504426578336037 
0.015609237502059753 0.16973309814124568 
0.015919996495881713 0.17455671335162845 
0.016236942284685103 0.17950765030534005 
0.016560198039264284 0.18457697057416672 
0.016889889382579133 0.18975433017210236 
0.01722614443857416 0.1950280831914938 
0.017569093881969897 0.20038541564733617 
0.01791887098904539 0.20581250682616373 
0.018275611689431728 0.2112947144948327 
0.01863945461893674 0.2168167795154296 
0.019010541173421335 0.2223630447646565 
0.019389015563748477 0.22791768279008226 
0.019775024871826082 0.2334649263636811 
0.02016871910776568 0.23898929601842375 
0.02057025126817904 0.24447581877177305 
0.02097977739563537 0.24991023253904707 
0.021397456639302224 0.25527917120230914 
0.02182345131679377 0.26057032590502477 
0.02225792697725026 0.2657725788644993 
0.022701052465673426 0.2708761068070797 
0.0231529999885426 0.27587245200883104 
0.0236139451807373 0.28075455984126113 
0.024084067173792044 0.2855167826531259 
0.02456354866551006 0.2901548507427495 
0.025052575990962937 0.29466581206942344 
0.025551339194903735 0.29904794319777783 
0.02606003210562179 0.3033006347473042 
0.02657885241026785 0.3074242553130381 
0.02710800173167882 0.3114199984162368 
0.027647685706732015 0.3152897175196479 
0.02819811406625928 0.3190357544853422 
0.028759500716552203 0.32266076704986474 
0.029332063822489873 0.32616756092895005 
0.029916025892321667 0.3295589320322709 
0.03051161386413792 0.3328375239609265 
0.031119059194062132 0.33600570547476644 
0.03173859794619895 0.3390654719567945 
0.03237047088437287 0.34201837407822305 
0.03301492356569339 0.34486547589787403 
0.033672206435982885 0.34760734353889977 
0.03434257492710431 0.3502440644071822 
0.03502628955622661 0.3527752956891206 
0.035723616027066314 0.3552003396376724 
0.036434825333144766 0.35751824197446297 
0.03716019386310106 0.3597279086548502 
0.03790000350810152 0.36182823531400454 
0.03865454177138778 0.3638182429845205 
0.039424101880005565 0.3656972131933944 
0.04020898289875801 0.3674648153436007 
0.04100948984642756 0.3691212193874563 
0.041825933814311746 0.37066718721729836 
0.0426586320871188 0.37210413693101135 
0.04350790826627012 0.37343417515813293 
0.04437409239565765 0.37466009392369426 
0.04525752108990477 0.37578533003455844 
0.04615853766518077 0.3768138866366726 
0.047077492272619634 0.37775021834108874 
0.04801474203439502 0.378599083073833 
0.048970651182504356 0.3793653654883208 
0.049945591200315866 0.38005387830748605 
0.05093994096693359 0.3806691492592649 
0.0519540869044367 0.3812152022648831 
0.052988423128049904 0.38169534217836537 
0.05404335159930373 0.38211195261705583 
0.05511928228224392 0.3824663162440505 
0.0562166333027508 0.3827584662614866 
0.057335831111030466 0.3829870768660091 
0.05847731064734089 0.38314939904184914 
0.05964151551101758 0.3832412463785859 
0.06082889813286415 0.38325703367125163 
0.062039919950974985 0.38318986897394197 
0.06327505159005836 0.38303169762649836 
0.0645347730443296 0.38277349465279265 
0.06581957386404542 0.38240549993307843 
0.06712995334575189 0.3819174887701757 
0.06846642072631992 0.38129906897809696 
0.06982949538084392 0.38053999448597603 
0.07121970702448017 0.3796304847167929 
0.07263759591830363 0.3785615386970605 
0.074083713079263 0.3773252329881172 
0.07555862049431576 0.3759149930896059 
0.07706289133882639 0.3743258289201724 
0.07859711019931241 0.3725545262816073 
0.08016187330062534 0.37059978779925484 
0.0817577887376542 0.368462318631737 
0.08338547671164205 0.3661448541789178 
0.08504556977120734 0.3636521290080953 
0.0867387130581635 0.3609907881857542 
0.08846556455823265 0.3581692440721069 
0.09022679535675066 0.35519748334259166 
0.09202308989946263 0.3520868304896326 
0.09385514625851107 0.3488496752870279 
0.09572367640371902 0.3454991726392784 
0.09762940647927426 0.34204892387369124 
0.0995730770859219 0.33851264886169635 
0.10155544356877513 0.3349038583870047 
0.10357727631085578 0.33123553593139293 
0.10563936103247877 0.3275198375514642 
0.10774249909659736 0.3237678178049524 
0.1098875078202269 0.3199891887893961 
0.11207522079206886 0.3161921183171866 
0.11430648819645828 0.31238307210604105 
0.11658217714376062 0.3085667036477438 
0.11890317200734633 0.3047457941620282 
0.12127037476727416 0.30092124377441287 
0.12368470536081654 0.29709211380038125 
0.1261471020399639 0.2932557187936083 
0.12865852173604606 0.28940776584019634 
0.13121994043161272 0.28554253746934477 
0.13383235353971787 0.28165311351774996 
0.13649677629075496 0.277731626344702 
0.1392142441269937 0.27376954296226336 
0.14198581310497116 0.26975796693650045 
0.14481256030589454 0.26568795234914866 
0.14769558425421395 0.2615508217029876 
0.15063600534452867 0.2573384794274575 
0.15363496627699255 0.25304371261143904 
0.1566936325013876 0.2486604707730571 
0.15981319267003877 0.2441841168827583 
0.1629948590997453 0.23961164249104078 
0.16623986824290857 0.23494184067354418 
0.16954948116804003 0.23017543158255707 
0.17292498404983447 0.22531513666450767 
0.17636768866900107 0.22036569903691527 
0.17987893292204377 0.2153338490753708 
0.1834600813411929 0.21022821589280113 
0.18711252562468617 0.2050591870442907 
0.1908376851776075 0.19983872040144524 
0.19463700766349332 0.19458011364954225 
0.19851196956692038 0.18929773820866527 
0.20246407676729414 0.18400674551145582 
0.20649486512406023 0.17872275443721403 
0.21060590107356703 0.17346152926730332 
0.21479878223781065 0.1682386577648187 
0.2190751380452996 0.16306923888091623 
0.22343663036427955 0.15796758915423145 
0.2278849541485652 0.15294697611629754 
0.2324218380962295 0.1480193859764246 
0.23704904532140691 0.1431953315780234 
0.2417683740394701 0.13848370514874597 
0.2465816582658499 0.13389167877037622 
0.25149076852876556 0.1294246538367026 
0.2564976125961456 0.12508625911526747 
0.26160413621702067 0.12087839544651575 
0.2668123238776761 0.11680132366090677 
0.27212419957285905 0.11285379102281724 
0.2775418275923387 0.10903319046149532 
0.28306731332312635 0.10533574605455964 
0.2887028040676663 0.10175671770690672 
0.29445048987831607 0.09829061772329077 
0.30031260440843954 0.09493143200010418 
0.30629142578044494 0.09167283884375713 
0.3123892774711037 0.0885084189327811 
0.31860852921449523 0.08543185064383468 
0.324951597922927 0.08243708581821131 
0.3314209486261914 0.07951850201189657 
0.33801909542951913 0.07667102830439493 
0.3447486024906059 0.07389024279614491 
0.3516120850160896 0.07117244096107478 
0.35861221027786666 0.06851467500384019 
0.3657516986496413 0.06591476527030361 
0.3730333246641114 0.0633712855510135 
0.38045991809120144 0.06088352478359342 
0.3880343650377618 0.05845142819050242 
0.39575960906916124 0.05607552127919609 
0.403638652353209 0.05375682038344723 
0.4116745568268509 0.05149673354332476 
0.41987044538609264 0.04929695551659509 
0.4282295030996135 0.047159360598375014 
0.43675497844653927 0.04508589671275669 
0.44545018457886154 0.04307848394486074 
0.45431850060898615 0.0411389203196397 
0.46336337292291735 0.039268797219831224 
0.47258831651958444 0.03746942638427964 
0.4819969163768335 0.03574177995321409 
0.49159282884461375 0.03408644454201292 
0.5013797830659005 0.03250358984176202 
0.5113615824259062 0.030992951775093133 
0.521542106030145 0.029553829790278662 
0.5319253102119209 0.028185097465622536 
0.5425152300698309 0.026885225229374723 
0.553315981035876 0.025652313686391558 
0.5643317604747907 0.024484135789158378 
0.5755668493152158 0.023378185903784297 
0.5870256137133408 0.022331733705663014 
0.5987125067496735 0.02134188079711109 
0.6106320701595843 0.020405617970570212 
0.6227889360983069 0.019519881143484002 
0.6351878289410757 0.01868160415971988 
0.647833567119103 0.017887766879824903 
0.6607310649921072 0.017135437258560902 
0.6738853347581206 0.01642180642114405 
0.6873014884013197 0.015744216086012133 
0.7009847396786325 0.015100178027457148 
0.7149404061458987 0.014487385611575894 
0.7291739112243663 0.013903717759671036 
0.7436907863083295 0.013347235981606868 
0.7584966729147287 0.012816175366596303 
0.7735973248755437 0.012308930611667698 
0.7889986105738342 0.011824038302507382 
0.804706515224302 0.011360156734265617 
0.8207271431992491 0.010916044570987668 
0.837066720400847 0.010490539594179572 
0.8537315966806333 0.010082538688862015 
0.8707282483071775 0.009690980066771347 
0.8880632804828749 0.009314828540388776 
0.9057434299108456 0.008953064448726603 
0.9237755674129379 0.008604676607476195 
0.9421667005998527 0.008268659423557184 
0.9609239765944261 0.007944014088229534 
0.9800546848091283 0.0076297535537809226 
0.9995662597788606 0.007324910815124941 
1.0194662840501476 0.00702854986656512 
1.0397624911278514 0.006739778590762284 
1.060462768480546 0.006457762764866183 
1.0815751606057342 0.006181740339080593 
1.1031078721560792 0.005911035154886511 
1.1250692711278794 0.00564506932115937 
1.1474678921130226 0.0053833735522491434 


==> figures/poisson_tucker_hist/fig2ei_tucker_k2_dim31.txt <==
err density 
0.010079481792651997 0.01263417159370421 
0.010240853128278849 0.013776059260673048 
0.010404808000291576 0.015010732583456645 
0.010571387770808353 0.016344734807753725 
0.0107406344641501 0.01778481089349991 
0.01091259077744224 0.019337870596134597 
0.011087300091386235 0.021010947766318133 
0.01126480648120352 0.02281115617274048 
0.011445154727754748 0.02474564209999881 
0.011628390328836955 0.02682153390459758 
0.011814559510661645 0.02904588863600169 
0.012003709239516581 0.031425635756782706 
0.012195887233614382 0.033967517937294925 
0.012391141975130712 0.03667802886680363 
0.012589522722435261 0.039563348024284 
0.012791079522518477 0.04262927239588116 
0.012995863223617359 0.04588114521724081 
0.01320392548804328 0.04932378195918484 
0.01341531880521524 0.05296139396240783 
0.013630096504901726 0.0567975103550832 
0.013848312770674666 0.060834899146901815 
0.014070022653578707 0.06507548867129437 
0.014295282086019297 0.06952029082912699 
0.014524147895873255 0.0741693278549965 
0.014756677820825114 0.07902156456382435 
0.014992930522933054 0.08407484822367213 
0.015232965603427972 0.08932585832497673 
0.015476843617749609 0.09477006856364811 
0.01572462609082326 0.10040172331586153 
0.015976375532581168 0.10621383074990647 
0.016232155453732296 0.11219817449316859 
0.01649203038178475 0.118345345452478 
0.01675606587732456 0.12464479497969054 
0.0170243285505551 0.13108491009102985 
0.017296886078101426 0.13765311090078025 
0.0175738072200835 0.1443359698319052 
0.017855161837462843 0.15111935153411385 
0.018141020909666895 0.15798857179074013 
0.018431456552495448 0.16492857304681952 
0.018726542036313958 0.17192411355936932 
0.01902635180453789 0.17895996657438903 
0.01933096149241321 0.18602112539077714 
0.019640447946097376 0.19309300969646404 
0.019954889242045942 0.2001616681741005 
0.020274364706709454 0.2072139720903697 
0.020598954936545746 0.21423779442246071 
0.020928741818352605 0.2212221690554767 
0.02126380854992597 0.2281574247230744 
0.02160423966104885 0.23503528867644558 
0.021950121034816257 0.24184895556736433 
0.02230153992930164 0.248593117728601 
0.0226585849995701 0.25526395393306295 
0.023021346320044017 0.2618590748072678 
0.023389915407226857 0.2683774243516629 
0.023764385242790724 0.27481913845559286 
0.024144850297033477 0.2811853628523454 
0.024531406552711542 0.28747803459179877 
0.024924151529254108 0.29369963275523087 
0.02532318430736518 0.2998529057293911 
0.025728605554019294 0.30594058381791206 
0.026140517547857647 0.31196508721593097 
0.026559024204990567 0.31792824032675854 
0.02698423110521333 0.32383100398031484 
0.027416245518641455 0.3296732372540806 
0.027855176432772587 0.3354535002457112 
0.028301134579981603 0.34116890826872626 
0.028754232465455873 0.3468150465292811 
0.029214584395577756 0.35238595241018794 
0.029682306506761545 0.357874170083989 
0.030157516794752096 0.36327087937479774 
0.030640335144392475 0.3685660976910172 
0.03113088335986816 0.37374895058393137 
0.031629285195435536 0.37880800319589253 
0.032135666386642316 0.3837316417036811 
0.03265015468204774 0.388508490999913 
0.033172879875450666 0.393127852446055 
0.03370397383863368 0.3975801437199088 
0.034243570554631314 0.4018573216916553 
0.03479180615153092 0.4059532689893328 
0.03534881893681478 0.40986412551411766 
0.03591474943225196 0.4135885476535595 
0.036489740409348756 0.4171278802881134 
0.03707393692536673 0.4204862298192958 
0.03766748635991737 0.42367043024975 
0.03827053845214271 0.4266898986614481 
0.038883245338491114 0.42955638108129035 
0.039505761591097796 0.43228359448402065 
0.04013824425677997 0.4348867753382993 
0.04078085289665622 0.4373821494297275 
0.041433749626400125 0.4397863414814942 
0.042097099157138405 0.4421157461479669 
0.04277106883700387 0.44438588412000035 
0.04345582869335354 0.4466107682349862 
0.044151551475662694 0.44880230455968684 
0.04485841269910569 0.45096975239164366 
0.045576590688834524 0.4531192650411982 
0.04630626662496622 0.4552535301988715 
0.04704762458829045 0.45737152479843346 
0.04780085160670897 0.4594683947321367 
0.04856613770241867 0.4615354647717883 
0.04934367593984972 0.46356037882980344 
0.05013366247437148 0.46552736550051266 
0.050936296601777994 0.46741761889370487 
0.05175178080856594 0.46920978033531796 
0.05258032082301735 0.47088050276378046 
0.053422125667100154 0.47240507675863125 
0.05427740770919979 0.47375809522051293 
0.05514638271769499 0.47491413284883705 
0.056029269915391165 0.4758484167532601 
0.05692629203482546 0.4765374657526682 
0.057837675374457144 0.4769596780757752 
0.05876364985575763 0.47709585015049705 
0.05970444908121439 0.4769296127874066 
0.060660310393263646 0.47644777512990494 
0.061631474934166576 0.4756405710464426 
0.06261818770684403 0.4745018069585261 
0.06362069763668517 0.4730289142175458 
0.06463925763434579 0.47122291286547785 
0.06567412465955207 0.4690882967673771 
0.06672555978592558 0.4666328525501969 
0.0677938282668463 0.4638674264271865 
0.06887919960237009 0.4608056537795926 
0.06998194760721754 0.45746366630453383 
0.07110235047985114 0.4538597906627242 
0.0722406908726585 0.4500142509582199 
0.07339725596325926 0.4459488851777492 
0.07457233752695352 0.441686883062508 
0.07576623201033 0.43725254995454055 
0.07697924060605309 0.4326710981377604 
0.07821166932884673 0.42796846426578466 
0.07946382909269516 0.423171148811048 
0.08073603578927956 0.4183060712388302 
0.0820286103676702 0.41340043293564277 
0.08334187891529492 0.4084815788993553 
0.08467617274020334 0.40357684888546047 
0.08603182845464874 0.3987134091159086 
0.08740918806000739 0.3939180567681891 
0.08880859903305813 0.3892169912078836 
0.09023041441364263 0.3846355482073109 
0.09167499289372967 0.3801978960762495 
0.09314269890790472 0.37592669556613656 
0.09463390272530892 0.3718427284309304 
0.09614898054304925 0.3679645024656968 
0.097688314581105 0.3643078435318608 
0.09925229317875285 0.3608854873630945 
0.10084131089253648 0.35770668569570596 
0.10245576859580399 0.35477684237736684 
0.10409607357983933 0.35209719550572227 
0.10576263965661285 0.3496645612968711 
0.10745588726317641 0.34747115428317854 
0.10917624356773056 0.3455044966268147 
0.11092414257738904 0.34374742688046683 
0.1127000252476694 0.34217821553042727 
0.11450433959373572 0.340770791245116 
0.11633754080342316 0.3394950780676489 
0.11820009135207118 0.3383174399890929 
0.12009246111919604 0.33720122557818516 
0.12201512750703039 0.3361074017784462 
0.12396857556096155 0.3349952627593782 
0.12595329809189706 0.33382319695263524 
0.1279697958005902 0.3325494932227126 
0.13001857740395514 0.3311331655952636 
0.1321001597634049 0.3295347751464274 
0.134215068015244 0.3277172275660863 
0.1363638357031481 0.32564652553960133 
0.13854700491276564 0.323292456411297 
0.14076512640847305 0.32062919753821933 
0.143018759772321 0.31763582423204995 
0.14530847354520365 0.31429670812023086 
0.14763484537028929 0.3106017970212762 
0.14999846213874607 0.3065467709027226 
0.15239992013780213 0.3021330720490793 
0.15483982520117462 0.29736781108932986 
0.15731879286190872 0.2922635539030944 
0.159837448507662 0.2868379975360194 
0.1623964275384762 0.2811135460163214 
0.16499637552707402 0.2751167993001649 
0.16763794838172252 0.26887797042598865 
0.17032181251170445 0.26243024728882525 
0.17304864499543754 0.2558091162361706 
0.17581913375128697 0.2490516649374693 
0.17863397771111086 0.24219588170843773 
0.1814938869965857 0.2352799677143084 
0.18439958309835341 0.22834167728250254 
0.18735179905803795 0.22141769998698296 
0.19035127965317422 0.21454309629480117 
0.19339878158509963 0.2077507964676389 
0.19649507366985192 0.20107117016831744 
0.19964093703212488 0.1945316719153968 
0.20283716530232782 0.18815656523648625 
0.20608456481680126 0.18196672616574172 
0.20938395482123676 0.1759795246782801 
0.21273616767735484 0.17020878080907842 
0.21614204907289047 0.16466479061001227 
0.21960245823494123 0.15935441578716253 
0.2231182681467313 0.15428122984945583 
0.22669036576784468 0.1494457128943529 
0.23031965225798604 0.14484548674954606 
0.234007043204322 0.1404755820634671 
0.2377534688524641 0.1363287290643317 
0.24155987434114792 0.13239566405271913 
0.24542721994067107 0.12866544421641307 
0.24935648129514698 0.12512576401590164 
0.2533486496686387 0.12176326714166695 
0.25740473219523163 0.11856384884922003 
0.2615257521331117 0.11551294429755904 
0.2657127491227092 0.11259579931947876 
0.26996677944897796 0.10979772081245154 
0.2742889163078709 0.10710430463811954 
0.27868025007708425 0.10450163954521537 
0.2831418885911346 0.10197648618007 
0.28767495742084065 0.09951643072153155 
0.29228060015727997 0.09711001307854412 
0.2969599787002902 0.094746829927491 
0.30171427355159125 0.09241761315316006 
0.3065446841125984 0.09011428450278834 
0.31145242898700504 0.08782998747717531 
0.3164387462882079 0.08555909767465245 
0.32150489395165643 0.0832972129785606 
0.3266521500522002 0.08104112513985001 
0.3318818131265197 0.07878877445364058 
0.3371952025007165 0.07653918935981431 
0.342593658623151 0.07429241290875042 
0.34807854340260563 0.07204941811891531 
0.35365124055186553 0.06981201430764622 
0.35931315593679664 0.06758274649526627 
0.3650657179310144 0.06536478996217002 
0.370910377776231 0.06316184197730372 
0.3768486099483695 0.06097801261551117 
0.3828819125295424 0.05881771644403352 
0.38901180758598247 0.05668556669095035 
0.39523984155202735 0.05458627331839508 
0.4015675856202484 0.05252454622026207 
0.40799663613782877 0.05050500455771387 
0.41452861500928434 0.0485320930458258 
0.4211651701056351 0.046610005819840206 
0.4279079756801243 0.044742618346706974 
0.4347587327905965 0.04293342771147838 
0.44171916972863445 0.04118550150064782 
0.4487910424555696 0.03950143542477608 
0.45597613504547047 0.037883319767174774 
0.46327626013522444 0.03633271470809272 
0.47069325938182616 0.034850634547159684 
0.47822900392698464 0.03343754082213568 
0.48588539486917154 0.0320933442905146 
0.493664363743224 0.030817415694172425 
0.501567873007629 0.02960860515948116 
0.5095979165396054 0.028465269991826928 
0.5177565201381167 0.02738531050267595 
0.5260457420349316 0.026366213360672856 
0.5344676734138724 0.025405101790211167 
0.5430244389383706 0.02449879175879812 
0.5517181972874744 0.023643853108005652 
0.5605511417004325 0.022836674403195138 
0.5695255005300004 0.022073530116699245 
0.5786435378046033 0.02135064862984728 
0.5879075537994978 0.020664279452201968 
0.597319885617082 0.02001075802082411 
0.6068829077764932 0.01938656646482088 
0.6165990328126427 0.018788388804161157 
0.6264707118848485 0.018213159196502827 
0.636500435395204 0.017658102047662456 
0.6466907336168527 0.017120763052999755 
0.657044177332316 0.016599030527986804 
0.6675633784820474 0.016091146703790846 
0.6782509908233638 0.01559570899344817 
0.6891097105999299 0.015111661561094492 
0.7001422772219571 0.014638277835972107 
0.7113514739572989 0.01417513489095118 
0.722740128633604 0.013722080840459207 
0.7343111143517148 0.013279196595999224 
0.7460673502104831 0.012846753442909163 
0.7580118020431973 0.012425167966992084 
0.7701474831657931 0.012014955864713354 
0.7824774551370428 0.011616686119407752 
0.7950048285309227 0.011230936924553467 
0.8077327637213365 0.010858254591847838 
0.8206644716794093 0.010499116506099438 
0.8338032147835392 0.010153898991012706 
0.8471523076424272 0.009822850739911486 
0.8607151179312743 0.0095060722527967 
0.8744950672413724 0.009203501514168093 
0.8884956319432908 0.008914905951560845 
0.9027203440638917 0.008639880537847254 
0.9171727921773768 0.00837785174439028 
0.9318566223106062 0.008128086918839927 
0.9467755388629048 0.007889708551077752 
0.9619333055406042 0.007661712802801324 
0.9773337463065375 0.007442991609048487 
0.9929807463447401 0.007232357611784062 
1.0088782530405915 0.00702857115468115 
1.0250302769766564 0.006830368552831808 
1.0414408929444614 0.0066364908501387 
1.0581142409724704 0.006445712289874923 
1.075054527370527 0.006256867750123793 
1.0922660257910057 0.006068878435641316 
1.1097530783069627 0.005880775171408411 
1.127520096507537 0.005691718710990228 
1.1455715626109015 0.005501016554737106 
1.1639120305950235 0.005308135868278322 


==> figures/poisson_tucker_hist/fig2ei_tucker_k2_dim82.txt <==
err density 
0.005006609115534854 0.014194976835130137 
0.005098391753920122 0.01529404344202594 
0.005191856978765526 0.016450458261083625 
0.005287035635743456 0.017665054616967914 
0.0053839591359983105 0.01893849552073834 
0.00548265946651285 0.02027126070613697 
0.005583169200664682 0.021663635720559626 
0.005685521508976179 0.023115703578308017 
0.005789750170061558 0.024627339438276254 
0.005895889581774558 0.026198208698746495 
0.0060039747725605585 0.027827768810258967 
0.006114041413016738 0.029515274996642006 
0.00622612582766422 0.03125978994862623 
0.006340265006935991 0.03306019741939139 
0.006456496619384572 0.03491521951318814 
0.006574859024113548 0.03682343732357601 
0.006695391283436906 0.03878331445376568 
0.006818133175770546 0.0407932228447653 
0.006943125208760024 0.04285147025358664 
0.007070408632649052 0.04495632866881615 
0.007200025453892983 0.04710606292815013 
0.007332018449021947 0.04929895881426585 
0.007466431178758052 0.05153334995200312 
0.007603308002391454 0.05380764290979842 
0.007742694092419934 0.05612034001819943 
0.007884635449456836 0.05847005955291009 
0.00802917891741237 0.06085555308235775 
0.008176372198953136 0.06327571994214544 
0.00832626387124514 0.06572961896195234 
0.008478903401985337 0.06821647772498365 
0.008634341165727144 0.07073569977648723 
0.00879262846050516 0.07328687030715995 
0.008953817524764754 0.07586976091150438 
0.009117961554601877 0.07848433405377105 
0.009285114721319068 0.08113074786040184 
0.009455332189303198 0.08380936179525893 
0.00962867013423096 0.08652074366234257 
0.00980518576160819 0.0892656782225521 
0.009984937325648943 0.09204517751140859 
0.01016798414850077 0.09486049271111079 
0.010354386639822343 0.09771312717275683 
0.010544206316720086 0.10060484991507432 
0.010737505824050168 0.10353770865820976 
0.01093434895509282 0.10651404119995805 
0.011134800672605506 0.10953648372269181 
0.011338927130262192 0.11260797444768908 
0.011546795694485553 0.11573175094417586 
0.011758474966679408 0.11891133936641787 
0.011974034805868838 0.12215053394447739 
0.012193546351755177 0.1254533652006627 
0.012417082048193834 0.1288240556084035 
0.012644715667102355 0.13226696175306452 
0.012876522332806917 0.13578650249013752 
0.013112578546835053 0.1393870731152773 
0.013352962213162893 0.14307294614762628 
0.013597752663925287 0.14684815996275294 
0.013847030685597258 0.1507163971697699 
0.014100878545655369 0.15468085528067013 
0.014359380019727851 0.15874411283779108 
0.014622620419242565 0.1629079947155818 
0.014890686619581636 0.1671734407635923 
0.015163667088752433 0.1715403822790392 
0.015441651916583931 0.17600763096303673 
0.01572473284445853 0.180572785003859 
0.01601300329558876 0.18523215672929813 
0.016306558405849093 0.18998072587258025 
0.016605495055172958 0.19481212190566266 
0.016909911899525405 0.19971863812298135 
0.017219909403461794 0.20469127923031866 
0.017535589873283366 0.209719843138826 
0.017857057490800795 0.21479303652268453 
0.018184418347716433 0.21989862251574907 
0.01851778048063714 0.22502359774738825 
0.01885725390672876 0.2301543948016197 
0.01920295066002435 0.23527710517670955 
0.019554984828397997 0.240377716971004 
0.0199134725912164 0.24544236086508212 
0.02027853225768077 0.25045755754202603 
0.02065028430587155 0.2554104595080236 
0.021028851422509022 0.2602890803545171 
0.02141435854344261 0.2650825048382985 
0.021806932894882745 0.2697810737330698 
0.022206704035388297 0.2743765381994645 
0.022613803898623983 0.27886217939521407 
0.023028366836901442 0.2832328901600799 
0.02345052966551861 0.2874852168133909 
0.023880431707911917 0.2916173603447759 
0.024318214841636206 0.2956291375108054 
0.02476402354518761 0.29952190352428076 
0.025218004945684745 0.3032984390968641 
0.02568030886742411 0.306962805534795 
0.02615108788132542 0.3105201723655631 
0.026630497355283677 0.31397662257373327 
0.027118695505443987 0.31733894093952764 
0.027615843448416673 0.32061439120584373 
0.02812210525444934 0.3238104878577197 
0.028637648001573892 0.32693476819868184 
0.029162641830746103 0.329994570171198 
0.02969726000199605 0.3329968210165026 
0.030241678951607894 0.3359478414256994 
0.030796078350347915 0.3388531693214805 
0.031360641162760036 0.3417174068477712 
0.031935553707548206 0.3445440935491094 
0.032521005719066035 0.3473356081047332 
0.03311719040993328 0.3500931003522605 
0.03372430453480068 0.3528164546971305 
0.03434254845528332 0.35550428535867873 
0.034972126206084655 0.3581539632526878 
0.03561324556233267 0.36076167365423245 
0.036266118108150384 0.3633225031259443 
0.036930959306483546 0.36583055354038907 
0.037607988570208285 0.36827908037965096 
0.03829742933454247 0.3706606518731762 
0.0389995091307844 0.3729673249533869 
0.03971445966140346 0.3751908334882792 
0.04044251687650714 0.3773227838145973 
0.04118392105171009 0.37935485226912 
0.041938916867430544 0.3812789792235759 
0.04270775348964048 0.3830875540927234 
0.04349068465209618 0.3847735859228945 
0.04428796874007611 0.3863308544911213 
0.045099868875654064 0.38775403735613284 
0.045926653004535495 0.3890388089963513 
0.04676859398448569 0.3901819090309205 
0.047625969675379236 0.39118117752251846 
0.048499063030900014 0.392035556470983 
0.0493881621919225 0.3927450577826246 
0.05029356058160487 0.39331069919390615 
0.05121555700222538 0.3937344107890264 
0.052154455733793986 0.3940189158274208 
0.05311056663447174 0.39416759054032235 
0.05408420524283108 0.3941843083214189 
0.05507569288199087 0.39407327428941763 
0.05608535676566037 0.3938388565137888 
0.05711353010612725 0.39348542025467687 
0.058160552224225434 0.3930171713716854 
0.0592267686613186 0.3924380146142878 
0.0603125312933369 0.39175143184114875 
0.061418198446904035 0.390960384359305 
0.06254413501759332 0.39006724256809006 
0.06369071259035157 0.38907374498416575 
0.06485830956213075 0.3879809875636662 
0.06604731126676754 0.38678944307626484 
0.06725811010215246 0.3854990091728802 
0.06849110565973016 0.3841090827676575 
0.06974670485637381 0.38261865746299334 
0.07102532206867698 0.38102644001245417 
0.07232737926970742 0.3793309812598047 
0.07365330616826793 0.37753081662276033 
0.07500354035071012 0.3756246110079413 
0.07637852742534794 0.3736113030408975 
0.07777872116951871 0.37149024365697564 
0.07920458367934001 0.3692613244049936 
0.08065658552221211 0.3669250912422813 
0.08213520589211591 0.36448284012142645 
0.08364093276775804 0.3619366912608005 
0.08517426307361511 0.3592896396291527 
0.08673570284393009 0.35654557983869867 
0.08832576738971525 0.35370930431408215 
0.08994498146881671 0.35078647427323306 
0.0915938794590966 0.34778356371101166 
0.0932730055347899 0.34470777721139717 
0.09498291384609461 0.3415669430250442 
0.09672416870205398 0.33836938343377415 
0.09849734475679142 0.3351237649798644 
0.10030302719915964 0.33183893166288836 
0.10214181194586634 0.3285237246956138 
0.10401430583814064 0.32518679285622193 
0.10592112684200429 0.32183639786696727 
0.1078629042522149 0.31848021955713157 
0.10984027889994762 0.31512516581587685 
0.11185390336428415 0.311777192492156 
0.11390444218757881 0.30844113843738774 
0.11599257209477283 0.3051205807960668 
0.11811898221672915 0.3018177154159873 
0.12028437431766134 0.2985332668629972 
0.12248946302673207 0.29526643197987334 
0.12473497607389698 0.2920148602257169 
0.12702165453007258 0.2887746731790799 
0.12935025305170633 0.2855405245999964 
0.1317215401298308 0.2823057013461203 
0.13413629834368346 0.27906226425622904 
0.13659532461897556 0.2758012268868579 
0.13909943049089618 0.2725127687562263 
0.14164944237193738 0.26918647855889105 
0.14424620182462933 0.26581162171115463 
0.1468905658392753 0.2623774256170928 
0.14958340711677803 0.25887337525125165 
0.15232561435665148 0.25528951107469744 
0.15511809255031156 0.2516167209674336 
0.15796176327974443 0.24784701779457852 
0.1608575650216497 0.24397379443856368 
0.16380645345715922 0.23999204862623255 
0.1668094017872339 0.2358985706480391 
0.16986740105384243 0.2316920880850661 
0.17298146046702773 0.22737336289630883 
0.17615260773796965 0.22294523763194365 
0.1793818894181532 0.21841262907880218 
0.18267037124475446 0.21378246925674665 
0.18601913849235882 0.2090635953104268 
0.18942929633112587 0.20426659142030207 
0.19290197019152147 0.19940358733173388 
0.19643830613573535 0.19448801941731192 
0.20003947123590818 0.18953436129767812 
0.2037066539592922 0.1845578319106007 
0.20744106456047248 0.17957408950752507 
0.2112439354807791 0.1745989203530769 
0.21511652175502086 0.16964793089950594 
0.21906010142567559 0.16473625191022448 
0.22307597596467396 0.15987826243132014 
0.22716547070291454 0.15508734068450955 
0.2313299352676538 0.15037564791603295 
0.2355707440279141 0.14575395002734237 
0.23988929654805696 0.1412314804844085 
0.2442870180496716 0.13681584660541957 
0.24876535988193063 0.13251297991481928 
0.25332580000056887 0.12832712987678677 
0.25796984345564256 0.12426089903164204 
0.2626990228882304 0.12031531639700631 
0.26751489903624043 0.11648994499762959 
0.2724190612494897 0.1127830185811237 
0.27741312801422574 0.10919160197996154 
0.28249874748726445 0.10571176920223294 
0.2876775980399194 0.10233879317483414 
0.2929513888119041 0.0990673411143341 
0.2983218602753854 0.09589166974632746 
0.3037907848093813 0.09280581501065512 
0.3093599672846861 0.0898037714494116 
0.31503124565951796 0.08687965714556047 
0.32080649158608976 0.08402786082884034 
0.32668761102829474 0.08124316855885773 
0.33267654489072107 0.07852086820047072 
0.3387752696591922 0.07585683069417133 
0.3449857980530553 0.07324756786821661 
0.35131017968942246 0.07069026721844643 
0.3577505017595934 0.06818280467973965 
0.36430888971787584 0.06572373691892333 
0.3709875079830332 0.06331227508673815 
0.377788560652595 0.060948242275086745 
0.3847142922302566 0.05863201713828024 
0.39176698836662033 0.05636446625976654 
0.3989489766135095 0.05414686788786916 
0.40626262719211687 0.05198082963592905 
0.4137103537752296 0.04986820265531562 
0.42129461428379916 0.04781099465533398 
0.42901791169810916 0.045811283972774834 
0.4368827948838188 0.043871136695168 
0.44489185943314613 0.041992528623724816 
0.4530477485214718 0.04017727363085354 
0.46135315377965047 0.03842695972785339 
0.46981081618230786 0.03674289391440741 
0.47842352695242846 0.03512605663521654 
0.48719412848251986 0.03357706642230093 
0.4961255152726713 0.03209615505557764 
0.5052206348858014 0.030683153330883336 
0.5144824889204254 0.0293374872855829 
0.5239141340012481 0.028058184499923 
0.5335186827879234 0.02684388987068858 
0.5432993050023021 0.025692890046630702 
0.5532592284745117 0.02460314552727422 
0.5634017402082176 0.023572329263221548 
0.5737301874654064 0.022597870462142414 
0.5842479788710626 0.021677002205191198 
0.5949585855380899 0.020806811417856338 
0.6058655422128617 0.0199842897203934 
0.6169724484417649 0.01920638370782291 
0.6282829697591372 0.018470043278153554 
0.6398008388969729 0.017772266738420042 
0.6515298570168145 0.017110141567884367 
0.6634738949642217 0.01648087990120546 
0.6756368945462375 0.015881848004859662 
0.6880228698322793 0.01531058924968427 
0.7006359084788694 0.014764840322342909 
0.7134801730786601 0.014242540659548603 
0.7265599025341803 0.013741835321819787 
0.7398794134567762 0.013261071739609455 
0.753443101591186 0.012798790955942933 
0.7672554432662431 0.012353714149527392 
0.7813209968721614 0.011924725345478646 
0.795644404364914 0.01151085130384892 
0.8102303927981831 0.011111239617349292 
0.8250837758833944 0.010725136049151856 
0.8402094555783572 0.010351862101277162 
0.8556124237050179 0.00999079372723491 
0.8712977635968812 0.00964134199405137 
0.8872706517766213 0.009302936364428922 
0.9035363596644599 0.008975011116153193 
0.9201002553178488 0.008656995250069988 
0.9369678052030589 0.008348306067211226 
0.9541445759992365 0.008048346427016257 
0.9716362364355332 0.007756505538692333 
0.9894485591619228 0.007472162992532155 
1.0075874226543011 0.0071946956125263925 
1.026058813154526 0.006923486609912548 
1.0448688266460064 0.006657936442292419 
1.0640236708655257 0.006397474736333858 
1.083529667351929 0.006141572614352613 
1.1033932535323838 0.005889754775575045 
1.1236209848468723 0.005641610719851574 
1.1442195369116441 0.005396804562276911 


==> figures/poisson_tucker_hist/fig2ei_tucker_k3_dim209.txt <==
err density 
0.0013867737708735549 0.01419260660985236 
0.001414036714414683 0.014824692029879289 
0.0014418356272004969 0.015465411615155834 
0.0014701810459887344 0.016115299119188093 
0.00149908371468197 0.01677512127878748 
0.0015285545883999326 0.017445885171101932 
0.0015586048376318815 0.01812884289869456 
0.0015892458524706036 0.018825493579349338 
0.0016204892469296604 0.019537582644317826 
0.0016523468633455084 0.020267098469110133 
0.0016848307768661487 0.02101626637498148 
0.0017179533000280342 0.02178754004773012 
0.0017517269874229551 0.02258359042450222 
0.0017861646404566576 0.02340729210050865 
0.0018212793122010277 0.024261707307666112 
0.0018570843123416662 0.025150067518017263 
0.0018935932122227139 0.026075752728216432 
0.0019308198499908694 0.02704226848905749 
0.0019687783358405347 0.028053220757391816 
0.00200748305736206 0.029112288667876084 
0.0020469486849951494 0.03022319534939404 
0.0020871901775894723 0.03138967694580812 
0.0021282227880745803 0.03261545004246442 
0.0021700620692413045 0.03390417774765424 
0.002212723879636811 0.03525943473056991 
0.0022562243895755335 0.036684671572321935 
0.00230058008726829 0.038183178842097695 
0.0023458077850718978 0.039758051364097796 
0.0023919246258616313 0.041412153189896155 
0.0024389480895289743 0.04314808383276652 
0.002486895999607116 0.044968146352772916 
0.0025357865300266796 0.046874317901778824 
0.0025856382120042812 0.04886822334396242 
0.0026364699410665144 0.05095111255833109 
0.002688300984212002 0.05312384200389779 
0.002741150987214266 0.05538686108494 
0.0027950399820681673 0.05774020379286807 
0.002849988394582719 0.0601834860230453 
0.002906017052123185 0.06271590887025087 
0.0029631471915053885 0.06533626809671635 
0.003021400467045188 0.06804296984365045 
0.0030807989587662275 0.07083405252320038 
0.0031413651807690435 0.07370721468563048 
0.0032031220897646762 0.07665984850925495 
0.003266093093776085 0.07968907841186264 
0.003330302061010586 0.08279180413575253 
0.003395773328906749 0.08596474751815694 
0.003462531713359126 0.08920450202888643 
0.0035306025181243562 0.09250758404182524 
0.0036000115444121492 0.09587048471064272 
0.0036707851006648707 0.09928972124592522 
0.003742950012529335 0.10276188634467161 
0.0038165336330246756 0.1062836945072112 
0.003891563852910087 0.1098520239938914 
0.003968069111256408 0.1134639532264971 
0.004046078406225498 0.11711679052848546 
0.004125621306061583 0.1208080962239287 
0.004206727960298619 0.1245356962765327 
0.0042894291111880405 0.12829768684497822 
0.004373756105351134 0.13209242935548832 
0.004459740905660517 0.13591853594204384 
0.004547416103355155 0.13977484537283716 
0.004636814930393608 0.14366038986099675 
0.004727971272050078 0.14757435343997044 
0.004820919679758123 0.15151602286015467 
0.0049156953842068455 0.15548473222382858 
0.005012334308694577 0.15947980281058283 
0.005110873082745023 0.16350047974587448 
0.005211349055991169 0.16754586732243937 
0.005313800312332066 0.17161486489045671 
0.00541826568436797 0.17570610528155828 
0.005524784768119243 0.17981789771967313 
0.00563339793803465 0.18394817709622108 
0.005744146362294647 0.1880944613483769 
0.005857072018415593 0.1922538184797493 
0.005972217709160667 0.19642284450774472 
0.006089627078763619 0.2005976533186344 
0.0062093446294714544 0.2047738790693291 
0.006331415738412354 0.2089466914054727 
0.006455886674795154 0.2131108233813903 
0.006582804617447035 0.21726061158229204 
0.0067122176726959 0.22139004757690295 
0.006844174892604378 0.22549283948306126 
0.006978726293562253 0.22956248212269073 
0.007115922875244444 0.23359233398730928 
0.007255816639941621 0.2375756990404087 
0.007398460612270936 0.2415059112557568 
0.007543908859274156 0.24537641973523816 
0.007692216510910986 0.2491808722678254 
0.007843439780955233 0.2529131952809332 
0.007997635988301817 0.2565676682923173 
0.008154863578692577 0.260138991187461 
0.00831518214686931 0.2636223429142998 
0.008478652459162205 0.26701343049251 
0.008645336476522426 0.27030852756518875 
0.008815297378007464 0.2735045020627352 
0.008988599584728236 0.2765988328878981 
0.009165308784266872 0.27958961585371483 
0.009345491955574672 0.2824755593999786 
0.009529217394359404 0.2852559708680567 
0.009716554738971789 0.2879307343198352 
0.00990757499680086 0.29050028103815145 
0.010102350571188258 0.29296555393997564 
0.010300955288871578 0.2953279671694124 
0.010503464427967343 0.297589362117635 
0.010709954746503972 0.29975196104606966 
0.010920504511515787 0.3018183193747857 
0.011135193528708932 0.3037912775491897 
0.011354103172710552 0.305673913225141 
0.011577316417912589 0.3074694943267415 
0.011804917869921957 0.30918143334362813 
0.012036993797629045 0.3108132430565005 
0.01227363216590663 0.31236849372094694 
0.012514922668951616 0.31385077160879504 
0.0127609567642823 0.31526363871002916 
0.013011827707403943 0.3166105933413455 
0.013267630587155832 0.3178950313919498 
0.0135284623617533 0.3191202079632999 
0.013794421895538273 0.32028919922476323 
0.014065609996452273 0.3214048644073503 
0.014342129454246195 0.3224698079864854 
0.014624085079441183 0.3234863422545901 
0.014911583743055448 0.32445645064631273 
0.015204734417112141 0.3253817523441382 
0.015503648215943553 0.32626346885027535 
0.0158084384383073 0.3271023933527917 
0.016119220610330547 0.3278988638311994 
0.016436112529298417 0.32865274093138974 
0.016759234308303242 0.3293633916854615 
0.017088708421771653 0.33002968015376516 
0.017424659751886652 0.3306499660210567 
0.017767215635922293 0.3312221120847425 
0.01811650591450901 0.3317435014311062 
0.018472662980847713 0.33221106490746666 
0.01883582183089136 0.3326213192684468 
0.019206120114513243 0.3329704161084977 
0.01958369818768106 0.333254201397726 
0.019968699165656658 0.33346828512227233 
0.02036126897724181 0.3336081202034452 
0.02076155642009025 0.3336690895418361 
0.021169713217107193 0.3336465997144964 
0.02158589407395762 0.33353617955605164 
0.02201025673770513 0.33333358158935444 
0.022442962056603528 0.33303488404848614 
0.022884174041064 0.3326365910665484 
0.02333405992582073 0.33213572849149786 
0.023792790233318695 0.3315299327525836 
0.024260538838347657 0.3308175302334169 
0.024737483033946756 0.3299976047188362 
0.025223803598604728 0.32907005067270273 
0.02571968486478131 0.32803561037132345 
0.026225314788775652 0.326895893258256 
0.02674088502196827 0.32565337629412155 
0.027266590983463686 0.32431138454034236 
0.027802631934161035 0.3228740517264751 
0.028349211052280866 0.32134626109292985 
0.02890653551037686 0.3197335673582712 
0.029474816553861406 0.3180421012156599 
0.030054269581074943 0.316278458298136 
0.030645114224929534 0.3144495750489683 
0.031247574436157336 0.3125625943736051 
0.03186187856819578 0.3106247243171695 
0.03248825946374142 0.3086430932915564 
0.033126954543005536 0.306624605557026 
0.03377820589370463 0.30457580073594254 
0.03444226036282007 0.3025027210958933 
0.03511936965016179 0.30041079018452826 
0.03580979040377126 0.2983047061319638 
0.03651378431720002 0.296188352565319 
0.03723161822870071 0.29406472961466207 
0.037963564222368094 0.29193590694450694 
0.038709899731268316 0.28980300013721016 
0.03947090764259584 0.28766617110367987 
0.040246876404897505 0.28552465252379333 
0.04103810013740456 0.28337679564564067 
0.041844878741514185 0.2812201401209809 
0.04266751801446253 0.2790515039448714 
0.043506329765232506 0.27686709101953144 
0.04436163193274038 0.27466261339279024 
0.04523374870634561 0.27243342484379995 
0.04612301064872994 0.2701746622132901 
0.047029754821192225 0.2678813907092485 
0.047954324911406436 0.2655487493642142 
0.04889707136369116 0.26317209287641075 
0.04985835151184039 0.26074712622904617 
0.05083852971456541 0.25827002874238497 
0.05183797749359937 0.2557375645608193 
0.05285707367451719 0.253147176999077 
0.053896204530323524 0.25049706465303007 
0.05495576392786368 0.24778623770535022 
0.056036153477113014 0.2450145534079933 
0.05713778268340106 0.2421827302857386 
0.05826106910262828 0.23929234116194079 
0.05940643849953441 0.23634578564439007 
0.06057432500907814 0.233346243212393 
0.06176517130098928 0.23029760850409534 
0.06297942874755623 0.2272044108058833 
0.06421755759471172 0.22407172008556225 
0.06548002713648196 0.22090504218209273 
0.06676731589286569 0.21771020596315616 
0.06807991179120984 0.21449324538575537 
0.06941831235115087 0.2112602794442811 
0.07078302487319232 0.20801739296649416 
0.07217456663098928 0.2047705211236076 
0.07359346506741307 0.20152534036039993 
0.07504025799447066 0.1982871682305423 
0.07651549379715405 0.1950608743475484 
0.07801973164129732 0.19185080434041285 
0.07955354168552017 0.18866071834331904 
0.08111750529733763 0.18549374515962636 
0.08271221527351877 0.18235235283118462 
0.08433827606477755 0.1792383359246632 
0.08599630400488038 0.17615281942717864 
0.08768692754425825 0.173096278734144 
0.08941078748821163 0.17006857482304075 
0.09116853723979759 0.16706900334732183 
0.09296084304749257 0.1640963560639129 
0.094788384257724 0.16114899273393896 
0.09665185357236589 0.15822492141628663 
0.09855195731129718 0.15532188491299093 
0.10048941568012189 0.1524374510281075 
0.10246496304315167 0.1495691042697442 
0.10447934820175575 0.1467143366584086 
0.10653333467818302 0.14387073540185047 
0.1086277010049631 0.1410360653531747 
0.11076324101999759 0.1382083443793589 
0.11294076416745254 0.13538591002379238 
0.1151610958045656 0.13256747614001876 
0.11742507751448536 0.12975217849427112 
0.11973356742526109 0.12693960867067555 
0.12208744053510258 0.12412983595384382 
0.12448758904403533 0.1213234171977801 
0.1269349226920757 0.11852139500695366 
0.12943036910405364 0.1157252848453737 
0.13197487414121503 0.11293705194420282 
0.13456940225973646 0.11015907909121314 
0.13721493687628716 0.10739412655142644 
0.13991248074077853 0.10464528548478265 
0.14266305631644163 0.10191592629296954 
0.1454677061673758 0.09920964334484353 
0.14832749335371712 0.09653019750131694 
0.15124350183457566 0.09388145779091514 
0.15421683687889307 0.09126734348245556 
0.15724862548437846 0.08869176766851598 
0.16034001680468019 0.08615858332015869 
0.16349218258495446 0.08367153260763122 
0.16670631760599797 0.08123420011114195 
0.16998364013711187 0.07884997037754297 
0.17332539239786765 0.07652199011924765 
0.17673284102895198 0.07425313520634613 
0.18020727757226818 0.07204598247587979 
0.18375001896047485 0.06990278627648136 
0.1873624080161496 0.06782545958367964 
0.19104581396076625 0.06581555946142202 
0.19480163293367653 0.06387427660793427 
0.1986312885212961 0.06200242870703769 
0.2025362322966939 0.060200457306792576 
0.2065179443697881 0.05846842796253735 
0.21057793394835972 0.05680603340735409 
0.2147177399100958 0.05521259954590376 
0.21893893138587642 0.05368709410365947 
0.2232431083545307 0.05222813779931497 
0.2276319022492852 0.05083401794046202 
0.23210697657613277 0.04950270436893436 
0.23667002754436006 0.04823186770056465 
0.2413227847094705 0.047018899813186334 
0.246067011628745 0.04586093653591036 
0.2509045065296923 0.044754882482 
0.25583710299164064 0.04369743794764644 
0.2608666706407268 0.04268512777065915 
0.26599511585855057 0.041714332008010016 
0.2712243825047602 0.04078131825105391 
0.27655645265384216 0.03988227535404713 
0.28199334734639653 0.039013348307309965 
0.2875371273551832 0.03817067394306636 
0.29318989396622497 0.03735041712153664 
0.29895378977526893 0.03654880700903346 
0.3048309994999059 0.035762173030135166 
0.3108237508076528 0.03498698005377369 
0.31693431516031745 0.03421986235926994 
0.3231650086749626 0.03345765592369493 
0.32951819300179325 0.03269742857685426 
0.33599627621930545 0.03193650758483915 
0.34260171374703285 0.03117250424735645 
0.34933700927623473 0.030403335127598297 
0.3562047157188831 0.029627239575685003 
0.36320743617530643 0.028842793256972803 
0.37034782492085344 0.02804891745384133 
0.3776285884119571 0.02724488397291394 
0.3850524863119772 0.026430315557828616 
0.39262233253720674 0.025605181779378216 
0.40034099632344544 0.024769790448690335 
0.4082114033135415 0.023924774673675278 
0.41623653666630994 0.023071075752723314 
0.4244194381872549 0.022209922171057633 
0.43276320948152136 0.02134280503271861 
0.4412710131295094 0.020471450323365514 
0.4499460738856034 0.01959778845450397 
0.458791679900468 0.018723921587044633 
0.4678111839673686 0.017852089270080564 


==> figures/poisson_tucker_hist/fig2ei_tucker_k3_dim31.txt <==
err density 
0.005985633658694534 0.008533651004441298 
0.006073027877954302 0.009083697885435858 
0.006161698110748393 0.00966661777051218 
0.00625166298772028 0.010285523572397991 
0.006342941411533162 0.010943756389947976 
0.00643555256084167 0.011644860266094941 
0.006529515894321485 0.012392551992340411 
0.006624851154757876 0.013190686708824005 
0.006721578373193845 0.014043220232310406 
0.006819717873138902 0.014954169206705165 
0.006919290274839284 0.015927570304968854 
0.007020316499610469 0.016967439810942737 
0.0071228177742330345 0.018077734968629182 
0.007226815635412608 0.019262318499656834 
0.007332331934304992 0.02052492765282806 
0.007439388841107372 0.021869149059804967 
0.00754800884971648 0.023298400526639618 
0.0076582147824548795 0.024815920692161972 
0.007770029794866145 0.026424767233231856 
0.007883477380580163 0.028127823997676177 
0.007998581376249371 0.029927817104659825 
0.008115365966557132 0.031827339677899726 
0.008233855689299241 0.03382888448040895 
0.008354075440539548 0.035934883313434154 
0.008476050479840966 0.03814775164200859 
0.008599806435572743 0.04046993653176418 
0.008725369310295336 0.04290396564422816 
0.008852765486223803 0.045452494759140226 
0.008982021730771025 0.04811835109059905 
0.00911316520217188 0.050904569556174 
0.009246223455189448 0.053814419159622845 
0.009381224446904646 0.056851416770655694 
0.009518196542590283 0.06001932583737648 
0.009657168521670952 0.0633221379519117 
0.00979816958376995 0.06676403570481318 
0.009941229354844395 0.07034933590043299 
0.01008637789341005 0.07408241294832284 
0.010233645696856903 0.07796760307281225 
0.010383063707857089 0.08200909086609466 
0.010534663320866222 0.0862107806154199 
0.01068847638871983 0.0905761557240148 
0.010844535229325915 0.09510813037647468 
0.011002872632455366 0.09980889832981786 
0.01116352186663149 0.1046797842988398 
0.011326516686120046 0.10972110380959003 
0.011491891338021493 0.11493203758350261 
0.011659680569466627 0.12031052646000945 
0.011829919634917384 0.12585319254991573 
0.01200264430357425 0.131555291728792 
0.012177890866891706 0.13741070173490272 
0.012355696146203568 0.14341194904837806 
0.0125360975004595 0.14955027642893187 
0.012719132834074599 0.15581575152240074 
0.01290484060489358 0.16219741536632798 
0.013093259832271142 0.16868346799548228 
0.013284430105270473 0.17526148673934558 
0.013478391590981279 0.1819186712881358 
0.01367518504295945 0.1886421082543946 
0.01387485180978976 0.1954190468418958 
0.01407743384377378 0.20223717641345693 
0.014282973709744457 0.20908489627369062 
0.01449151459400951 0.2159515678875028 
0.014703100313425425 0.2228277400593845 
0.014917775324603779 0.22970533830347337 
0.015135584733252206 0.23657781072266498 
0.015356574303651529 0.2434402241507919 
0.01558079046827141 0.25028930604225846 
0.01580828033752639 0.2571234295504039 
0.016039091709674227 0.26394254133935213 
0.016273273080858994 0.27074803383569473 
0.016510873655300573 0.2775425657534426 
0.016751943355633066 0.284329836725714 
0.01699653283339416 0.29111432366179507 
0.017244693479667568 0.2979009879395221 
0.01749647743588086 0.3046949636743044 
0.017751937604761018 0.3115012380273036 
0.018011127661449945 0.3183243347947392 
0.018274102064782145 0.32516801234624093 
0.01854091606872726 0.33203498636170753 
0.018811625733999478 0.3389266867820297 
0.019086287939836563 0.3458430569872824 
0.019364960395950915 0.3527824015103401 
0.019647701654654928 0.35974128666171307 
0.019934571123163606 0.36671449636942766 
0.020225629076076668 0.3736950434179315 
0.020520936668042934 0.3806742341953921 
0.02082055594660966 0.38764178311882913 
0.021124549865259367 0.39458597118330224 
0.02143298229663724 0.40149384164528856 
0.021745918045971337 0.4083514247575329 
0.02206342286468906 0.4151439827617353 
0.022385563464232216 0.42185626603673027 
0.02271240753007389 0.4284727713938893 
0.02304402373593995 0.43497799398979414 
0.023380481758238154 0.44135666515208966 
0.023721852290698054 0.4475939695349607 
0.024068207059224463 0.45367573636993386 
0.02441961883696798 0.45958860107963534 
0.024776161459615455 0.46532013509524484 
0.025137909840903656 0.4708589432792115 
0.02550493998835965 0.47619472982315514 
0.025877329019270704 0.4813183347932836 
0.02625515517688765 0.48622174456991885 
0.026638497846864635 0.49089808022579295 
0.02702743757393898 0.4953415683785814 
0.02742205607885458 0.4995474992241917 
0.0278224362755323 0.5035121763152299 
0.02822866228849132 0.5072328622192969 
0.028640819470524465 0.5107077235167556 
0.029058994420631964 0.5139357777345427 
0.029483275002216855 0.5169168438294964 
0.029913750361546088 0.5196514968065292 
0.030350510946481234 0.5221410260607645 
0.030793648525482536 0.5243873961427215 
0.03124325620689069 0.5263932079283102 
0.03169942845848978 0.5281616576853971 
0.03216226112735624 0.529696491304876 
0.032631851459997335 0.531001951026896 
0.03310829812278374 0.532082712342668 
0.03359170122268067 0.5329438093690544 
0.03408216232828126 0.53359054783792 
0.034579784491147535 0.5340284058589662 
0.035084672267462584 0.5342629237339144 
0.03559693173999909 0.5342995852433011 
0.03611667054040856 0.5341436939125339 
0.03664399787183591 0.5338002487106597 
0.03717902453186443 0.5332738243701445 
0.037721862935795526 0.53256846197725 
0.03827262714026853 0.5316875756252091 
0.038831432867225325 0.53063388072054 
0.039398397528224854 0.5294093489821937 
0.03997364024911268 0.5280151942914589 
0.04055728189505058 0.5264518923760723 
0.04114944509591198 0.5247192359024403 
0.041750254272047586 0.52281642497756 
0.04235983566042778 0.5207421914105935 
0.0429783173411664 0.5184949534421012 
0.04360582926443183 0.5160729961055535 
0.04424250327775106 0.5134746710251368 
0.044888473153712354 0.5106986083494308 
0.04554387461807247 0.5077439327319373 
0.04620884537827419 0.5046104748381274 
0.04688352515238022 0.5012989698069478 
0.04756805569842962 0.4978112344241303 
0.04826258084422278 0.4941503154570407 
0.04896724651754135 0.49032060261972976 
0.04968220077680925 0.48632790093050077 
0.050407593842201615 0.4821794587287702 
0.051143578127207684 0.477883949261585 
0.051890308270654675 0.4734514054574291 
0.0526479411691992 0.4688931092009024 
0.053416636010293075 0.46422143803611576 
0.054196554305630376 0.4594496736961071 
0.054987859925083045 0.4545917781279022 
0.05579071913113176 0.4496621437173093 
0.05660530061379963 0.4446753251866289 
0.05743177552609593 0.4396457611277701 
0.05827031751997734 0.4345874933406857 
0.05912110278283415 0.4295138920818663 
0.05998431007450944 0.42443739500862426 
0.06086012076485843 0.4193692670584568 
0.061748718871856484 0.41431938776079774 
0.06265029110026339 0.4092960715763813 
0.0635650268808522 0.40430592583438696 
0.06449311841021081 0.3993537497264866 
0.06543476069112468 0.39444247665590665 
0.06639015157354926 0.3895731610621521 
0.06735949179618046 0.3847450096790057 
0.06834298502863226 0.37995545606234415 
0.06934083791422997 0.3752002761694801 
0.07035326011342849 0.3704737418040265 
0.07138046434786426 0.36576880787740007 
0.07242266644505067 0.3610773286947294 
0.07348008538372593 0.3563902978608305 
0.07455294333986288 0.35169810593006 
0.07564146573335094 0.3469908095984078 
0.0767458812753593 0.3422584060606937 
0.07786642201639181 0.33749110613073363 
0.07900332339504353 0.33267959984565487 
0.08015682428746908 0.32781530854210333 
0.08132716705757329 0.322890617793691 
0.08251459760793464 0.31789908612497453 
0.08371936543147229 0.3128356250537466 
0.08494172366386743 0.3076966467445433 
0.0861819291367499 0.30248017636375385 
0.08744024243166165 0.29718592709079306 
0.08871692793480791 0.29181533663923787 
0.09001225389260775 0.2863715650550932 
0.09132649246805573 0.28085945446432614 
0.09265991979790664 0.27528545231720114 
0.0940128160506948 0.26965750050208315 
0.09538546548560096 0.2639848934571373 
0.09677815651217833 0.2582781090773527 
0.09819118175095078 0.2525486167813831 
0.09962483809489577 0.24680866755510208 
0.10107942677182505 0.24107107111654633 
0.1025552534076762 0.2353489655430928 
0.10405262809072788 0.2296555847623638 
0.10557186543675336 0.22400402923298324 
0.10711328465512468 0.21840704493266985 
0.10867720961588236 0.21287681543556727 
0.11026396891778412 0.2074247714078708 
0.11187389595734751 0.20206142129381224 
0.11350732899890002 0.19679620631913095 
0.11516461124565278 0.19163738222541896 
0.11684609091181118 0.18659192938773445 
0.11855212129573889 0.18166549218296799 
0.12028306085418988 0.17686234769219847 
0.12203927327762433 0.17218540306142052 
0.12382112756662429 0.1676362201357453 
0.12562899810942477 0.16321506534495372 
0.12746326476057734 0.15892098227292284 
0.12932431292076177 0.15475188390626587 
0.1312125336177632 0.15070466124025517 
0.13312832358863175 0.1467753047295922 
0.13507208536304138 0.14295903500900375 
0.1370442273478661 0.13925043936972228 
0.13904516391299102 0.13564361065273423 
0.14107531547837637 0.13213228549352396 
0.14313510860239237 0.128709979206824 
0.14522497607144427 0.12537011501146084 
0.14734535699090576 0.12210614574061328 
0.14949669687737988 0.11891166663699913 
0.1516794477523076 0.11578051827186497 
0.15389406823694254 0.11270687902957577 
0.15614102364871257 0.10968534694796434 
0.15842078609898855 0.1067110109847836 
0.16073383459228024 0.10377951198415451 
0.16308065512688086 0.10088709374100208 
0.16546174079698067 0.09803064460885233 
0.16787759189627224 0.09520773007504582 
0.17032871602306754 0.09241661664992531 
0.17281562818695043 0.0896562872989481 
0.17533885091698606 0.08692644850734786 
0.17789891437151042 0.08422752892521979 
0.1804963564495224 0.08156066941561389 
0.18313172290370305 0.07892770423637671 
0.18580556745508434 0.07633113304212742 
0.18851845190939226 0.07377408340583734 
0.19127094627508892 0.07126026363533472 
0.19406362888313783 0.06879390579894593 
0.19689708650851773 0.06637969907169178 
0.19977191449351128 0.06402271375960056 
0.202688716872793 0.06172831664150935 
0.2056481065003441 0.05950207856887622 
0.20865070517822015 0.05734967556652441 
0.21169714378719892 0.05527678496220943 
0.2147880624193359 0.05328897832247935 
0.2179241105124545 0.05139161317050274 
0.22110594698660124 0.04958972559536241 
0.224334240382492 0.04788792592265815 
0.2276096690019803 0.046290299598381844 
0.23093292105057625 0.04480031534193891 
0.23430469478204688 0.04342074245442525 
0.23772569864512672 0.04215357893364894 
0.24119665143237165 0.040999991760237914 
0.24471828243118546 0.03996027039452921 
0.24829133157705124 0.03903379417838967 
0.25191654960900084 0.038219013986799846 
0.25559469822735353 0.037513448137350164 
0.2593265502537582 0.03691369225649009 
0.26311288979357206 0.036415442531496534 
0.26695451240061024 0.03601353155545309 
0.27085222524430125 0.03570197580402525 
0.27480684727928195 0.035474033668522524 
0.27881920941747007 0.03532227290689974 
0.2828901547026481 0.0352386463567981 
0.28702053848759634 0.035214574773530606 
0.2912112286138129 0.035241035700205925 
0.29546310559385713 0.035308657335097214 
0.2997770627963553 0.035407816421029484 
0.30415400663370784 0.035528739232117294 
0.3085948567525371 0.03566160476560584 
0.313100546226916 0.035796649254432836 
0.31767202175441683 0.03592427109609897 
0.32231024385502455 0.0360351352455376 
0.32701618707295255 0.03612027604731467 
0.3317908401814053 0.03617119739216531 
0.33663520639033234 0.03617996898371134 
0.34155030355721255 0.03613931740423679 
0.3465371644009197 0.036042710585738665 
0.35159683671870656 0.03588443423636571 
0.3567303836063618 0.035659658754249125 
0.361938883681576 0.035364495190350065 
0.36722343131057344 0.0349960389065419 
0.3725851368380514 0.03455239971884372 
0.37802512682047457 0.0340327175191531 
0.3835445442627802 0.03343716262893746 
0.3891445488585338 0.032766920448480875 
0.3948263172335973 0.032024160315522916 
0.40059104319334893 0.031211988864783116 
0.40643993797351696 0.030334388570216315 
0.4123742304946752 0.029396142538964214 
0.41839516762045104 0.028402746993601156 
0.42450401441950886 0.027360313211776337 
0.43070205443135307 0.026275460975539185 
0.43699058993601564 0.025155205804514948 
0.4433709422276814 0.024006842398534983 
0.4498444518923047 0.022837826790418098 
0.45641247908928495 0.021655659705953328 


==> figures/poisson_tucker_hist/fig2ei_tucker_k3_dim82.txt <==
err density 
0.0026935977888883082 0.015903103696514327 
0.0027403505542864907 0.01686387256412932 
0.002787914807235411 0.01785583324955339 
0.002836304632721046 0.018879451496898042 
0.002885534360202414 0.0199354398972721 
0.0029356185678548947 0.02102480031134141 
0.0029865720868871904 0.02214886609241195 
0.0030384100059332353 0.023309343300665964 
0.003091147675520318 0.02450835003524091 
0.003144800712614763 0.02574845295818753 
0.003199385005246513 0.02703270004537874 
0.0032549167172139814 0.02836464857647362 
0.0033114122928705582 0.029748387371229503 
0.003368888461994209 0.031188552294708023 
0.0034273622447415853 0.032690334090826764 
0.0034868509566881173 0.034259477663465966 
0.0035473722139556137 0.03590227200767396 
0.0036089439384288315 0.0376255301006292 
0.0036715843630626046 0.0394365581925519 
0.0037353120372810886 0.041343114090724144 
0.0038001458324707135 0.043353354203591515 
0.003866104947568484 0.04547576930433266 
0.003933208914747274 0.047719109181469356 
0.004001477605199802 0.05009229656458953 
0.004070931235022984 0.052604330942124834 
0.004141590371204453 0.05526418312088682 
0.004213475937712959 0.058080681608867604 
0.004286609221694486 0.06106239212850016 
0.004361011879775922 0.06421749178173526 
0.004436705944478136 0.06755363958547805 
0.004513713830740367 0.07107784527065336 
0.004592058342557862 0.07479633838514803 
0.004671762679734713 0.07871443985508689 
0.0047528504447539215 0.08283643823576761 
0.004835345649766671 0.08716547291909985 
0.004919272723702964 0.09170342655528976 
0.005004656519505634 0.09645082889034894 
0.005091522321489939 0.10140677411636112 
0.005179895852830888 0.1065688536779713 
0.0052698032831805285 0.11193310627713486 
0.005361271236417451 0.11749398657092149 
0.005454326798530795 0.12324435376756665 
0.005548997525641087 0.12917548099875312 
0.0056453114521603336 0.13527708598738622 
0.005743297099093708 0.14153738314709263 
0.005842983482485347 0.14794315685070866 
0.005944400122010745 0.15447985519931498 
0.006047577049718277 0.16113170322077935 
0.006152544818922455 0.167881834037607 
0.006259334513251542 0.174712436178439 
0.006367977755852203 0.18160491487593627 
0.006478506718753934 0.18854006490541872 
0.006590954132395991 0.19549825228208917 
0.006705353295319743 0.20245960195703158 
0.006821738084029197 0.20940418853905218 
0.006940142963022692 0.21631222702446315 
0.0070606029949987215 0.22316426054162275 
0.007183153851238888 0.22994134221085222 
0.007307831822171077 0.23662520838026038 
0.007434673828115983 0.24319844071897795 
0.0075637174302201305 0.24964461492417056 
0.007695000841578726 0.2559484341180184 
0.007828562938551501 0.2620958453652798 
0.007964443272274994 0.26807413811965763 
0.008102682080374657 0.27387202379597897 
0.008243320298880235 0.2794796960531535 
0.008386399574347968 0.28488887174831984 
0.008531962276193194 0.2900928128749044 
0.008680051509237017 0.2950863301171195 
0.008830711126470733 0.2998657689331792 
0.008983985742041838 0.30442897931366836 
0.009139920744465362 0.30877527054675835 
0.009298562310064632 0.3129053524572226 
0.00945995741664521 0.31682126467273514 
0.00962415385740623 0.32052629551184647 
0.00979120025509318 0.3240248920883593 
0.00996114607639634 0.32732256319287084 
0.010134041646599127 0.3304257764513152 
0.010309938164480665 0.33334185118006626 
0.010488887717477096 0.33607884826527235 
0.010670943297105958 0.33864545829763365 
0.010856158814658344 0.34105088909895986 
0.011044589117163385 0.34330475368839236 
0.011236290003629874 0.3454169596573467 
0.011431318241569757 0.34739760085460697 
0.011629731583808449 0.3492568522263623 
0.011831588785586905 0.35100486860854313 
0.012036949621960554 0.3526516882274552 
0.012245874905500205 0.35420714162513117 
0.012458426504300213 0.35568076668328785 
0.012674667360299149 0.3570817303692136 
0.01289466150791858 0.35841875776369286 
0.013118474093025247 0.35970006885124894 
0.013346171392222422 0.3609333234539641 
0.013577820832476096 0.3621255745707348 
0.013813491011081841 0.3632832302447689 
0.014053251715978156 0.3644120239260598 
0.01429717394641253 0.36551699312696784 
0.01454532993396608 0.3666024659941864 
0.014797793163943166 0.36767205524702273 
0.015054638397132268 0.3687286587687793 
0.015315941691944553 0.3697744659944423 
0.015581780426936706 0.37081096912308137 
0.015852233323724697 0.3718389781059456 
0.016127380470295244 0.37285863832851635 
0.01640730334472192 0.3738694499222158 
0.016692084839292864 0.37487028771226555 
0.016981809285057332 0.3758594209327496 
0.017276562476798197 0.3768345320157707 
0.01757643169843806 0.3777927339832392 
0.01788150574888618 0.3787305862287902 
0.01819187496833411 0.379644108762568 
0.01850763126500772 0.38052879528978567 
0.018828868142383572 0.38137962579016776 
0.019155680726877677 0.38219107954364495 
0.01948816579601483 0.382957149792057 
0.01982642180708693 0.38367136142162483 
0.020170548926308658 0.3843267931828974 
0.020520649058479275 0.3849161060220253 
0.0208768258771592 0.3854315790712546 
0.021239184855370408 0.3858651547322804 
0.02160783329682966 0.38620849408292446 
0.021982880367723896 0.38645304354854504 
0.022364437129037056 0.3865901134125449 
0.022752616569438146 0.3866109683067838 
0.02314753363874001 0.38650692933821235 
0.02354930528193891 0.3862694869911032 
0.023958050473844892 0.3858904234157344 
0.024373890254313295 0.38536194219676384 
0.02479694776408771 0.38467680321060577 
0.025227348281265095 0.3838284597533117 
0.02566521925839381 0.38281119476949516 
0.026110690360215523 0.3816202527569837 
0.026563893502062313 0.38025196377592524 
0.027024962888920104 0.3787038559656353 
0.0274940350551702 0.37697475307342654 
0.027971248905020552 0.37506485372787535 
0.02845674575363889 0.3729757895399187 
0.028950669368999708 0.37071065957947924 
0.029453166014457608 0.36827403933852904 
0.02996438449205965 0.36567196293530546 
0.030484476186609336 0.3629118780166921 
0.031013595110495614 0.36000257355219495 
0.03155189794929979 0.3569540814574009 
0.03209954410819416 0.3537775537108603 
0.03265669575914588 0.3504851173102777 
0.033223517888940284 0.3470897100276052 
0.03380017834803764 0.34360490044699205 
0.034386847900277934 0.34004469618671723 
0.03498370027344841 0.3364233445030368 
0.035590912210728735 0.3327551296415944 
0.03620866352302925 0.32905417133729 
0.03683713714223748 0.3253342287678153 
0.03747651917538895 0.3216085140460369 
0.03812699895977823 0.31788951900309326 
0.03878876911902645 0.31418885858246126 
0.039462025620122174 0.310517133653613 
0.040146967831452135 0.3068838154826275 
0.04084379858183933 0.30329715348818087 
0.041552724220605707 0.2997641072869737 
0.0422739546786776 0.29629030341443074 
0.04300770353075152 0.292880016514697 
0.04375418805853905 0.2895361742463983 
0.04451362931510956 0.28626038466229553 
0.04528625219034956 0.2830529844033843 
0.04607228547755841 0.27991310570902833 
0.04687196194119977 0.27683875998832486 
0.04768551838582914 0.2738269355243751 
0.04851319572621764 0.27087370678928796 
0.04935523905869307 0.2679743528272857 
0.050211897733719174 0.2651234822075112 
0.05108342542973462 0.2623151621464463 
0.05197008022827367 0.2595430495405357 
0.05287212469039064 0.2568005218205177 
0.053789825934411006 0.25408080572825914 
0.05472345571503186 0.2513771023136419 
0.05567329050379542 0.24868270664380046 
0.05663961157095933 0.24599112090216393 
0.057622705068787805 0.24329615972498567 
0.05862286211628879 0.2405920467752174 
0.059640378885421584 0.23787350168696436 
0.06067555668880095 0.2351358166296916 
0.061728702068923356 0.23237492184309128 
0.06280012688894215 0.2295874395856714 
0.06389014842501811 0.22677072602841125 
0.06499908946027294 0.2239229007152338 
0.06612727838037372 0.22104286331062398 
0.06727504927077599 0.21813029746677012 
0.06844274201565528 0.2151856617723716 
0.06963070239855525 0.21221016789546426 
0.07083928220478311 0.2092057462042022 
0.07206883932558204 0.2061749993414257 
0.07331973786411214 0.20312114443797505 
0.07459234824327043 0.20004794487108396 
0.07588704731538264 0.19695963270100986 
0.0772042184737987 0.1938608231432464 
0.07854425176642524 0.19075642264605638 
0.0799075440112288 0.18765153233406592 
0.08129449891374371 0.1845513487386962 
0.08270552718661953 0.1814610638562806 
0.08414104667124343 0.17838576664697614 
0.08560148246147392 0.1753303481056729 
0.08708726702952173 0.17229941199577256 
0.08859884035401593 0.1692971932358405 
0.09013665005029282 0.16632748576819673 
0.09170115150294611 0.16339358152040764 
0.09329280800067806 0.1604982218007782 
0.09491209087349091 0.15764356215496483 
0.09655947963225983 0.1548311513623964 
0.09823546211072809 0.15206192487942943 
0.09994053460996728 0.14933621265341734 
0.10167520204534455 0.1466537608509371 
0.10343997809604094 0.14401376667717555 
0.10523538535716488 0.14141492512425782 
0.1070619554945058 0.13885548618537674 
0.10892022940197404 0.1363333208187501 
0.11081075736177327 0.1338459937485712 
0.11273409920735301 0.1313908410549095 
0.11469082448918963 0.1289650504343167 
0.11668151264344458 0.1265657420085129 
0.1187067531635504 0.12419004761839239 
0.12076714577477465 0.12183518666083014 
0.12286330061181384 0.11949853670033704 
0.12499583839946969 0.11717769730879922 
0.1271653906364618 0.11487054584509869 
0.12937259978243026 0.11257528417218404 
0.13161811944818455 0.11029047561134461 
0.13390261458925415 0.10801507174115393 
0.13622676170279865 0.10574842895117313 
0.13859124902793626 0.1034903149481283 
0.1409967767495485 0.10124090567601891 
0.14344405720562298 0.09900077334392676 
0.14593381509819453 0.09677086645017852 
0.14846678770794833 0.09455248284465693 
0.1510437251125475 0.09234723697993669 
0.15366539040874935 0.0901570225657678 
0.1563325599383789 0.08798397186119655 
0.15904602351822278 0.08583041281681113 
0.16180658467391418 0.08369882522012564 
0.16461506087787736 0.08159179690503507 
0.167472283791402 0.07951198096752804 
0.1703790995109192 0.07746205479101415 
0.17333636881855224 0.07544468153257006 
0.17634496743701628 0.07346247456308902 
0.17940578628894133 0.07151796519638871 
0.18251973176069833 0.06961357389100677 
0.18568772597080235 0.0677515849691917 
0.1889107070429757 0.06593412477508934 
0.19218962938395007 0.06416314309193989 
0.19552546396609083 0.06244039755875723 
0.19891919861492652 0.06076744077181413 
0.20237183830166924 0.059145609725577315 
0.20588440544081227 0.057576017240681045 
0.20945794019289243 0.05605954504132237 
0.21309350077250908 0.0545968381784582 
0.2167921637616877 0.05318830054507116 
0.22055502442868347 0.05183409129172063 
0.224383197052318 0.05053412202047665 
0.22827781525194565 0.049288054708891645 
0.2322400323231472 0.04809530038870901 
0.23627102157924978 0.046955018672612925 
0.24037197669877533 0.04586611828293433 
0.2445441120789181 0.044827258785862543 
0.24878866319516002 0.04383685377096832 
0.25310688696712536 0.04289307573707875 
0.25750006213078713 0.04199386295078456 
0.2619694896171331 0.04113692853292332 
0.26651649293740476 0.04031977200173653 
0.2711424185750225 0.03953969346020186 
0.27584863638431384 0.038793810560977166 
0.2806365399961622 0.038079078317629154 
0.28550754723069566 0.03739231175786946 
0.290463100517141 0.03673021133613264 
0.29550466732096264 0.03608939094187003 
0.3006337405784169 0.03546640825927399 
0.30585183913864844 0.034857797156556944 
0.3111605082134599 0.03426010171098125 
0.31656131983488883 0.03366991141188181 
0.32205587332072605 0.033083897029946636 
0.3276457957481148 0.0324988465986566 
0.3333327424353686 0.031911700924276754 
0.3391183974321547 0.03131958802498495 
0.34500447401818307 0.03071985589807536 
0.35099271521055225 0.030110103026738003 
0.3570848942799013 0.02948820606441283 
0.36328281527552003 0.028852344174506554 
0.3695883135595744 0.028201019555421463 
0.3760032563506034 0.02753307374417638 
0.3825295432764509 0.02684769936497243 
0.38916910693679196 0.026144447070239874 
0.39592391347542716 0.02542322750920756 
0.4027959631625064 0.02468430825094305 
0.4097872909868598 0.023928305683105264 
0.4168999672586103 0.02315617200226825 
0.42413609822224474 0.0223691775045221 
0.4314978266803265 0.021568888474075357 
0.4389873326280341 0.020757141050766884 
0.44660683389871303 0.019936011532851218 
0.4543585868206333 0.01910778363740742 
0.4622448868851437 0.0182749132956922 


==> figures/poisson_tucker_hist/fig2ei_tucker_k4_dim209.txt <==
err density 
0.0005259407198961445 0.008363673605728754 
0.0005380593950047289 0.00902408453128297 
0.0005504573074509669 0.00973459682264233 
0.0005631408913945369 0.010499174597664538 
0.0005761167292504014 0.01132198892025658 
0.000589391555104891 0.012207396036500543 
0.0006029722582104993 0.01315990970431101 
0.0006168658865612105 0.014184167452434771 
0.0006310796505502022 0.01528489071755848 
0.0006456209267118333 0.016466838936164557 
0.0006604972615498524 0.017734757809290937 
0.0006757163754538166 0.019093322111671706 
0.000691286166705751 0.020547073579396186 
0.0007072147155791297 0.022100354579115133 
0.0007235102885323055 0.023757238433215866 
0.000740181342498564 0.02552145744492124 
0.0007572365292750266 0.027396329830036575 
0.0007746847000126873 0.029384686912717506 
0.0007925349098099032 0.031488802075434356 
0.0008107964224117303 0.033710323062404415 
0.0008294787150175406 0.036050209315242415 
0.000848591483199416 0.03850867606380165 
0.0008681446459338705 0.04108514689891933 
0.0008881483507495142 0.04377821651251785 
0.0009086129789933288 0.046585625200691365 
0.0009295491512182852 0.0495042465846102 
0.0009509677326951086 0.05253008981132326 
0.0009728798390510395 0.05565831725241678 
0.0009952968420385237 0.05888327842533771 
0.001018230375436825 0.06219856052414337 
0.0010416923410896224 0.06559705556953406 
0.001065694915081723 0.0690710437800811 
0.0010902505540581005 0.07261229233711337 
0.0011153720016885364 0.07621216827584779 
0.0011410722952812135 0.07986176379735029 
0.0011673647725487092 0.08355203187303527 
0.001194263078529881 0.08727392961945322 
0.00122178117267125 0.09101856656991748 
0.001249933336071551 0.09477735467460612 
0.001278734178893212 0.09854215663469514 
0.0013081986479446088 0.1023054290300778 
0.001338342034437027 0.10606035664363184 
0.0013691799819203622 0.1098009744248346 
0.0014007284944016676 0.11352227367615855 
0.00143300394465078 0.11722028928843113 
0.0014660230826973111 0.12089216519436093 
0.0014998030445234315 0.12453619564753372 
0.0015343613609569533 0.12815184045890327 
0.001569715966769324 0.13173971292246214 
0.0016058852099832576 0.13530153982185095 
0.001642887861394829 0.1388400936130117 
0.0016807431243149795 0.14235909760543383 
0.0017194706445354758 0.14586310569541922 
0.0017590905205245196 0.14935735891754873 
0.0017996233138572678 0.15284762175347738 
0.0018410900598867 0.15634000174920726 
0.0018835122786603614 0.15984075652320368 
0.0019269119860886466 0.16335609268032183 
0.0019713117053704256 0.1668919614652086 
0.0020167344786819327 0.17045385618163836 
0.0020632038791349987 0.1740466164627334 
0.0021107440230108054 0.1776742443967944 
0.002159379582275556 0.18133973729440792 
0.002209135797384505 0.18504494152862896 
0.002260038490381033 0.18879043139976495 
0.0023121140782975413 0.19257541638178413 
0.002365389586865132 0.1963976794146698 
0.0024198926645391857 0.20025354813508464 
0.002475651596848112 0.20413790010816482 
0.0025326953210727276 0.20804420225957804 
0.0025910534412638643 0.21196458383374067 
0.002650756243606031 0.2158899413462569 
0.002711834712135063 0.21981007318074125 
0.0027743205448179475 0.2237138407254763 
0.002838246170003156 0.22758935227522412 
0.002903644763250023 0.23142416535668364 
0.0029705502645459066 0.23520550268810056 
0.0030389973959200657 0.23892047666632052 
0.0031090216794633957 0.24255631709594463 
0.0031806594557633604 0.2461005968389151 
0.0032539479027637267 0.24954145016807783 
0.003328925055058837 0.2528677788501948 
0.0034056298236324715 0.25606944135345744 
0.0034841020160515284 0.2591374210591569 
0.003564382357125005 0.2620639699407695 
0.0036465125100390025 0.2648427248376744 
0.0037305350979787186 0.2674687941742654 
0.003816493726248658 0.26993881373626016 
0.003904433004902513 0.27225097089181965 
0.003994398571894536 0.2744049974131459 
0.004086437116764274 0.2764021317928671 
0.004180596404867134 0.2782450526387721 
0.004276925302163211 0.2799377853525591 
0.004375473800577319 0.2814855848383332 
0.004476293043943363 0.2828947974330141 
0.004579435354546496 0.28417270559543895 
0.0046849542602769275 0.28532735912960433 
0.00479290452240929 0.28636739684941664 
0.004903342164022236 0.28730186262068236 
0.005016324499072739 0.2881400196471274 
0.00513191016214043 0.2888911667102295 
0.0052501591388572424 0.2895644598391578 
0.005371132797038225 0.2901687425904836 
0.005494893918529682 0.29071238777188674 
0.005621506731791116 0.2912031530645859 
0.005751036945228006 0.2916480526000863 
0.005883551781292504 0.2920532461413971 
0.006019120011370028 0.29242394711915043 
0.006157811991469565 0.29276435038880066 
0.006299699698736462 0.29307758021405267 
0.006444856768806468 0.2933656586488779 
0.006593358534020519 0.29362949418872825 
0.006745282062520053 0.2938688902910673 
0.0069007061982431514 0.29408257312456115 
0.0070597116018422884 0.2942682376917541 
0.007222380792544847 0.2944226112774604 
0.007388798190978302 0.294541532999384 
0.007559050162981999 0.2946200480736857 
0.00773322506442861 0.29465251525198993 
0.007911413287078261 0.2946327257343778 
0.008093707305489256 0.29455403171358935 
0.008280201725009708 0.2944094825589834 
0.008470993330874999 0.2941919665069459 
0.008666181138436533 0.2938943555913385 
0.008865866444547817 0.29350965142920377 
0.009070152880134694 0.2930311293804779 
0.009279146463976706 0.2924524785343176 
0.009492955657727875 0.29176793494748926 
0.009711691422205132 0.29097240558071025 
0.009935467274973806 0.29006158045450164 
0.010164399349259964 0.289032030683154 
0.010398606454220218 0.287881290247833 
0.010638210136600264 0.28660791963906995 
0.010883334743814097 0.2852115498332443 
0.011134107488476845 0.28369290546244036 
0.011390658514424315 0.2820538064842326 
0.011653120964254016 0.2802971481465594 
0.011921631048422275 0.27842685955920754 
0.012196328115933555 0.27644784171178427 
0.012477354726658578 0.27436588630111064 
0.012764856725318794 0.2721875772308412 
0.013058983317175612 0.2699201771049264 
0.013359887145463559 0.2675715014375239 
0.013667724370607873 0.26514978363000974 
0.013982654751267094 0.2626635340084322 
0.014304841727243344 0.26012139636258075 
0.01463445250430281 0.2575320054751064 
0.01497165814095075 0.25490384907378144 
0.015316633637205921 0.25224513748406047 
0.01566955802542056 0.24956368400834428 
0.01603061446319303 0.24686679872207898 
0.016399990328421273 0.24416119796735802 
0.0167778773165467 0.241452931356857 
0.017164471540038386 0.23874732759123352 
0.01755997363017005 0.23604895985906404 
0.017964588841141663 0.23336163104775784 
0.018378527156600648 0.23068837846378745 
0.018802003398617276 0.22803149725708166 
0.01923523733917115 0.2253925812816309 
0.019678453814206503 0.22277257971425507 
0.02013188284031565 0.2201718674053725 
0.02059575973411092 0.21759032665614333 
0.02107032523434722 0.21502743790934173 
0.021555825626858545 0.21248237670795528 
0.022052512872373174 0.20995411421454332 
0.022560644737274104 0.20744151859248713 
0.023080484927372347 0.20494345462230434 
0.023612303224762675 0.20245887905585477 
0.024156375627832707 0.19998692939119414 
0.02471298449449821 0.19752700397337156 
0.025282418688738668 0.19507883158369946 
0.0258649737305094 0.1926425289643426 
0.026460951949107903 0.19021864502919802 
0.027070662640074034 0.18780819082933378 
0.02769442222570553 0.18541265466569232 
0.028332554419272057 0.183034002067963 
0.028985390393013063 0.18067466068177887 
0.029653268950006657 0.17833749042236638 
0.030336536699998643 0.17602573955768103 
0.031035548239283037 0.1737429876742081 
0.031750666334727215 0.17149307675054845 
0.03248226211203764 0.169280031814157 
0.033230715248363345 0.16710797288163698 
0.0339964141693374 0.16498102007928084 
0.03477975625065871 0.1629031940044174 
0.035581148024318526 0.1608783135160291 
0.03640100538957884 0.1589098932315902 
0.03723975382881215 0.1570010430529498 
0.038097828628314595 0.1551543720447147 
0.03897567510420686 0.15337189894185566 
0.03987374883354064 0.15165497146801998 
0.04079251589072989 0.15000419650201607 
0.041732453089430036 0.148419382938141 
0.042694048229990574 0.14689949884858167 
0.04367780035260937 0.1454426442766019 
0.044684219996320176 0.14404604067241591 
0.04571382946394772 0.14270603763565912 
0.046767163093167814 0.14141813725646737 
0.047844767533813136 0.1401770359596052 
0.04894720203156893 0.13897668336193536 
0.050075038718205324 0.13781035726238292 
0.051228862908497236 0.13667075350529506 
0.05240927340398593 0.13555008910262276 
0.05361688280373976 0.1344402166771207 
0.05485231782227545 0.1333327480067202 
0.0561162196148049 0.13221918421731815 
0.05740924410997635 0.13109104999424412 
0.058732062350282215 0.1299400290670079 
0.060085360840311165 0.12875809817137793 
0.06146984190302404 0.1275376567094907 
0.0628862240442393 0.12627164941277097 
0.06433524232551685 0.12495367946241617 
0.06581764874563381 0.12357810973465554 
0.06733421263085032 0.12214015010783208 
0.06888572103416762 0.12063592908885637 
0.070472979143786 0.11906254837961286 
0.07209681070097411 0.11741811940012323 
0.07375805842756722 0.11570178120441432 
0.07545758446331546 0.11391369965614523 
0.07719627081330956 0.11205504816282628 
0.07897501980571602 0.11012797068855956 
0.08079475456005958 0.10813552816456581 
0.08265641946629564 0.10608162978386655 
0.0845609806749214 0.10397095099174301 
0.08650942659838026 0.1018088402585705 
0.0885027684240194 0.09960121693929733 
0.09054204063886666 0.09735446267880081 
0.09262830156649998 0.09507530891097331 
0.09476263391628657 0.09277072301996514 
0.09694614534527798 0.09044779568475221 
0.09917996903305219 0.08811363181531628 
0.10146526426980124 0.0857752473143256 
0.10380321705796942 0.0834394736681516 
0.1061950407277545 0.08111287209289032 
0.10864197656679112 0.07880165864363205 
0.11114529446434308 0.07651164134857147 
0.11370629357033983 0.07424817006446796 
0.11632630296959755 0.07201609937772467 
0.11900668237157594 0.06981976450731534 
0.12174882281602833 0.06766296981304358 
0.1245541473949113 0.06554898918562341 
0.12742411199092837 0.0634805773032977 
0.13036020603309126 0.061459990491338566 
0.1333639532696908 0.059489015722421386 
0.13643691255907794 0.0575690061523633 
0.13958067867866705 0.05570092149997484 
0.14279688315257907 0.05388537155268095 
0.1460871950983556 0.052122661109985306 
0.14945332209318296 0.05041283476169729 
0.15289701106007558 0.048755720032191016 
0.1564200491744786 0.04715096759930393 
0.16002426479176077 0.04559808750892312 
0.16371152839607808 0.044096480544947844 
0.1674837535711009 0.042645464169547925 
0.1713428979931095 0.04124429271056323 
0.17529096444697115 0.039892171731661034 
0.179330001865528 0.0385882667670809 
0.18346210639293428 0.03733170682784373 
0.18768942247249462 0.03612158328265473 
0.19201414395956856 0.03495694487822644 
0.1964385152601183 0.03383678978578764 
0.20096483249549085 0.03276005564019127 
0.20559544469403834 0.03172560857413304 
0.21033275501019713 0.03073223224309381 
0.21517922197165507 0.029778617788954898 
0.22013736075525672 0.028863355605517005 
0.2252097444923079 0.027984929652427135 
0.2303990056039566 0.027141714921347572 
0.23570783716734386 0.026331978496444326 
0.24113899431323324 0.02555388447772427 
0.2466952956558447 0.024805502857862396 
0.25237962475563314 0.02408482226821066 
0.25819493161577495 0.023389766344497655 
0.2641442342131335 0.022718213313425 
0.2702306200645026 0.022068018273133216 
0.27645724782893905 0.021437037537431595 
0.2828273489470154 0.020823154338647256 
0.28934422931784487 0.020224305138558062 
0.2960112710147477 0.019638505781479867 
0.3028319340404503 0.01906387673730744 
0.3098097581227255 0.01849866672318405 
0.31694836455141157 0.017941274057542637 
0.3242514580577562 0.017390265185787263 
0.3317228287370652 0.016844389918534715 
0.3393663540156534 0.01630259303641664 
0.34718600066311717 0.01576402203509026 
0.3551858268509733 0.015228030905522869 
0.3633699842587337 0.01469417996324943 
0.3717427202285075 0.014162231852025047 
0.3803083799692484 0.013632143948539295 
0.3890714088117945 0.013104057482731813 
0.3980363545158663 0.01257828376059054 
0.40720786963022293 0.01205528793174102 
0.41659071390720137 0.011535670782026122 
0.4261897567728907 0.011020149051740155 
0.4360099798542242 0.010509534783985993 
0.4460564795643002 0.010004714196107144 
0.4563344697472739 0.009506626542103776 
0.4668492843841926 0.009016243397510292 
0.4776063803611771 0.0085345487527454 


==> figures/poisson_tucker_hist/fig2ei_tucker_k4_dim31.txt <==
err density 
0.005059731170205953 0.006613326146123054 
0.005136962664205689 0.006995942319553848 
0.005215373016027073 0.007401057730912003 
0.0052949802196993745 0.007832199938647597 
0.005375802543911861 0.008293287885188495 
0.005457858536206208 0.008788617582877377 
0.005541167027232869 0.00932284468472188 
0.005625747135072442 0.009900965044246356 
0.005711618269622994 0.010528294316673943 
0.005798800137054345 0.011210447513763254 
0.005887312744330346 0.011953319203797021 
0.005977176403800185 0.012763064759497865 
0.006068411737859769 0.013646082718512824 
0.006161039683684283 0.014608997956469392 
0.006255081498032935 0.015658645007364042 
0.0063505587621270915 0.016802050527462333 
0.006447493386602847 0.018046413613764096 
0.006545907616539195 0.01939908248094138 
0.006645824036562947 0.020867525892004666 
0.006747265576031573 0.0224592977428521 
0.006850255514295169 0.024181993327732 
0.006954817486038702 0.026043196062597595 
0.0070609754867058385 0.028050413809878837 
0.007168753878005549 0.030211004417498594 
0.007278177393502764 0.03253209063654364 
0.007389271144294358 0.03502046518986446 
0.007502060624771782 0.03768248739791029 
0.007616571718471673 0.04052397339578237 
0.007732830704015713 0.043550082563652844 
0.00785086426114121 0.04676520330931476 
0.007970699476823703 0.05017284175746789 
0.00809236385149303 0.05377551719047052 
0.008215885305344268 0.05757466823018002 
0.008341292184745006 0.061570573736964326 
0.008468613268740455 0.06576229222365254 
0.008597877775657764 0.07014762323970619 
0.008729115369811238 0.07472309368174782 
0.008862356168309854 0.07948397134472966 
0.008997630747968695 0.0844243072632098 
0.009134970152325882 0.0895370075292305 
0.00927440589876661 0.0948139343410423 
0.009415969985755949 0.10024603506738507 
0.009559694900181987 0.10582349713925843 
0.009705613624811116 0.11153592564017306 
0.0098537596458571 0.11737253959166241 
0.01000416696066566 0.1233223821570893 
0.010156870085516374 0.12937453934488574 
0.010311904063543655 0.1355183613102065 
0.010469304472778638 0.14174368005481475 
0.010629107434313816 0.14804101722652366 
0.01079134962059233 0.1544017758325299 
0.010956068263823705 0.1608184100089474 
0.011123301164528143 0.1672845675269761 
0.011293086700211166 0.17379520045115882 
0.011465463834170707 0.18034664027537092 
0.011640472124438606 0.18693663491776352 
0.011818151732858597 0.19356434611999576 
0.011998543434302903 0.2002303070260248 
0.012181688626029407 0.2069363409648167 
0.012367629337181763 0.21368544368098355 
0.012556408238434461 0.22048163239930468 
0.01274806865178512 0.22732976612805142 
0.012942654560496251 0.23423534246177283 
0.013140210619188767 0.24120427680389486 
0.013340782164089607 0.24824267036929598 
0.01354441522343567 0.2553565735333468 
0.013751156528036665 0.26255175106401657 
0.013961053521999145 0.26983345551544385 
0.014174154373614228 0.27720621459284517 
0.014390507986411517 0.2846736376462708 
0.014610164010381737 0.292238245647921 
0.014833172853370725 0.29990132809234205 
0.015059585692647228 0.3076628292711347 
0.015289454486647374 0.3155212653540228 
0.015522831986898375 0.3234736726943454 
0.015759771750124225 0.33151558680385224 
0.016000328150536182 0.33964105053847815 
0.016244556392310847 0.3478426492277361 
0.016492512522258765 0.3561115697838117 
0.016744253442686274 0.3644376802556817 
0.016999836924453792 0.3728096258574372 
0.01725932162023339 0.38121493720380395 
0.01752276707796871 0.3896401463328143 
0.017790233754540346 0.39807090608690693 
0.018061783029639813 0.40649210856026224 
0.01833747721985534 0.4148879986013307 
0.0186173795929725 0.42324227878404935 
0.018901554382493368 0.43153820282559646 
0.01919006680237709 0.43975865512611323 
0.019482983062005563 0.4478862149252731 
0.019780370381377508 0.455903204494502 
0.02008229700653449 0.46379172178705735 
0.020388832225222392 0.4715336590178832 
0.020700046382791902 0.47911070969957775 
0.021016010898341802 0.4865043676705827 
0.021336798281108543 0.49369592256146866 
0.0216624821471061 0.5006664568964231 
0.021993137236019745 0.5073968505612886 
0.02232883942835773 0.5138677986329181 
0.022669665762864763 0.52005984851259 
0.02301569445420122 0.5259534619075984 
0.02336700491089235 0.5315291064468879 
0.023723677753551286 0.5367673806065508 
0.024085794833380348 0.5416491741899504 
0.024453439250954685 0.5461558649094514 
0.024826695375292637 0.5502695497278786 
0.02520564886321719 0.55397330763223 
0.025590386679012988 0.5572514885371312 
0.025980997114383345 0.5600900211651931 
0.02637756980871188 0.5624767311388155 
0.026780195769633478 0.5644016592475196 
0.027188967393919204 0.5658573690138845 
0.027603978488679997 0.5668392323340425 
0.028025324292894036 0.5673456821502003 
0.028453101499262726 0.5673784218261448 
0.02888740827640019 0.5669425821114652 
0.029328344291361618 0.5660468182345629 
0.029776010732515304 0.5647033416686461 
0.03023051033276397 0.5629278833577097 
0.030691947393120436 0.5607395875463983 
0.031160427806643163 0.5581608376993635 
0.03163605908273723 0.5552170181977496 
0.03211895037182604 0.5519362174518303 
0.03260921249039993 0.5483488796797923 
0.03310695794644674 0.5444874138102576 
0.03361230096527089 0.5403857687381318 
0.03412535751570635 0.536078984498554 
0.03464624533672982 0.5316027288508693 
0.03517508396448008 0.5269928283380693 
0.035711994759689836 0.5222848021811399 
0.03625710093553619 0.517513406468848 
0.036810527585916256 0.512712195102767 
0.037372401714154395 0.5079131029423044 
0.03794285226214763 0.5031460556422539 
0.038522010139955896 0.4984386098464499 
0.03911000825584407 0.49381562673573653 
0.03970698154678235 0.48929898144464573 
0.040313067009412396 0.484907310554696 
0.04092840373148602 0.4806557997191717 
0.041553132923783875 0.4765560134344167 
0.042187397952521126 0.4726157689949407 
0.04283134437224798 0.4688390566974964 
0.04348511995925239 0.4652260083363123 
0.044148874745472404 0.46177291590753694 
0.04482276105292641 0.45847230217485124 
0.04550693352866877 0.45531304431312536 
0.046201549180279106 0.45228055123066097 
0.046906767411893174 0.4493569943764417 
0.04762275006078382 0.44652159088493015 
0.04834966143450025 0.4437509368280853 
0.049087668348574275 0.44101938717307865 
0.04983694016480194 0.4382994778321001 
0.05059764883010961 0.43556238398858504 
0.05136996891601336 0.43277840774332194 
0.05215407765868046 0.4299174870931161 
0.05295015499960254 0.4269497173782745 
0.053758383626889526 0.4238458756514066 
0.05457894901719398 0.42057793796013526 
0.055412039478275076 0.417119579323997 
0.05625784619221267 0.4134466462370656 
0.057116563259280675 0.4095375918512443 
0.05798838774249034 0.4053738645915257 
0.058873519712813224 0.4009402418174845 
0.05977216229509458 0.3962251012607921 
0.06068452171466764 0.39122062431510024 
0.06161080734467917 0.38592292680284507 
0.06255123175413763 0.3803321145561018 
0.06350601075669458 0.3744522629806203 
0.06447536346017096 0.36829132167124745 
0.06545951231683883 0.36186094705467264 
0.06645868317447114 0.3551762678884285 
0.06747310532817034 0.3482555901778031 
0.06850301157298849 0.3411200496191252 
0.06954863825735001 0.333793220976842 
0.07061022533729037 0.32630069479780655 
0.07168801643152255 0.3186696325145213 
0.07278225887734378 0.3109283112587226 
0.07389320378739599 0.3031056695828336 
0.07502110610729237 0.29523086477290794 
0.07616622467412387 0.2873328515549847 
0.07732882227585826 0.27943999078824683 
0.07850916571164626 0.2715796952607347 
0.07970752585304806 0.26377811802860257 
0.08092417770619442 0.25605988694999615 
0.08215940047489641 0.24844788724719508 
0.08341347762471865 0.2409630921734322 
0.0846866969480307 0.23362444024660498 
0.08597935063005094 0.2264487561134256 
0.08729173531589891 0.21945071098252372 
0.08862415217867105 0.21264281775365168 
0.08997690698855557 0.2060354554922156 
0.09135031018300208 0.1996369177528559 
0.09274467693796257 0.19345347942119748 
0.09416032724021961 0.18748947717964562 
0.09559758596081883 0.18174739935677373 
0.09705678292962175 0.17622798172540008 
0.09853825301099713 0.17093030670136253 
0.10004233618066748 0.165851904292231 
0.10156937760372836 0.16098885398641274 
0.1031197277138588 0.15633588750100738 
0.10469374229374069 0.15188649287687658 
0.10629178255670585 0.1476330207924409 
0.10791421522962893 0.14356679415101342 
0.10956141263708602 0.1396782219837555 
0.11123375278679781 0.13595691852054137 
0.11293161945637663 0.13239182794576274 
0.11465540228139785 0.12897135491651915 
0.11640549684481562 0.12568350042340906 
0.1181823047677434 0.12251600206752007 
0.11998623380162 0.11945647735693392 
0.12181769792178264 0.11649256823187802 
0.12367711742246819 0.11361208474031202 
0.1255649190132648 0.11080314562510955 
0.12748153591703512 0.1080543135579161 
0.1294274079693348 0.10535472285915376 
0.1314029817193485 0.10269419776347467 
0.13340871053236608 0.10006335960108574 
0.13544505469382348 0.09745372163711326 
0.13751248151493142 0.09485777070927491 
0.13961146543991668 0.09226903519389645 
0.14174248815489984 0.08968213917969771 
0.14390603869843538 0.08709284301115919 
0.14610261357373874 0.08449807055960924 
0.14833271686262683 0.0818959236805498 
0.1505968603411971 0.07928568432009359 
0.15289556359727274 0.07666780465134673 
0.15522935414964084 0.07404388547159685 
0.1575987675691097 0.07141664289879403 
0.16000434760141485 0.06878986320152301 
0.16244664629200062 0.06616834541322006 
0.1649262241127067 0.06355783125097796 
0.16744365009038784 0.06096492181082227 
0.16999950193749758 0.05839698056782846 
0.17259436618466453 0.055862022385914936 
0.17522883831529287 0.05336858854408372 
0.17790352290221675 0.050925608208424546 
0.18061903374644106 0.04854224730704222 
0.183375994018 0.046227746373189556 
0.18617503639896515 0.04399124957691128 
0.18901680322863684 0.0418416278277926 
0.19190194665095173 0.0397872994575558 
0.19483112876414044 0.0378360525369343 
0.19780502177266898 0.03599487330419851 
0.20082430814150024 0.03426978544555105 
0.20388968075270947 0.03266570504056615 
0.20700184306449093 0.031186315848828628 
0.21016150927259084 0.029833969258214386 
0.21336940447420494 0.0286096126443391 
0.2166262648343782 0.02751274912051558 
0.21993283775494316 0.026541430715838723 
0.22328988204603822 0.02569228594399114 
0.22669816810024335 0.024960581563814373 
0.23015847806937403 0.024340317137418528 
0.23367160604397347 0.02382434981858632 
0.23723835823554476 0.023404545709516757 
0.2408595531615648 0.023071953160576312 
0.24453602183332215 0.022816992602724507 
0.24826860794662167 0.022629656934100812 
0.2520581680754005 0.022499716158601354 
0.2559055718682995 0.022416919910567067 
0.25981170224823447 0.022371191698267522 
0.2637774556150144 0.022352809148815704 
0.26780374205105184 0.0223525652150448 
0.2718914855302139 0.022361906176085855 
0.27604162412986033 0.022373043284034128 
0.28025511024611877 0.02237903602857465 
0.2845329108124456 0.022373846155218115 
0.28887600752152287 0.02235236272543611 
0.29328539705054363 0.02231039959514325 
0.2977620912899329 0.022244667663256192 
0.30230711757556283 0.022152725063497785 
0.30692151892451125 0.022032909108671776 
0.3116063542744184 0.02188425422660529 
0.31636269872649825 0.021706400341685902 
0.3211916437922578 0.021499496157841625 
0.32609429764398323 0.0212641016012641 
0.3310717853690503 0.02100109330714407 
0.33612524922811354 0.02071157651498985 
0.3412558489172397 0.020396806108196667 
0.34646476183404074 0.02005811883512717 
0.3517531833478692 0.019696878021498478 
0.3571223270741382 0.01931443136617379 
0.362573425152828 0.018912081739600514 
0.3681077285312453 0.018491070305703624 
0.37372650725109574 0.0180525707868424 
0.3794310507399409 0.017597693302771472 
0.3852226681071028 0.017127495945998644 
0.3911026884440854 0.016643002107677787 
0.3970724611295818 0.01614522153375797 
0.4031333561391361 0.01563517315854192 
0.4092867643595348 0.015113907915958827 
0.4155340979079925 0.014582529948937547 
0.4218767904562135 0.014042214904326384 
0.4283162975593983 0.013494224295131306 
0.4348540969902723 0.012939915215138927 
0.44149168907821273 0.012380744987312713 
0.4482305970535527 0.011818270603729092 
0.45507236739713963 0.011254143061573007 
0.4620185701952316 0.010690096910461478 
0.4690707994998071 0.010127935497812325 


==> figures/poisson_tucker_hist/fig2ei_tucker_k4_dim82.txt <==
err density 
0.0023793333356341845 0.02627711022188572 
0.002421945078131539 0.02837470484874006 
0.002465319959013697 0.030587134380332885 
0.002509471645409954 0.03291748128363019 
0.0025544140492157323 0.03536892870379274 
0.0026001613314761193 0.037944796896039835 
0.0026467279068479186 0.04064858094416942 
0.002694128448141602 0.04348398869982445 
0.0027423778909446248 0.046454977732701144 
0.0027914914383275194 0.04956578995304684 
0.0028414845656342834 0.05282098245891205 
0.0028923730253585457 0.056225453076572354 
0.0029441728521070842 0.059784459008080805 
0.00299690036765221 0.06350362697953782 
0.0030505721860746558 0.06738895330154815 
0.003105205218998543 0.07144679231310608 
0.00316081668092014 0.07568383178490547 
0.0032174240946320196 0.08010705401012792 
0.0032750452967443785 0.08472368151160314 
0.003333698443305218 0.08954110654430587 
0.0033934020155212104 0.09456680387078653 
0.0034541748255809876 0.09980822663229233 
0.0035160360225827427 0.10527268552662145 
0.0035790050985679634 0.11096721193009808 
0.003643101894663264 0.1168984060587807 
0.003708346607332176 0.12307227174460185 
0.003774759794738919 0.12949403989536487 
0.0038423623832261303 0.13616798320134185 
0.003911175673908628 0.14309722513201042 
0.003981221349385238 0.1502835467192026 
0.004052521480570835 0.15772719503145588 
0.004125098533650728 0.16542669759189027 
0.004198975377159621 0.17337868726150255 
0.004274175289187318 0.18157774228495083 
0.004350721964713498 0.19001624626139801 
0.004428639523073829 0.19868427274548656 
0.004507952515559822 0.20756949899244082 
0.004588685933154771 0.2166571530294723 
0.004670865214408238 0.22592999776027128 
0.004754516253451561 0.2353683551921657 
0.0048396654081569335 0.24495017312367948 
0.004926339508442579 0.2546511357562513 
0.005014565864726684 0.26444481871584186 
0.005104372276532704 0.2743028879113828 
0.005195787041248835 0.2841953405455499 
0.0052888389630443055 0.29409078546123596 
0.005383557361945382 0.3039567588893852 
0.005479972083073899 0.31376007059727157 
0.005578113506051271 0.32346717445801537 
0.0056780125545708975 0.3330445566080491 
0.005779700706141989 0.34245913366273817 
0.005883210002007949 0.3516786529504378 
0.005988573057242328 0.3606720864256158 
0.006095823071025616 0.36941000984905314 
0.006204993837106088 0.37786495898679284 
0.006316119754447957 0.3860117549804073 
0.006429235838070284 0.39382779167175697 
0.006544377730079967 0.40129327850979024 
0.006661581710902292 0.4083914337013229 
0.006780884710712696 0.41510862346130856 
0.006902324321073185 0.42143444453414075 
0.007025938806777182 0.42736174855491793 
0.007151767117906516 0.4328866082543609 
0.007279848902104295 0.4380082269380872 
0.00741022451706765 0.44272879404585097 
0.007542935043264149 0.4470532908769794 
0.007678022296875957 0.45098925171653287 
0.007815528842975861 0.4545464865797487 
0.007955498008939221 0.4577367725837485 
0.008097973898096121 0.46057352153612824 
0.00824300140362805 0.4630714316884409 
0.008390626222713395 0.46524613173530227 
0.008540894870926368 0.4671138250510574 
0.008693854696893712 0.46869094185720184 
0.008849553897213919 0.4699938065230451 
0.009008041531643682 0.47103832654306116 
0.00916936753855627 0.4718397089349131 
0.009333582750676778 0.47241220889348495 
0.009500738911099166 0.4727689145512571 
0.009670888689590143 0.4729215706675465 
0.009844085699185082 0.47288044303123244 
0.010020384513081109 0.47265422434422355 
0.010199840681832715 0.4722499813842472 
0.01038251075085541 0.4716731423493885 
0.010568452278242763 0.47092752248315023 
0.010757723852902572 0.4700153853825401 
0.010950385113017845 0.46893753681287137 
0.011146496764838336 0.46769344739673485 
0.01134612060180874 0.4662814002113883 
0.011549319524039349 0.46469865911480823 
0.01175615755812542 0.4629416535183009 
0.011966699877321586 0.4610061753223798 
0.012181012822077448 0.45888758381966316 
0.012399163920941024 0.45658101452956956 
0.012621221911836539 0.4540815881495276 
0.012847256763723234 0.4513846160712554 
0.013077339698642177 0.448485799204178 
0.013311543214157772 0.4453814171581944 
0.013549941106201304 0.4420685051536514 
0.013792608492323506 0.438545016338369 
0.01403962183536359 0.43480996749309175 
0.01429105896754218 0.43086356639345713 
0.014546999114985667 0.42670731936626477 
0.01480752292268989 0.4223441178306455 
0.0150727124799308 0.41777830285248985 
0.015342651346130177 0.41301570696670675 
0.015617424577184718 0.408063672741091 
0.015897118752266525 0.4029310477730304 
0.01618182200110362 0.39762815603151325 
0.01647162403174902 0.39216674568712134 
0.01676661615884711 0.38655991381658344 
0.017066891332406322 0.3808220086295551 
0.017372544167087018 0.3749685101458045 
0.017683670972013878 0.3690158905513525 
0.018000369781122332 0.3629814557809979 
0.018322740384048342 0.3568831702085581 
0.01865088435757144 0.35073946666955824 
0.018984905097620852 0.34456904438641844 
0.01932490785185492 0.33839065770392757 
0.019670999752823833 0.33222289886182993 
0.020023289851726456 0.3260839783192367 
0.02038188915277153 0.3199915063889965 
0.020746910648154416 0.31396228012552113 
0.021118469353660105 0.3080120795234793 
0.021496682344903973 0.30215547711490953 
0.021881668794221435 0.29640566498784415 
0.022273550008218405 0.2907743030820634 
0.022672449465994116 0.28527139234165033 
0.02307849285804861 0.27990517591756786 
0.023491808125886905 0.2746820711186277 
0.023912525502332495 0.2696066342121711 
0.024340777552562882 0.264681559487319 
0.024776699215879862 0.2599077132287172 
0.02522042784822809 0.2552842024264095 
0.025672103265474894 0.2508084771903942 
0.0261318677874654 0.24647646497197653 
0.026599866282866463 0.24228273384559315 
0.027076246214813863 0.2382206813026231 
0.027561157687376867 0.2342827442808879 
0.028054753492855078 0.23046062552671606 
0.028557189159922152 0.2267455308847459 
0.029068623002631935 0.22312841175445952 
0.029589216170302017 0.21960020675761702 
0.03011913269829091 0.21615207663767216 
0.03065853955968435 0.21277562656523652 
0.031207606717907493 0.20946311035085152 
0.031766507180279124 0.2062076115593427 
0.03233541705252519 0.20300319716448642 
0.032914515594268404 0.19984504015852897 
0.033503985275511836 0.19672950841329598 
0.03410401183413387 0.19365421804936664 
0.03471478433441304 0.19061805057534947 
0.035336495226600796 0.18762113407751638 
0.035969340407561376 0.18466478973735398 
0.03661351928249743 0.1817514458986397 
0.03726923482778142 0.1788845227661727 
0.0379366936549119 0.1760682915686501 
0.038616106075615574 0.1733077126359074 
0.03930768616811492 0.1706082573087278 
0.04001165184458291 0.16797571890611446 
0.040728224919805565 0.16541601811488155 
0.04145763118107436 0.1629350081402343 
0.04220010045933014 0.16053828477024104 
0.04295586670158144 0.15823100617365296 
0.04372516804461944 0.15601772678634898 
0.04450824689005339 0.15390224906757066 
0.045305349980689545 0.15188749624716927 
0.0461167284782783 0.14997540846531435 
0.04694263804265341 0.14816686395363823 
0.04778333891228879 0.14646162614854774 
0.04863909598629774 0.1448583168891886 
0.049510178907901006 0.14335441515797687 
0.05039686214938937 0.14194628019132774 
0.051299425098608124 0.14062919723921063 
0.052218152146990174 0.13939744379716051 
0.05315333277916595 0.13824437378167526 
0.0541052616641779 0.13716251687311312 
0.055074238748328855 0.13614369010844346 
0.05606056934969291 0.13517911876438982 
0.05706456425431923 0.13425956362087255 
0.058086539814158414 0.1333754518233256 
0.05912681804674308 0.13251700875624806 
0.06018572673665314 0.1316743885835705 
0.06126359953879875 0.1308378013877689 
0.062360776083552415 0.1299976351330723 
0.06347760208376449 0.12914457097353815 
0.06461442944369468 0.12826969071090583 
0.06577161636989491 0.12736457546899263 
0.06694952748407754 0.12642139488269344 
0.06814853393800542 0.12543298629510427 
0.06936901353043903 0.12439292361368504 
0.07061135082617853 0.12329557559637114 
0.07187593727723735 0.12213615342452014 
0.07316317134618602 0.12091074747712034 
0.07447345863170528 0.11961635325709112 
0.07580721199638704 0.11825088644416092 
0.07716485169682502 0.116813187068576 
0.07854680551603431 0.11530301282438264 
0.07995350889824326 0.11372102157806928 
0.08138540508609868 0.1120687431843914 
0.0828429452603288 0.11034854080089482 
0.08432658868190708 0.10856356199853459 
0.08583680283676239 0.10671768009810599 
0.08737406358308038 0.10481542631888577 
0.0889388553012435 0.10286191350263678 
0.09053167104645556 0.10086275236669227 
0.09215301270410044 0.09882396143631526 
0.09380339114788243 0.09675187199986794 
0.09548332640079935 0.09465302961076857 
0.09719334779899795 0.0925340938178994 
0.09893399415856442 0.09040173793157594 
0.10070581394530138 0.088262550716872 
0.10250936544754602 0.08612294194286037 
0.1043452169520826 0.08398905369983699 
0.10621394692320608 0.0818666793235826 
0.10811614418499202 0.07976119163523855 
0.11005240810683123 0.07767748201884342 
0.11202334879228677 0.07561991161981706 
0.1140295872713337 0.0735922756626989 
0.11607175569604102 0.07159778156330124 
0.11815049753975891 0.06963904115885201 
0.12026646779987238 0.06771807701070043 
0.12242033320418685 0.06583634235963695 
0.12461277242100921 0.0639947539461122 
0.1268444762729919 0.06219373655881472 
0.12911614795480603 0.06043327785679705 
0.1314285032547136 0.0587129917332277 
0.1337822707801075 0.057032188262095114 
0.1361781921870901 0.05538994810024151 
0.13861702241416496 0.053785199111421426 
0.1410995299201122 0.052216792939938396 
0.14362649692612497 0.05068357928981685 
0.14619871966228137 0.04918447576017739 
0.14881700861843203 0.047718531245062784 
0.15148218879957925 0.04628498112098227 
0.154195099985831 0.044883292710679035 
0.15695659699700903 0.0435131998183892 
0.15976754996199782 0.04217472547029169 
0.16262884459291563 0.040868192353316735 
0.16554138246419664 0.03959422081491362 
0.16850608129667033 0.038353714654684345 
0.17152387524672993 0.037147835295151255 
0.17459571520067815 0.03597796525318374 
0.1777225690743453 0.03484566213648192 
0.18090542211807226 0.033752604652910634 
0.18414527722715718 0.0327005323376153 
0.18744315525786032 0.03169118086845614 
0.1908000953490691 0.03072621495064474 
0.19421715524972324 0.029807160804463377 
0.19769541165210497 0.02893534028508408 
0.20123596053109702 0.02811180860185661 
0.20483991748951694 0.02733729748854647 
0.20850841810963544 0.026612165509816293 
0.21224261831099156 0.025936356977936947 
0.21604369471461435 0.0253093707035784 
0.2199128450137686 0.024730239522784154 
0.22385128835133888 0.024197521236856933 
0.22786026570397444 0.02370930128141378 
0.2319410402731119 0.023263207114203217 
0.23609489788300078 0.02285643398745199 
0.24032314738585916 0.022485781458485846 
0.2446271210742833 0.022147699700802676 
0.2490081751010444 0.02183834441478033 
0.2534676899064021 0.021553638910139682 
0.2580070706530734 0.021289341747525385 
0.26262774766898844 0.02104111818931389 
0.2673311768979783 0.02080461362384031 
0.27211884035853123 0.02057552709498163 
0.2769922466107686 0.02034968309115523 
0.2819529312317806 0.020123099823322707 
0.2870024572994769 0.019892052347888035 
0.2921424158851004 0.019653129063170096 
0.2973744265545651 0.019403280321627137 
0.3027001378787684 0.01913985814708192 
0.3081212279530461 0.018860646318598562 
0.31363940492592673 0.018563880371320115 
0.31925640753735984 0.018248257359896772 
0.3249740056665797 0.017912935522364285 
0.3307940008897827 0.017557524261908417 
0.336718227047791 0.017182065121867214 
0.3427485508238843 0.01678700465747151 
0.34888687233197846 0.01637316029929869 
0.3551351257153388 0.01594168045277779 
0.36149527975601425 0.015494000181558163 
0.36796933849518904 0.015031793878155092 
0.37455934186464107 0.014556926332872458 
0.3812673663295113 0.014071403573244073 
0.38809552554258236 0.01357732476451247 
0.3950459710102781 0.013076836341877104 
0.40212089277058727 0.012572089393583749 
0.40932252008313036 0.012065201137561547 
0.4166531221315825 0.011558221141075154 
0.4241150087386802 0.011053102730870741 
0.4317105310940289 0.01055167983863426 
0.4394420824949479 0.010055649330920837 
0.4473120991005804 0.009566558691027946 
0.4553230606995127 0.009085798758564948 
0.4634774914911376 0.008614601095526388 
0.4717779608810127 0.008154039438980461 
0.48022708429046174 0.007705034622103569 


==> figures/poisson_tucker_hist/fig2ei_tucker_k5_dim209.txt <==
err density 
0.0004264750511004084 0.02905121702174056 
0.0004359006779410427 0.03098863892091184 
0.0004455346228089788 0.033009109525073486 
0.0004553814897906336 0.035113909057636034 
0.00046544598472843447 0.03730427874008085 
0.0004757329174697565 0.039581409416093415 
0.00048624720416555727 0.0419464270786493 
0.0004969938696198213 0.04440037543043455 
0.0005079780496909227 0.04694419573440747 
0.0005192049937460686 0.049578704337416096 
0.0005306800671699812 0.0523045683706996 
0.0005424087539290322 0.05512228024191478 
0.0005543966591920404 0.05803213162913324 
0.0005666495120089996 0.06103418776350207 
0.0005791731680490028 0.06412826283980734 
0.0005919736123986826 0.06731389741960672 
0.0006050569624225004 0.07059033868727943 
0.0006184294706862469 0.07395652438366973 
0.0006320975279451629 0.07741107117445414 
0.0006460676661980932 0.08095226811158272 
0.0006603465618091496 0.08457807571801888 
0.0006749410386983573 0.08828613107156905 
0.0006898580716028285 0.09207375908706747 
0.0007051047894100019 0.09593799000276315 
0.0007206884785645585 0.09987558287257127 
0.000736616586550633 0.10388305465764075 
0.0007528967254509812 0.10795671430571642 
0.0007695366755848181 0.11209270101244476 
0.0007865443892260476 0.11628702568247808 
0.0008039279944036781 0.12053561445694203 
0.0008216957987862238 0.12483435305401601 
0.0008398562936519653 0.12917913058648572 
0.0008584181579469472 0.13356588147861814 
0.0008773902624326738 0.13799062410768356 
0.0008967816739254627 0.14244949484449737 
0.0009166016596295048 0.14693877626261018 
0.0009368596915656794 0.15145491842559983 
0.0009575654510982584 0.1559945523432068 
0.000978728833561658 0.1605544949050303 
0.0010003599529894366 0.16513174484905474 
0.001022469146947826 0.1697234695940298 
0.0010450669814760698 0.17432698305128969 
0.0010681642561359709 0.17893971482387655 
0.0010917720091730189 0.18355917148931533 
0.0011159015227916048 0.18818289093746282 
0.0011405643285468056 0.19280839098717195 
0.0011657722128553525 0.1974331137263382 
0.0011915372226283802 0.20205436720135117 
0.0012178716710286846 0.20666926621751439 
0.001244788143355206 0.21127467409634496 
0.00127229950305758 0.21586714726544404 
0.0013004188978836134 0.22044288453005398 
0.0013291597661626196 0.22499768279275617 
0.0013585358432276387 0.22952690085105246 
0.0013885611679795777 0.23402543271571932 
0.001419250089596447 0.23848769166149017 
0.0014506172743908577 0.242907605952746 
0.0014826777128191 0.24727862688893967 
0.0015154467266451106 0.25159374949652946 
0.001548939976262786 0.25584554586614194 
0.0015831734681801266 0.2600262108054741 
0.0016181635626687848 0.26412761916000993 
0.0016539269815826765 0.2681413938542529 
0.0016904808163493996 0.2720589834344698 
0.001727842536138276 0.27587174765724437 
0.0017660299962088991 0.2795710494724862 
0.0018050614464442207 0.28314835159949914 
0.001844955540072204 0.28659531579303066 
0.001885731342580254 0.2899039028440951 
0.001927408340826663 0.2930664713573657 
0.001970006452353428 0.296075873390875 
0.00201354603490489 0.2989255451313782 
0.0020580478961567525 0.30160959090530637 
0.0021035333036601303 0.3041228589853348 
0.0021500239950053507 0.30646100784001634 
0.0021975421882104175 0.3086205616822113 
0.0022461105923390445 0.3105989543946287 
0.0022957524183533857 0.3123945611412743 
0.0023464913902065997 0.3140067172061206 
0.002398351756180602 0.315435723829476 
0.002451358300474364 0.31668284103387656 
0.0025055363550483506 0.31775026764108416 
0.0025609118117307333 0.31864110887720537 
0.002617511134591154 0.3193593321420456 
0.002675361372587967 0.319909711680483 
0.0027344901724950053 0.3202977630374158 
0.002794925792114056 0.32052966830384144 
0.002856697113779313 0.3206121932703393 
0.002919833658160337 0.3205525976965379 
0.0029843655983700416 0.3203585399817924 
0.0030503237743845146 0.320037977584225 
0.0031177397077815027 0.3195990645831291 
0.0031866456168046725 0.31905004781391944 
0.0032570744317607717 0.31839916302552096 
0.003329059810757112 0.3176545325171035 
0.0034026361557868714 0.31682406570395416 
0.0034778386291698833 0.3159153640402814 
0.0035547031703567966 0.31493563168902133 
0.0036332665131046304 0.3138915932742127 
0.0037135662030319404 0.31278941997934884 
0.0037956406155619424 0.3116346651644319 
0.003879528974262248 0.3104322105646402 
0.003965271369589882 0.30918622400442597 
0.0040529087780506266 0.3079001294124922 
0.004142483081781797 0.3065765897562972 
0.004234037088567819 0.30521750333051123 
0.004327614552298165 0.30382401363404593 
0.004423260193877455 0.30239653285708595 
0.004521019722597701 0.3009347787758331 
0.004620939857982879 0.2994378246216565 
0.0047230683521163035 0.29790416125678965 
0.004827454012461476 0.29633177075471945 
0.00493414672518729 0.2947182102543526 
0.005043197479008763 0.2930607047375948 
0.005154658389554671 0.29135624717485037 
0.005268582724273722 0.2896017042970293 
0.005385024927891214 0.28779392609066173 
0.005504040648428319 0.2859298569793686 
0.005625686763796398 0.28400664655460983 
0.005750021408979091 0.28202175765536047 
0.0058771040038151775 0.279973069573834 
0.006006995281395481 0.27785897418546934 
0.00613975731708735 0.27567846286855013 
0.006275453558200629 0.27343120219335737 
0.006414148854309295 0.2711175965232379 
0.006555909488243224 0.26873883587973246 
0.006700803207764939 0.26629692767917956 
0.006848899257946423 0.2637947112458676 
0.007000268414261503 0.2612358543424817 
0.007154983016409637 0.2586248313265039 
0.007313117002887247 0.2559668829343172 
0.0074747459463231055 0.25326795810480374 
0.007639947089594667 0.2505346386717669 
0.0078087993827426466 0.2477740481693887 
0.007981383520701466 0.24499374639622307 
0.00815778198186351 0.2422016117596846 
0.008338079067495823 0.23940571376345104 
0.008522360942027836 0.23661417829376197 
0.00871071567422959 0.23383504859722604 
0.00890323327930004 0.23107614501350468 
0.009100005761885523 0.22834492662377337 
0.009301127160049001 0.22564835799464286 
0.009506693590211092 0.22299278413397403 
0.009716803293084376 0.22038381662880352 
0.009931556680622856 0.21782623370807466 
0.010151056384009068 0.21532389666830587 
0.010375407302701803 0.21287968472552377 
0.010604716654567805 0.21049544992107244 
0.010839094027121486 0.20817199322367635 
0.01107865142989706 0.20590906244873677 
0.011323503347978157 0.2037053720730536 
0.011573766796710547 0.2015586444746667 
0.011829561377624092 0.19946567158951609 
0.0120910093355906 0.19742239546509482 
0.01235823561724493 0.19542400572157562 
0.012631367930697319 0.19346505151708757 
0.012910536806565445 0.1915395652682373 
0.013195875660355297 0.18964119510971764 
0.013487520856220772 0.18776334289548768 
0.013785611772132469 0.18589930445324543 
0.014090290866486754 0.1840424088054908 
0.014401703746187018 0.18218615316302053 
0.014719999236229561 0.18032433067595405 
0.015045329450827401 0.1784511481862424 
0.015377849866106068 0.17656133155445466 
0.01571771939440605 0.17465021652078908 
0.016065100460227393 0.1727138234922971 
0.016420159077852724 0.1707489151107399 
0.01678306493068595 0.1687530359331635 
0.01715399145234439 0.1667245340350392 
0.017533115909543068 0.16466256480898242 
0.01792061948681102 0.16256707766702166 
0.01831668737307972 0.16043878674899364 
0.018721508850185437 0.15827912708362624 
0.01913527738332744 0.1560901979341435 
0.019558190713525516 0.15387469528114683 
0.01999045095212091 0.15163583554884807 
0.02043226467736583 0.14937727276582166 
0.020883843033147716 0.14710301137002837 
0.021345401829895434 0.14481731682386656 
0.021817161647715615 0.14252462610437214 
0.02229934794180846 0.14022945998389863 
0.022792191150213314 0.13793633882643144 
0.023295926803935593 0.13564970340366803 
0.02381079563950771 0.13337384199306282 
0.02433704371403752 0.13111282476708236 
0.0248749225227998 0.1288704462283523 
0.025424689119426334 0.12665017619788002 
0.025986606238752537 0.12445511963056731 
0.026560942422379163 0.12228798532001145 
0.027147972147008856 0.12015106336775438 
0.02774797595561944 0.11804621113378057 
0.028361240591535906 0.11597484725663283 
0.02898805913546599 0.11393795323297679 
0.02962873114556395 0.11193608197634915 
0.030283562800590386 0.10996937273053674 
0.030952867046235604 0.10803757169099674 
0.03163696374467739 0.10614005768369396 
0.03233617982744373 0.10427587226010923 
0.03305084945165431 0.10244375358529359 
0.033781314159715116 0.10064217351827079 
0.03452792304254219 0.09886937730685963 
0.03529103290639332 0.09712342533882042 
0.036071008443386406 0.09540223640575432 
0.03686822240578694 0.09370363194393679 
0.037683055784147046 0.09202538071687452 
0.03851589798938204 0.09036524339840066 
0.03936714703887067 0.08872101650411576 
0.04023720974666881 0.0870905751052152 
0.04112650191792674 0.08547191374515949 
0.04203544854760365 0.08386318496951664 
0.04296448402357364 0.08226273487611878 
0.043914052334220806 0.08066913509974291 
0.044884607280622574 0.0790812106658954 
0.04587661269342207 0.07749806318436986 
0.046890542654494265 0.07591908890675549 
0.04792688172351059 0.07434399124378333 
0.048986125169511535 0.0727727874280981 
0.050068779207596614 0.07120580911448728 
0.0511753612408462 0.06964369683051813 
0.0523064001075894 0.06808738832275976 
0.05346243633413755 0.06653810098328816 
0.05464402239310283 0.06499730868340867 
0.055851722967426375 0.06346671348146928 
0.05708611522024189 0.06194821280413547 
0.05834778907070294 0.06044386282047917 
0.059637347475907286 0.058955838830992785 
0.060955406719051086 0.05748639357502574 
0.062302596703952676 0.05603781441677633 
0.06367956125608472 0.0546123803994427 
0.06508695843026044 0.05321232015804146 
0.06652546082511929 0.05183977165349218 
0.06799575590456386 0.05049674463467925 
0.06949854632630034 0.04918508665327542 
0.07103455027764048 0.04790645335102285 
0.07260450181872528 0.04666228361465916 
0.07420915123333385 0.04545378005410873 
0.07584926538744627 0.04428189510975848 
0.07752562809573035 0.04314732293966646 
0.07923904049612913 0.042050497082463646 
0.08099032143272616 0.04099159374139667 
0.08278030784707369 0.03997054039390316 
0.08460985517816857 0.03898702930327069 
0.08647983777126934 0.03804053539758918 
0.0883911492957473 0.03713033788890034 
0.09034470317217407 0.03625554493391168 
0.09234143300884694 0.035415120587813244 
0.09438229304796295 0.034607913274779654 
0.09646825862165377 0.03383268499212054 
0.09860032661809887 0.03308814047860963 
0.1007795159579415 0.03237295560961822 
0.10300686808123281 0.03168580433027753 
0.10528344744513926 0.031025383500682967 
0.10761034203264873 0.030390435101711428 
0.10998866387252106 0.029779765333861476 
0.11241954957072854 0.02919226023223738 
0.11490416085364365 0.028626897516086408 
0.11744368512323021 0.028082754489045635 
0.12003933602450613 0.027559011904546748 
0.12269235402554768 0.027054953807952357 
0.12540400701031157 0.026569963461443035 
0.1281755908845607 0.02610351554808866 
0.13100843019518002 0.025655164936715522 
0.13390387876318155 0.025224532367995413 
0.13686332033069792 0.024811287493580237 
0.13988816922227734 0.02441512976304784 
0.14297987102079168 0.024035767706887166 
0.14613990325828524 0.023672897206703417 
0.14936977612209004 0.023326179375251794 
0.1526710331765487 0.022995218687823803 
0.15604525210068793 0.022679542012006636 
0.1594940454421944 0.02237857917413065 
0.16301906138805647 0.022091645677221498 
0.16662198455223576 0.02181792814665233 
0.17030453678074944 0.021556473025939826 
0.17406847797454372 0.021306178976633793 
0.17791560693055603 0.02106579335383662 
0.1818477622013634 0.020833913033860854 
0.18586682297383258 0.020608989764683384 
0.1899747099671869 0.020389340095462626 
0.19417338635092418 0.020173159821178815 
0.19846485868301894 0.01995854275555318 
0.20285117786886236 0.019743503523225563 
0.2073344401413953 0.019526003944339888 
0.21191678806290226 0.019303982474898666 
0.2166004115489486 0.01907538606812565 
0.22138754891494528 0.01883820373904216 
0.22628048794584685 0.018590501049571592 
0.23128156698948815 0.018330454687315513 
0.23639317607408808 0.01805638628964246 
0.24161775805044855 0.017766794667144654 
0.24695780975940065 0.01746038560729498 
0.2524158832250497 0.017136098489906618 
0.2579945868743944 0.016793129019539842 
0.2636965867839017 0.016430947474295434 
0.26952460795362937 0.01604931198270629 
0.27548143560951266 0.01564827646726724 
0.28156991653442853 0.015228193030575909 
0.2877929604286825 0.014789708703764278 
0.2941535413005597 0.014333756622334187 


==> figures/poisson_tucker_hist/fig2ei_tucker_k5_dim31.txt <==
err density 
0.00428274664800594 0.011031103279460332 
0.004345152548523843 0.011680158688529703 
0.004408467794548155 0.012337301760352732 
0.0044727056365767145 0.01300111278379795 
0.0045378795181865526 0.013670314919289973 
0.00460400307884733 0.014343811907135004 
0.004671090156775799 0.015020725505010466 
0.004739154791831817 0.01570043220317387 
0.004808211228456594 0.01638259877725449 
0.004878273918653745 0.017067216260509294 
0.0049493575250137735 0.017754631950187044 
0.005021476923782634 0.018445579105017488 
0.005094647207975007 0.01914120404033746 
0.00516888369053293 0.019843090380119 
0.005244201907530473 0.0205532802760758 
0.005320617621425084 0.021274292447063747 
0.00539814682435635 0.02200913692070062 
0.005476805741492779 0.02276132636721457 
0.005556610834427382 0.023534883897598936 
0.005637578804622732 0.024334347150403977 
0.005719726596906203 0.02516476841247427 
0.005803071403016162 0.026031710410053234 
0.005887630665199819 0.026941237272641406 
0.005973422079863512 0.027899900021001626 
0.0060604636012761715 0.028914715774312316 
0.0061487734453267604 0.02999313972423762 
0.006238370093336478 0.03114302880250996 
0.006329272295926463 0.03237259589179163 
0.006421499076941915 0.03369035341569733 
0.006515069737433362 0.03510504521046114 
0.006610003859695945 0.036625565743022184 
0.0067063213113675735 0.03826086600970039 
0.006804042249586779 0.04001984583254147 
0.0069031871252111686 0.04191123276704452 
0.007003776687097336 0.0439434484385242 
0.0071058319864431676 0.046124463820353234 
0.007209374381193363 0.04846164573347175 
0.007314425540509207 0.05096159765295115 
0.0074210074493034515 0.05362999871715571 
0.007529142412841272 0.056471445605489355 
0.007638853061408277 0.0594893026349223 
0.007750162355046527 0.06268556597440755 
0.007863093588359574 0.0660607482411336 
0.007977670395387514 0.0696137898776285 
0.008093916754553067 0.07334200357429689 
0.008211856993679744 0.07724105756742693 
0.008331515795083145 0.08130500288929345 
0.008452918200736391 0.08552634857052019 
0.00857608961751089 0.08989618740773574 
0.008701055822493432 0.09440437324197132 
0.00882784296838077 0.09903974879379508 
0.008956477588952816 0.10379042103596076 
0.009086986604625563 0.10864407893531298 
0.009219397328084954 0.1135883462575028 
0.009353737470002845 0.11861116010401584 
0.009490035144836205 0.12370116404796198 
0.009628318876710888 0.12884810325754723 
0.009768617605391099 0.13404320794034266 
0.009910960692335855 0.13927955088885274 
0.010055377926843698 0.14455236491976003 
0.010201899532286948 0.1498593066115713 
0.010350556172436786 0.15520065396550756 
0.010501378957880515 0.16057942741888925 
0.010654399452532335 0.1660014259744683 
0.010809649680238956 0.171475172989581 
0.01096716213148154 0.17701176928634657 
0.011126969770175183 0.18262465456906954 
0.011289106040567591 0.18832928152460535 
0.011453604874238207 0.19414271028703636 
0.011620500697199361 0.20008313402338912 
0.011789828437100879 0.20616934910638599 
0.011961623530539672 0.21242018556543396 
0.01213592193047584 0.21885391515413125 
0.012312760113756874 0.2254876553762264 
0.012492175088751408 0.23233678813820846 
0.012674204403094302 0.23941441134367142 
0.012858886151544525 0.24673084074131027 
0.013046258983957566 0.2542931777415013 
0.013236362113373996 0.26210495680568807 
0.013429235324225904 0.2701658834852709 
0.013624918980662913 0.27847167135029227 
0.013823454034999511 0.2870139830153204 
0.014024882036285472 0.29578047735111 
0.014229245139001171 0.3047549618694238 
0.014436586111879582 0.313917646277219 
0.014646948346856889 0.32324549039345596 
0.014860375868153392 0.3327126370701588 
0.015076913341486867 0.3422909185066503 
0.01529660608342012 0.351950422425751 
0.01551950007084474 0.36166010301511614 
0.015745641950603063 0.37138842033860225 
0.015975079049250333 0.3811039910986671 
0.016207859382959152 0.3907762331851316 
0.01644403166756815 0.4003759863813851 
0.016683645328777207 0.4098760919200645 
0.016926750512491123 0.4192519142916597 
0.017173398095314103 0.4284817898170487 
0.017423639695197092 0.43754738800366044 
0.017677527682240294 0.4464339736160728 
0.017935115189653093 0.45513055970012656 
0.01819645612487366 0.46362994448948286 
0.018461605180850608 0.47192862816567216 
0.018730617847489056 0.4800266087907237 
0.019003550423263408 0.48792706032015604 
0.019280460026999437 0.49563589934736046 
0.01956140460982797 0.5031612510224562 
0.019846442967312822 0.5105128283051262 
0.02013563475175541 0.5177012422129935 
0.020429040484678685 0.5247372638661539 
0.020726721569492953 0.531631061753436 
0.02102874030434626 0.5383914396104322 
0.021335159895162093 0.5450251014706005 
0.021646044468866903 0.5515359707183904 
0.021961459086810537 0.5579245892576993 
0.022281469758382157 0.5641876211686896 
0.022606143454824527 0.5703174824639695 
0.022935548123249657 0.5763021148222963 
0.023269752700858633 0.5821249165749772 
0.023608827129368695 0.587764838895288 
0.023952842369650472 0.593196649286931 
0.02430187041657857 0.5983913583120274 
0.02465598431409854 0.6033167992971433 
0.02501525817051332 0.6079383447763168 
0.025379767173992564 0.61221973794212 
0.025749587608307808 0.6161240126349246 
0.026124796868797047 0.6196144716336665 
0.026505473478561872 0.6226556904043338 
0.02689169710490064 0.6252145121480672 
0.027283548575981094 0.6272610000413844 
0.02768110989775594 0.6287693139827982 
0.0280844642711249 0.6297184818923258 
0.028493696109346864 0.630093039528199 
0.028908891055705672 0.6298835177066454 
0.029330136001433492 0.6290867615068167 
0.029757519103895146 0.6277060722509502 
0.030191129805037582 0.6257511694879974 
0.03063105885010811 0.6232379765920931 
0.031077398306645403 0.6201882396435221 
0.031530241583747204 0.6166289947436772 
0.03198968345161881 0.6125919036212775 
0.032455820061406467 0.6081124811570955 
0.032928748965319596 0.6032292411856114 
0.03340856913704643 0.5979827885770519 
0.033895380992466986 0.592414886169676 
0.034389286410667984 0.5865675246665388 
0.03489038875526384 0.5804820222315779 
0.035398792896028444 0.5741981783464284 
0.035914605230842125 0.5677535036727005 
0.036437933707958364 0.5611825443646634 
0.03696888784859508 0.554516315654114 
0.03750757876985495 0.5477818557328139 
0.03805411920797982 0.5410019071220757 
0.03860862354194394 0.5341947289569844 
0.03917120781739098 0.5273740400149952 
0.03974198977091988 0.5205490889533104 
0.040321088854724504 0.5137248451350936 
0.04090862626159237 0.5069023006533876 
0.041504724950267684 0.5000788717243491 
0.042109509671183945 0.4932488855320342 
0.042723106992571404 0.4864041368768755 
0.0433456453269451 0.4795344976210382 
0.04397725495797875 0.47262856095069355 
0.04461806806777029 0.4656743019049955 
0.045268218764504764 0.45865973547309025 
0.04592784311052012 0.4515735538516854 
0.04659707915078214 0.44440572519964533 
0.04727606694177429 0.43714803742769415 
0.04796494858080835 0.42979457221255674 
0.04866386823576248 0.42234209650214033 
0.04937297217525218 0.4147903612394618 
0.05009240879924127 0.4071422998168209 
0.0508223286700987 0.3994041217984213 
0.051562884544107956 0.3915853006233772 
0.052314231403435704 0.38369845721405976 
0.05307652648856604 0.37575914455215165 
0.05384992933120757 0.36778554123126184 
0.054634601787679905 0.35979806464095315 
0.05543070807278658 0.3518189166851135 
0.0562384147941818 0.3438715767082918 
0.05705789098723757 0.33598025753977734 
0.05788930815041924 0.3281693412350291 
0.05873284028117634 0.320462811192411 
0.05958866391235644 0.31288369687108064 
0.06045695814914972 0.3054535463779299 
0.06133790470657158 0.29819194079276423 
0.06223168794749179 0.29111606234127624 
0.06313849492121751 0.28424032649464237 
0.06405851540263874 0.2775760858661743 
0.06499194193194394 0.27113141148099273 
0.0659389698549145 0.2649109546991959 
0.06689979736380643 0.25891589085060884 
0.06787462553882755 0.25314394355092334 
0.06886365839021934 0.24758948676089895 
0.06986710290095167 0.24224371995375588 
0.07088516907003992 0.23709491028855015 
0.07191806995649308 0.23212869445540485 
0.07296602172390244 0.22732843185918986 
0.07402924368567997 0.22267560003305528 
0.07510795835095561 0.21815022261072609 
0.07620239147114377 0.21373131982487098 
0.07731277208718808 0.20939737132815273 
0.0784393325774946 0.2051267811465037 
0.07958230870656378 0.20089833476670652 
0.0807419396743305 0.19669163873099832 
0.08191846816622364 0.19248753366004767 
0.08311214040395468 0.18826847235167316 
0.08432320619704659 0.1840188555030058 
0.0855519189951136 0.17972531867068553 
0.08679853594090249 0.17537696530306934 
0.08806331792410703 0.17096554202853417 
0.08934652963596654 0.16648555383475175 
0.09064843962465988 0.16193431828732396 
0.09196932035150687 0.1573119594675156 
0.09330944824798836 0.15262134380817272 
0.09466910377359727 0.147867961422047 
0.09604857147453277 0.14305975779609273 
0.09744814004324957 0.13820692182115565 
0.09886810237887482 0.13332163699822502 
0.10030875564850557 0.12841780327928598 
0.1017704013493994 0.12351073734421378 
0.10325334537207104 0.11861685917999189 
0.10475789806430894 0.11375337262387898 
0.1062843742961238 0.10893794708065398 
0.10783309352564435 0.1041884069606206 
0.10940437986597278 0.0995224345545263 
0.11099856215301454 0.09495729111579337 
0.11261597401429671 0.09050955991496955 
0.11425695393878867 0.08619491402155968 
0.11592184534774057 0.08202791060632883 
0.11761099666655395 0.07802181268795542 
0.11932476139769944 0.07418843850725367 
0.12106349819469733 0.07053803812438636 
0.12282757093717564 0.06707919641135168 
0.12461734880702231 0.0638187613526034 
0.12643320636564692 0.06076179645803893 
0.12827552363236816 0.057911556111327575 
0.1301446861639437 0.0552694827909475 
0.1320410851352586 0.05283522527413218 
0.13396511742118977 0.050606677125482655 
0.1359171856796632 0.04858003494324805 
0.13789769843592148 0.046749875951886864 
0.13990707016801932 0.04510925456056778 
0.14194572139356448 0.04364981743341774 
0.1440140787577231 0.04236193642835006 
0.14611257512250717 0.04123485845790272 
0.14824164965736328 0.04025687091925245 
0.15040174793108083 0.03941548085310529 
0.15259332200504008 0.03869760545271454 
0.15481683052781872 0.03808977099145626 
0.15707273883117684 0.03757831671059114 
0.15936151902744106 0.03714959974931453 
0.16168365010830685 0.03679019684606322 
0.16403961804508135 0.0364870983274038 
0.16642991589038642 0.03622788985521244 
0.16885504388134379 0.03600091754118783 
0.17131550954426403 0.03579543236594405 
0.17381182780086016 0.035601710352301454 
0.17634452107601004 0.035411145621776476 
0.17891411940708823 0.03521631428202515 
0.18152116055489118 0.03501100801470588 
0.18416619011617916 0.03479023721499115 
0.18684976163785735 0.034550204529127944 
0.1895724367328213 0.0342882505975963 
0.19233478519749014 0.034002774693304545 
0.19513738513105264 0.03369313370662492 
0.19798082305645084 0.03335952353898821 
0.20086569404312618 0.03300284740042921 
0.20379260183155473 0.03262457575038695 
0.20676215895959688 0.032226602672318486 
0.20977498689068796 0.031811103338669 
0.21283171614389745 0.03138039692005404 
0.2159329864258822 0.03093681884537018 
0.21907944676476346 0.03048260575774958 
0.22227175564595406 0.030019795867926156 
0.22551058114996544 0.029550146715807184 
0.22879660109222186 0.029075071645807825 
0.2321305031649124 0.028595595611731178 
0.2355129850809101 0.028112330278110123 
0.23894475471978815 0.02762546779695499 
0.24242653027596323 0.027134792125897703 
0.2459590404089981 0.026639706324095975 
0.24954302439609422 0.026139273918991752 
0.25317923228680617 0.025632272178704774 
0.2568684250600107 0.025117254946746194 
0.26061137478316304 0.0245926225909526 
0.2644088647738734 0.02405669657914181 
0.2682616897638393 0.023507796212027438 
0.27217065606516405 0.02294431511219559 
0.27613658173910116 0.02236479518045918 
0.2801602967672567 0.021767995883094044 
0.2842426432252859 0.02115295692204479 
0.28838447545912166 0.020519052562837325 
0.29258666026377006 0.019866036149743794 
0.296850077064712 0.01919407362262019 
0.30117561810194743 0.01850376516188519 
0.30556418861672163 0.017796154423114312 
0.3100167070409734 0.017072725174770646 
0.31453410518954117 0.01633538551390933 
0.31911732845517266 0.01558644019570435 
0.3237673360063747 0.0148285519623014 


==> figures/poisson_tucker_hist/fig2ei_tucker_k5_dim82.txt <==
err density 
0.002262243946212592 0.045986089158853216 
0.002299579169246648 0.04979290752678555 
0.0023375305587561763 0.05382477298600413 
0.0023761082837208923 0.05808879039725915 
0.0024153226809455184 0.06259192485468965 
0.002455184257829515 0.06734094369454224 
0.0024957036951825163 0.07234234685174837 
0.002536891850086212 0.07760228510795875 
0.0025787597588034913 0.08312646613771865 
0.0026213186397355693 0.0889200486712122 
0.002664579896427933 0.09498752554183952 
0.0027085551206259026 0.1013325968614839 
0.002753256095380591 0.10795803505025985 
0.0027986947982061652 0.11486554392344911 
0.002844883404289171 0.12205561448767775 
0.0028918342897508546 0.1295273805020693 
0.002939560034963317 0.13727847719921915 
0.002988073427920382 0.1453049068176029 
0.00303738746766411 0.15360091475555412 
0.003087515367767872 0.16215888020412836 
0.003138470559876873 0.1709692250425558 
0.0031902666973071393 0.18002034458025962 
0.0032429176587038945 0.189298563403161 
0.003296437551760292 0.19878811913383654 
0.003350840716997557 0.20847117635503098 
0.0034061417316074744 0.21832787228887776 
0.0034623554133583158 0.22833639508984316 
0.0035194968245652377 0.23847309482143034 
0.003577581276126165 0.2487126263719358 
0.0036366243316243363 0.2590281227519332 
0.003696641811498502 0.269391396435046 
0.0037576497972819835 0.2797731656830868 
0.003819664635911687 0.29014330216337175 
0.0038827029441082053 0.30047109564359104 
0.003946781612828239 0.31072553115680074 
0.00401191781179049 0.3208755737790239 
0.004078128994076232 0.330890456061556 
0.004145432900805824 0.34073996320949407 
0.004213847565892413 0.35039471129043404 
0.004283391320874049 0.35982641407982197 
0.004354082799825604 0.3690081345831537 
0.004425940944351702 0.3779145177967387 
0.004498985008662082 0.3865220018512643 
0.00457323456473073 0.3948090052974288 
0.0046487095075401115 0.4027560889116907 
0.004725430060412015 0.4103460909956424 
0.004803416780426309 0.41756423569042456 
0.004882690563929177 0.4243982143083281 
0.004963272652132252 0.43083824008309857 
0.0050451846368041176 0.4368770770502241 
0.005128448466055785 0.44251004398737753 
0.005213086450221644 0.44773499447772497 
0.00529912126783744 0.45255227421571853 
0.005386575971716938 0.4569646566717305 
0.005475473995128883 0.4609772581874526 
0.005565839158075852 0.4645974335096665 
0.005657695673676808 0.4678346527075155 
0.005751068154654898 0.47070036037832474 
0.005845981619932398 0.4732078180473941 
0.005942461501334479 0.47537193072182665 
0.006040533650403565 0.4772090586763086 
0.006140224345326235 0.47873681573280086 
0.006241560297974354 0.4799738555432797 
0.006344568661062473 0.4809396476859155 
0.006449277035423347 0.48165424572582943 
0.006555713477403471 0.48213804975264735 
0.0066639065063807314 0.4824115662659751 
0.0067738851124061125 0.4824951686119903 
0.00688567876397148 0.48240886145482326 
0.0069993174159056 0.4821720529713142 
0.007114831517400482 0.4818033385661568 
0.007232252020170131 0.4813202998993563 
0.00735161038674399 0.48073932288748916 
0.007472938598897269 0.480075438078822 
0.007596269166220362 0.4793421864105687 
0.007721635134829702 0.47855151284193426 
0.007849070096222394 0.47771368973284134 
0.007978608196276995 0.47683727112500907 
0.008110284144402773 0.4759290783038094 
0.008244133222840034 0.474994216204463 
0.00838019129611392 0.4740361194053729 
0.00851849482064419 0.47305662565661183 
0.00865908085451363 0.4720560741541867 
0.008801987067397715 0.47103342512031793 
0.008947251750658042 0.4699863967129126 
0.009094913827602441 0.4689116148858046 
0.009245012863914392 0.4678047715716987 
0.009397589078254507 0.4666607864727935 
0.00955268335303704 0.4654739678235995 
0.00971033724538425 0.4642381677338155 
0.009870592998261509 0.4629469281166852 
0.010033493551796176 0.46159361374429025 
0.010199082554783322 0.4601715296241433 
0.010367404376381334 0.45867402063506724 
0.010538504118000476 0.4570945521644554 
0.010712427625387716 0.4554267713212978 
0.010889221500911006 0.45366454912605547 
0.011068933116046231 0.45180200486632127 
0.01125161062407028 0.44983351452454995 
0.011437302972963647 0.44775370580248763 
0.011626059918525845 0.44555744276198656 
0.011817932037707393 0.44323980345471764 
0.012012970742161793 0.44079605411124345 
0.012211228292021117 0.43822162349680815 
0.012412757809898988 0.43551208091799515 
0.012617613295124681 0.43266312108877425 
0.012825849638212095 0.42967055865054454 
0.013037522635567487 0.42653033460843676 
0.01325268900444002 0.4232385363199681 
0.013471406398119034 0.41979143198022817 
0.01369373342138203 0.41618551982048935 
0.01391972964619771 0.41241759150549373 
0.014149455627688174 0.40848480850908775 
0.01438297292035444 0.4043847895966778 
0.014620344094569849 0.40011570697125504 
0.014861632753345691 0.3956763881683115 
0.015106903549373383 0.39106642042958367 
0.015356222202348039 0.38628625405665223 
0.015609655516577937 0.38133730114753756 
0.01586727139888449 0.37622202615192873 
0.01612913887679774 0.37094402483757616 
0.01639532811705215 0.36550808853142464 
0.01666591044438757 0.35992025087030005 
0.016940958360660494 0.3541878147507763 
0.01722054556427078 0.3483193576878589 
0.017504746969908995 0.34232471435819434 
0.017793638728629543 0.3362149356965794 
0.01808729824825516 0.33000222451639594 
0.01838580421411824 0.32369984821840525 
0.018689236610144225 0.3173220297231345 
0.018997676740283215 0.310883818296904 
0.019311207250295115 0.3044009424295921 
0.019629912149894332 0.2978896473545948 
0.019953876835260023 0.2913665201712165 
0.020283188111917764 0.284848305831346 
0.020617934217998832 0.27835171748168563 
0.020958204847883462 0.27189324480676996 
0.02130409117623419 0.2654889640943134 
0.021655685882425876 0.2591543537414435 
0.022013083175378936 0.2529041188372327 
0.022376378818802323 0.24675202829365445 
0.022745670156853262 0.2407107677545462 
0.023121056140220315 0.23479181119260562 
0.023502637352636965 0.22900531371169197 
0.02389051603783281 0.22336002761131316 
0.0242847961269295 0.21786324325004663 
0.02468558326628881 0.2125207556747238 
0.025092984845820336 0.20733685737507276 
0.025507110027756314 0.2023143568938336 
0.025928069775901424 0.19745462238696937 
0.02635597688536524 0.1927576486059328 
0.026790946012785342 0.18822214518343505 
0.02723309370704937 0.18384564356568153 
0.02768253844052395 0.17962461946686206 
0.02813940064079907 0.1755546273437306 
0.028603802722956373 0.1716304431150624 
0.02907586912236992 0.1678462111950329 
0.029555726328048416 0.16419559187971977 
0.03004350291652757 0.16067190522592084 
0.030539329586321835 0.15726826779031688 
0.031043339192944816 0.15397771894845105 
0.031555666784507524 0.150793333975724 
0.032076449637904174 0.1477083216303592 
0.03260582729559523 0.14471610461059292 
0.0331439416029974 0.14181038194112253 
0.03369093674649078 0.1389851730505645 
0.034246959292053285 0.1362348440042666 
0.034812158224532534 0.1335541170271338 
0.035386684987566065 0.13093806506195718 
0.03597069352416022 0.12838209363521952 
0.03656434031793882 0.12588191272297913 
0.037167784435072536 0.12343350160712953 
0.03778118756690026 0.12103306987519855 
0.03840471407325392 0.11867701773871187 
0.03903853102649833 0.11636189872593541 
0.03968280825629767 0.11408438755049143 
0.04033771839512108 0.11184125557969817 
0.041003436924498995 0.1096293558427021 
0.04168014222204302 0.10744561895016827 
0.04236801560924178 0.1052870606698691 
0.04306724140004546 0.10315080124373349 
0.04377800695025243 0.10103409587096956 
0.04450050270771064 0.09893437514791693 
0.045234922263347625 0.09684929367626831 
0.04598146240304284 0.09477678455279016 
0.04674032316035583 0.09271511705768111 
0.04751170787012474 0.0906629545828344 
0.04829582322294943 0.08861940969796366 
0.049092879320573594 0.08658409324851668 
0.04990308973218112 0.0845571545153786 
0.05072667155162138 0.08253930973736681 
0.05156384545557888 0.0805318566925943 
0.05241483576270319 0.07853667353782326 
0.05327987049371445 0.07655620069530611 
0.054159181432501 0.07459340523007195 
0.05505300418822528 0.0726517278502337 
0.05596157825845465 0.07073501336036023 
0.05688514709333431 0.06884742607457922 
0.05782395816081903 0.06699335232415342 
0.05877826301298158 0.06517729274808146 
0.05974831735341554 0.06340374751222419 
0.06073438110575042 0.06167709794394813 
0.061736718483297495 0.06000148828142644 
0.06275559805984517 0.05838071131091881 
0.06379129284162252 0.05681810159850027 
0.06484408034045085 0.05531643981733715 
0.06591424264810211 0.05387787133571794 
0.06700206651188467 0.052503841777643764 
0.06810784341147669 0.051195051714372816 
0.06923186963702725 0.04995143201307084 
0.0703744463685466 0.04877214068164397 
0.07153587975660658 0.0476555813327225 
0.07271648100437282 0.046599442671202224 
0.07391656645099103 0.04560075771505485 
0.07513645765634913 0.04465598081332271 
0.0763764814872384 0.04376107995116225 
0.07763697020493676 0.04291164134932347 
0.07891826155423724 0.04210298299068773 
0.08022069885394587 0.04133027345136814 
0.08154463108887311 0.04058865228580665 
0.08289041300334339 0.03987334821697321 
0.08425840519624808 0.03917979151219795 
0.08564897421766703 0.03850371717586784 
0.08706249266708455 0.03784125595155833 
0.08849933929322681 0.037189010583834656 
0.08995989909554647 0.03654411532654633 
0.09144456342738226 0.03590427728013754 
0.09295373010082125 0.035267798773811684 
0.09448780349329144 0.03463358065693262 
0.09604719465591385 0.03400110700528292 
0.0976323214236426 0.033370412359860574 
0.09924360852722257 0.03274203317823847 
0.10088148770699519 0.0321169456726405 
0.10254639782858203 0.03149649261890191 
0.10423878500047778 0.030882302033572687 
0.10595910269358394 0.03027620082327287 
0.10770781186271504 0.02968012660543128 
0.10948538107011056 0.02909604088104634 
0.11129228661098499 0.028525846610311125 
0.11312901264114963 0.027971313006848967 
0.11499605130674136 0.027434010035482233 
0.11689390287609167 0.02691525468467745 
0.11882307587377237 0.026416070603617302 
0.12078408721685364 0.025937162162979928 
0.12277746235341028 0.025478903437300686 
0.12480373540331462 0.025041342035497436 
0.12686344930135243 0.024624217145219514 
0.12895715594270077 0.024226990626092567 
0.13108541633080736 0.02384888950543555 
0.13324880072770956 0.023488957814532505 
0.13544788880683473 0.02314611536851203 
0.13768326980832285 0.022819220849848974 
0.13995554269691113 0.022507136412632342 
0.1422653163224254 0.02220879098659673 
0.14461320958292043 0.021923239527287947 
0.1469998515905111 0.02164971562862618 
0.14942588183994251 0.02138767517988994 
0.15189195037994002 0.021136829100709884 
0.15439871798738866 0.020897163611931738 
0.1569468563443869 0.020668946981536488 
0.15953704821822146 0.020452722205559035 
0.16216998764431395 0.02024928562514825 
0.1648463801121851 0.02005965202293002 
0.1675669427544893 0.019885007265076037 
0.17033240453916892 0.019726650041101995 
0.17314350646477852 0.019585924683984308 
0.17600100175903408 0.019464147413285948 
0.1789056560806389 0.019362528620784577 
0.181858247724439 0.01928209400177366 
0.1848595678299658 0.0192236074192888 
0.1879104205934203 0.01918749837009582 
0.1910116234831545 0.0191737968011185 
0.19416400745871115 0.019182077807455046 
0.19736841719347625 0.01921141843605059 
0.20062571130100754 0.019260368433424498 
0.20393676256509843 0.01932693632531126 
0.20730245817363704 0.01940859171661006 
0.21072369995632736 0.01950228416926144 
0.21420140462633097 0.019604478472194608 
0.2177365040258986 0.01971120558027064 
0.2213299453760555 0.019818127986779194 
0.22498269153040584 0.01992061782409748 
0.2286957212331274 0.020013845575498575 
0.2324700293812243 0.020092876941479657 
0.23630662729110588 0.020152775147340356 
0.24020654296956706 0.020188705812967094 
0.24417082138924087 0.02019604143541703 
0.24820052476859458 0.020170462561031995 
0.2522967328565504 0.02010805284407528 
0.2564605432217999 0.020005385397584768 
0.2606930715468953 0.019859598130540532 
0.2649954519271948 0.019668456122150672 
0.2693688371747387 0.01943039949548223 
0.27381439912714456 0.019144575703586405 
0.27833332896159624 0.018810855615457575 
0.282926837514018 0.01842983327000922 
0.28759615560351515 0.018002809637385153 
0.2923425343621679 0.017531761172863616 
0.2971672455702696 0.017019294355280476 
0.3020715819970978 0.016468587757144017 


==> figures/random_data_scaling_cm-sgd/cm-sgd-1_n-100.txt <==
1.410000000000000000e+02 9.948229048612675651e-01
2.860000000000000000e+02 4.655348441677000237e-01
4.530000000000000000e+02 3.433748654295844527e-01
6.600000000000000000e+02 3.027196424559937538e-01
9.250000000000000000e+02 2.690728491191995975e-01
1.266000000000000000e+03 2.541934020996451382e-01
1.701000000000000000e+03 2.389384365527745802e-01
2.248000000000000000e+03 2.362304131061951640e-01
2.925000000000000000e+03 2.264718251483117395e-01
3.750000000000000000e+03 2.238490776934778381e-01
4.741000000000000000e+03 2.216721233195716734e-01
5.916000000000000000e+03 2.205694130073638515e-01
7.293000000000000000e+03 2.188543118327724857e-01
8.890000000000000000e+03 2.181748236872547986e-01
1.072500000000000000e+04 2.174229587042519896e-01
1.281600000000000000e+04 2.172973734033206705e-01


==> figures/random_data_scaling_cm-sgd/cm-sgd-1_n-1600.txt <==
1.410000000000000000e+02 2.755969986597063270e-01
2.860000000000000000e+02 1.190955752203915335e-01
4.530000000000000000e+02 8.483846996435995269e-02
6.600000000000000000e+02 7.287320172122500883e-02
9.250000000000000000e+02 6.428105462560750050e-02
1.266000000000000000e+03 4.935559176390633129e-02
1.701000000000000000e+03 4.240393042154861486e-02
2.248000000000000000e+03 3.519199308229695178e-02
2.925000000000000000e+03 3.307064129873599906e-02
3.750000000000000000e+03 2.814691815522013876e-02
4.741000000000000000e+03 2.577773534422119622e-02
5.916000000000000000e+03 2.108870814136358865e-02
7.293000000000000000e+03 1.957961552690606205e-02
8.890000000000000000e+03 1.765652222274101402e-02
1.072500000000000000e+04 1.646367916712640142e-02
1.281600000000000000e+04 1.422143867865916303e-02
1.518100000000000000e+04 1.252165951808372271e-02
1.783800000000000000e+04 1.071496798083225455e-02
2.080500000000000000e+04 8.468720409638507904e-03
2.410000000000000000e+04 7.993612183080787276e-03
2.774100000000000000e+04 6.855858914294543985e-03
3.174600000000000000e+04 5.722150819126246499e-03
3.613300000000000000e+04 4.558845997466002761e-03
4.092000000000000000e+04 4.004457552257285370e-03
4.612500000000000000e+04 2.328244805352455010e-03
5.111600000000000000e+04 2.024656904881527459e-03
5.645700000000000000e+04 1.957804563561436721e-03
6.216000000000000000e+04 1.784780973288115601e-03
6.823700000000000000e+04 1.538046263977520776e-03
7.470000000000000000e+04 1.450010408718838345e-03
7.805800000000000000e+04 1.367409917184978126e-03
8.147200000000000000e+04 1.327363825584450653e-03
8.494200000000000000e+04 1.315854988473261992e-03
8.846800000000000000e+04 1.281037649779134422e-03
9.205000000000000000e+04 1.242953598992000081e-03
9.568800000000000000e+04 1.196033091728498270e-03
9.938200000000000000e+04 1.146329746490516287e-03
1.031320000000000000e+05 1.137717588058959062e-03
1.069380000000000000e+05 1.098097377107543461e-03
1.108000000000000000e+05 1.069635305049266216e-03
1.147180000000000000e+05 1.029507219961558334e-03
1.186920000000000000e+05 1.025240228906147038e-03
1.227220000000000000e+05 1.020370425106992187e-03
1.268080000000000000e+05 1.005684639271737504e-03
1.309500000000000000e+05 9.734373367055560800e-04
1.351480000000000000e+05 9.697217017918375280e-04
1.394020000000000000e+05 9.665803856329021086e-04
1.437120000000000000e+05 9.397077030335554372e-04
1.480780000000000000e+05 9.368571627192716833e-04
1.525000000000000000e+05 9.292034930136200280e-04
1.569780000000000000e+05 9.212339695480504945e-04
1.615120000000000000e+05 9.187969635678960899e-04
1.661020000000000000e+05 9.048987630080501969e-04
1.707480000000000000e+05 8.863591696788968846e-04
1.754500000000000000e+05 8.798143846981872898e-04
1.802080000000000000e+05 8.773560482524103482e-04
1.850220000000000000e+05 8.740368115743885492e-04
1.898920000000000000e+05 8.730855928836362898e-04
1.948180000000000000e+05 8.714349088281119751e-04
1.998000000000000000e+05 8.692862665611953560e-04
2.048380000000000000e+05 8.614103305062889571e-04
2.099320000000000000e+05 8.594579823330985397e-04
2.150820000000000000e+05 8.592025353060632475e-04
2.202880000000000000e+05 8.594466793676460532e-04
2.255500000000000000e+05 8.580676332199556463e-04
2.308680000000000000e+05 8.578264852000372755e-04


==> figures/random_data_scaling_cm-sgd/cm-sgd-1_n-200.txt <==
1.410000000000000000e+02 5.277921641633587235e-01
2.860000000000000000e+02 1.284749221009746645e-01
4.530000000000000000e+02 1.002057608647698300e-01
6.600000000000000000e+02 8.408377988029121231e-02
9.250000000000000000e+02 6.893781197563249308e-02
1.266000000000000000e+03 6.298290849160603777e-02
1.701000000000000000e+03 5.585485785615423859e-02
2.248000000000000000e+03 5.088000516117191507e-02
2.925000000000000000e+03 4.564882213317534437e-02
3.750000000000000000e+03 4.284339005306030124e-02
4.741000000000000000e+03 3.932745937609654491e-02
5.916000000000000000e+03 3.855163393385437065e-02
7.293000000000000000e+03 3.667127469322459948e-02
8.890000000000000000e+03 3.383181423162265333e-02
1.072500000000000000e+04 3.284619510405152598e-02
1.281600000000000000e+04 3.156416756955184727e-02
1.518100000000000000e+04 3.097047242142395018e-02
1.783800000000000000e+04 3.075916962412558395e-02
2.080500000000000000e+04 2.953863338955199647e-02
2.410000000000000000e+04 2.931448072610554068e-02
2.774100000000000000e+04 2.905549236318962988e-02


==> figures/random_data_scaling_cm-sgd/cm-sgd-1_n-400.txt <==
1.410000000000000000e+02 3.708330068503796206e-01
2.860000000000000000e+02 1.176851126699065275e-01
4.530000000000000000e+02 8.836183444711304125e-02
6.600000000000000000e+02 8.086966866100050999e-02
9.250000000000000000e+02 6.582270821047229992e-02
1.266000000000000000e+03 5.973844007369463749e-02
1.701000000000000000e+03 5.430291426300298124e-02
2.248000000000000000e+03 4.138747847981437411e-02
2.925000000000000000e+03 3.931574320028181219e-02
3.750000000000000000e+03 3.596761850129151505e-02
4.741000000000000000e+03 3.352240069922249321e-02
5.916000000000000000e+03 2.837075851866890236e-02
7.293000000000000000e+03 2.408292272387276001e-02
8.890000000000000000e+03 2.198762243296793067e-02
1.072500000000000000e+04 2.107668996682891122e-02
1.281600000000000000e+04 1.902174211634527837e-02
1.518100000000000000e+04 1.778590680680521008e-02
1.783800000000000000e+04 1.734032514738352918e-02
2.080500000000000000e+04 1.684484578988851636e-02
2.410000000000000000e+04 1.635625636067251573e-02
2.774100000000000000e+04 1.600518187524369376e-02
3.174600000000000000e+04 1.497828213285906131e-02
3.613300000000000000e+04 1.394281435000912193e-02
4.092000000000000000e+04 1.317745815354681542e-02
4.612500000000000000e+04 1.265362129213044862e-02
5.111600000000000000e+04 1.236197798632639698e-02
5.645700000000000000e+04 1.231330436472539286e-02


==> figures/random_data_scaling_cm-sgd/cm-sgd-1_n-800.txt <==
1.410000000000000000e+02 2.788335706847425155e-01
2.860000000000000000e+02 1.171295094882126853e-01
4.530000000000000000e+02 8.690227776307933583e-02
6.600000000000000000e+02 7.575714224549896791e-02
9.250000000000000000e+02 7.012599998451556071e-02
1.266000000000000000e+03 5.077619976080818831e-02
1.701000000000000000e+03 4.466155631923753033e-02
2.248000000000000000e+03 4.134005562644702675e-02
2.925000000000000000e+03 3.279831552251110532e-02
3.750000000000000000e+03 2.922940877555804673e-02
4.741000000000000000e+03 2.599661729865184942e-02
5.916000000000000000e+03 2.360591512583384149e-02
7.293000000000000000e+03 2.183839485898367641e-02
8.890000000000000000e+03 1.939856797171107122e-02
1.072500000000000000e+04 1.685092188525669915e-02
1.281600000000000000e+04 1.544094626758174028e-02
1.518100000000000000e+04 1.480667614860852951e-02
1.783800000000000000e+04 1.381040803303367620e-02
2.080500000000000000e+04 1.160748864301952565e-02
2.410000000000000000e+04 1.091492560880060608e-02
2.774100000000000000e+04 9.554173836136235776e-03
3.174600000000000000e+04 8.233657179342395230e-03
3.613300000000000000e+04 7.158501090906518698e-03
4.092000000000000000e+04 6.738573657152004993e-03
4.612500000000000000e+04 5.754530367268602571e-03
5.111600000000000000e+04 5.412709188245721885e-03
5.645700000000000000e+04 5.337879750876945058e-03
6.216000000000000000e+04 5.064803523165791604e-03
6.823700000000000000e+04 4.679574886805255678e-03
7.470000000000000000e+04 4.555470574903111927e-03
7.805800000000000000e+04 4.471304861151663597e-03
8.147200000000000000e+04 4.416503683976595422e-03
8.494200000000000000e+04 4.346423138339654269e-03
8.846800000000000000e+04 4.307416553749264000e-03
9.205000000000000000e+04 4.283829703218959041e-03
9.568800000000000000e+04 4.265057115797041276e-03
9.938200000000000000e+04 4.167821864505303654e-03
1.031320000000000000e+05 4.145218770275822286e-03
1.069380000000000000e+05 4.073296405049359192e-03
1.108000000000000000e+05 4.059546460609997874e-03
1.147180000000000000e+05 4.013881722973150490e-03


==> figures/random_data_scaling_cm-sgd/t3svd.txt <==
1.410000000000000000e+02 2.578007211024221923e-01
2.860000000000000000e+02 1.084937336580991951e-01
4.530000000000000000e+02 8.235514711190523862e-02
6.600000000000000000e+02 7.286293883129926763e-02
9.250000000000000000e+02 6.289114530983946905e-02
1.266000000000000000e+03 4.720046225494816533e-02
1.701000000000000000e+03 4.015869664724175392e-02
2.248000000000000000e+03 3.375574767522446229e-02
2.925000000000000000e+03 3.007226466394004663e-02
3.750000000000000000e+03 2.689700192902105130e-02
4.741000000000000000e+03 2.330252744101278875e-02
5.916000000000000000e+03 2.074554712729266212e-02
7.293000000000000000e+03 1.772712786872960786e-02
8.890000000000000000e+03 1.562422170056164579e-02
1.072500000000000000e+04 1.342868661931713621e-02
1.281600000000000000e+04 1.181413473860716892e-02
1.518100000000000000e+04 1.053561503868455200e-02
1.783800000000000000e+04 9.317537854971101596e-03
2.080500000000000000e+04 7.781956802047972771e-03
2.410000000000000000e+04 7.102785343678187820e-03
2.774100000000000000e+04 6.309834291160229015e-03
3.174600000000000000e+04 5.348089401148690102e-03
3.613300000000000000e+04 4.205335713278944738e-03
4.092000000000000000e+04 3.470988245150092438e-03
4.612500000000000000e+04 2.940461806612671737e-03
5.111600000000000000e+04 2.652442418359093976e-03
5.645700000000000000e+04 2.318936866306712738e-03
6.216000000000000000e+04 2.122091643106217146e-03
6.823700000000000000e+04 1.912443353055848444e-03
7.470000000000000000e+04 1.732358052129651755e-03
7.805800000000000000e+04 1.590844412209838641e-03
8.147200000000000000e+04 1.472398814280771696e-03
8.494200000000000000e+04 1.389700527431537037e-03
8.846800000000000000e+04 1.300544023210000594e-03
9.205000000000000000e+04 1.240978120679515646e-03
9.568800000000000000e+04 1.152875787703208903e-03
9.938200000000000000e+04 1.089412171112987167e-03
1.031320000000000000e+05 9.918161180908068465e-04
1.069380000000000000e+05 9.275925534747295675e-04
1.108000000000000000e+05 8.730125608005591441e-04
1.147180000000000000e+05 8.159294194643423436e-04
1.186920000000000000e+05 7.721210899376805287e-04
1.227220000000000000e+05 7.324087559960535581e-04
1.268080000000000000e+05 6.807792456635117315e-04
1.309500000000000000e+05 6.386796653753208826e-04
1.351480000000000000e+05 6.056817014717872901e-04
1.394020000000000000e+05 5.730321482268869396e-04
1.437120000000000000e+05 5.421889146547616322e-04
1.480780000000000000e+05 5.165970840267053400e-04
1.525000000000000000e+05 4.894742712693238946e-04
1.569780000000000000e+05 4.712018418569342924e-04
1.615120000000000000e+05 4.490244519604402263e-04
1.661020000000000000e+05 4.219466723396188496e-04
1.707480000000000000e+05 3.967958985447448740e-04
1.754500000000000000e+05 3.750868365604339422e-04
1.802080000000000000e+05 3.562710763389375225e-04
1.850220000000000000e+05 3.379119911189695943e-04
1.898920000000000000e+05 3.230453691372089128e-04
1.948180000000000000e+05 3.036021400337761715e-04
1.998000000000000000e+05 2.922749622796992565e-04
2.048380000000000000e+05 2.814235226109488663e-04
2.099320000000000000e+05 2.710522433962393946e-04
2.150820000000000000e+05 2.605305046289434234e-04
2.202880000000000000e+05 2.477628773012677146e-04
2.255500000000000000e+05 2.379398764105684937e-04
2.308680000000000000e+05 2.237312959375720178e-04


==> figures/random_data_scaling_tr-rmgn/rmgn-1_n-100.txt <==
1.410000000000000000e+02 2.923447860214175020e-01
2.860000000000000000e+02 1.433470688562683282e-01
4.530000000000000000e+02 1.076574479780364468e-01
6.600000000000000000e+02 9.416949726342611904e-02
9.250000000000000000e+02 8.115737265427848401e-02
1.266000000000000000e+03 7.095803385328172674e-02
1.701000000000000000e+03 6.610984309499905176e-02
2.248000000000000000e+03 6.043370701561550512e-02
2.925000000000000000e+03 6.059434157153740369e-02
3.750000000000000000e+03 6.228732609752421490e-02
4.741000000000000000e+03 6.127334409058062675e-02
5.916000000000000000e+03 6.072363991225299823e-02
7.293000000000000000e+03 5.908973113978283759e-02
8.890000000000000000e+03 5.841064287034988811e-02
1.072500000000000000e+04 5.814206002994907335e-02
1.281600000000000000e+04 5.795371256498109414e-02


==> figures/random_data_scaling_tr-rmgn/rmgn-1_n-1600.txt <==
1.410000000000000000e+02 2.616366505367866413e-01
2.860000000000000000e+02 1.094730149354242871e-01
4.530000000000000000e+02 8.222700931751905640e-02
6.600000000000000000e+02 7.186297522710462238e-02
9.250000000000000000e+02 6.304457438751752407e-02
1.266000000000000000e+03 4.711167555859167855e-02
1.701000000000000000e+03 3.978542160486019108e-02
2.248000000000000000e+03 3.396076948002555579e-02
2.925000000000000000e+03 3.091466486741034983e-02
3.750000000000000000e+03 2.737732589559943933e-02
4.741000000000000000e+03 2.371694958226551464e-02
5.916000000000000000e+03 2.103935745080525582e-02
7.293000000000000000e+03 1.902867417788143417e-02
8.890000000000000000e+03 1.652730757496707545e-02
1.072500000000000000e+04 1.448346113719920468e-02
1.281600000000000000e+04 1.240407072835755971e-02
1.518100000000000000e+04 1.108974791642962018e-02
1.783800000000000000e+04 9.622483760865373562e-03
2.080500000000000000e+04 8.097686524957913717e-03
2.410000000000000000e+04 7.312396876577718051e-03
2.774100000000000000e+04 6.419005996147127656e-03
3.174600000000000000e+04 5.455080298531291873e-03
3.613300000000000000e+04 4.151566489581101985e-03
4.092000000000000000e+04 2.780239012595607170e-03
4.612500000000000000e+04 1.615078150345285743e-03
5.111600000000000000e+04 1.489190676091696995e-03
5.645700000000000000e+04 1.455956206512515859e-03
6.216000000000000000e+04 1.445833367545561144e-03
6.823700000000000000e+04 1.429388563887062013e-03
7.470000000000000000e+04 1.126491465993677320e-03
7.805800000000000000e+04 1.126048251134806463e-03
8.147200000000000000e+04 1.124571091535492935e-03
8.494200000000000000e+04 1.123709638252991553e-03
8.846800000000000000e+04 1.122284220991128911e-03
9.205000000000000000e+04 1.121034834543492391e-03
9.568800000000000000e+04 1.119584447580961950e-03
9.938200000000000000e+04 1.118113739022810835e-03
1.031320000000000000e+05 1.116640916823668540e-03
1.069380000000000000e+05 1.115021003388222756e-03
1.108000000000000000e+05 1.113531287021802879e-03
1.147180000000000000e+05 1.110115088311294318e-03
1.186920000000000000e+05 1.106467084906768115e-03
1.227220000000000000e+05 1.102860066014361290e-03
1.268080000000000000e+05 1.099301993601360487e-03
1.309500000000000000e+05 1.095676074447759227e-03
1.351480000000000000e+05 1.092140181820076481e-03
1.394020000000000000e+05 1.090221499616793408e-03
1.437120000000000000e+05 1.088910612941869143e-03
1.480780000000000000e+05 1.085474199778544303e-03
1.525000000000000000e+05 1.082095741897791180e-03
1.569780000000000000e+05 1.078786117686246146e-03
1.615120000000000000e+05 1.076989110160713001e-03
1.661020000000000000e+05 1.075812524246353569e-03
1.707480000000000000e+05 1.072716761243551519e-03
1.754500000000000000e+05 1.070996163310414511e-03
1.802080000000000000e+05 1.069843951081829838e-03
1.850220000000000000e+05 1.066715388966037745e-03
1.898920000000000000e+05 1.063635759297813267e-03
1.948180000000000000e+05 1.062023417706371925e-03
1.998000000000000000e+05 1.060973362176842114e-03
2.048380000000000000e+05 1.059374893837691225e-03
2.099320000000000000e+05 1.058364964897604748e-03
2.150820000000000000e+05 1.055447882004865784e-03
2.202880000000000000e+05 1.052631248863348601e-03
2.255500000000000000e+05 1.049663170204948818e-03
2.308680000000000000e+05 1.046333208629788561e-03


==> figures/random_data_scaling_tr-rmgn/rmgn-1_n-200.txt <==
1.410000000000000000e+02 3.026576922861745622e-01
2.860000000000000000e+02 1.191775454125216099e-01
4.530000000000000000e+02 1.054035697771094210e-01
6.600000000000000000e+02 8.190199425819000290e-02
9.250000000000000000e+02 7.105013271825696974e-02
1.266000000000000000e+03 6.090055491844179741e-02
1.701000000000000000e+03 5.429371983375126665e-02
2.248000000000000000e+03 4.728624306223121188e-02
2.925000000000000000e+03 4.287033642660235261e-02
3.750000000000000000e+03 3.887297184990107235e-02
4.741000000000000000e+03 3.406301369918309646e-02
5.916000000000000000e+03 3.348529499088768319e-02
7.293000000000000000e+03 3.225653272125231230e-02
8.890000000000000000e+03 3.142824502376622559e-02
1.072500000000000000e+04 2.980045204678557699e-02
1.281600000000000000e+04 2.877250828623633197e-02
1.518100000000000000e+04 2.787260113357063404e-02
1.783800000000000000e+04 2.741618655197702176e-02
2.080500000000000000e+04 2.713585230088319533e-02
2.410000000000000000e+04 2.696850575033801073e-02
2.774100000000000000e+04 2.679368831474596493e-02


==> figures/random_data_scaling_tr-rmgn/rmgn-1_n-400.txt <==
1.410000000000000000e+02 2.814328839131455817e-01
2.860000000000000000e+02 1.145106261278389936e-01
4.530000000000000000e+02 8.960620214195343103e-02
6.600000000000000000e+02 7.466625470438782719e-02
9.250000000000000000e+02 6.539293134673566932e-02
1.266000000000000000e+03 5.093943540508284740e-02
1.701000000000000000e+03 4.439981319197380122e-02
2.248000000000000000e+03 3.675738793792513587e-02
2.925000000000000000e+03 3.387100383311002910e-02
3.750000000000000000e+03 3.053671462237380479e-02
4.741000000000000000e+03 2.670611224688029806e-02
5.916000000000000000e+03 2.595733248431707565e-02
7.293000000000000000e+03 2.334956387629391963e-02
8.890000000000000000e+03 2.107637379680478776e-02
1.072500000000000000e+04 1.935417545219294405e-02
1.281600000000000000e+04 1.798909666090725903e-02
1.518100000000000000e+04 1.559904483264595160e-02
1.783800000000000000e+04 1.353670184564382747e-02
2.080500000000000000e+04 1.242872339664930111e-02
2.410000000000000000e+04 1.155836475959542801e-02
2.774100000000000000e+04 1.105452893591110826e-02
3.174600000000000000e+04 1.045526065606496892e-02
3.613300000000000000e+04 1.013863838459589176e-02
4.092000000000000000e+04 9.809384327718134733e-03
4.612500000000000000e+04 9.616548998935187109e-03
5.111600000000000000e+04 9.614131126927827342e-03
5.645700000000000000e+04 9.613144884027582590e-03


==> figures/random_data_scaling_tr-rmgn/rmgn-1_n-800.txt <==
1.410000000000000000e+02 2.743461245800022930e-01
2.860000000000000000e+02 1.095961553598738258e-01
4.530000000000000000e+02 8.400061542587451691e-02
6.600000000000000000e+02 7.333426452910958571e-02
9.250000000000000000e+02 6.492060560817101977e-02
1.266000000000000000e+03 4.877185539253231505e-02
1.701000000000000000e+03 4.371799627319514214e-02
2.248000000000000000e+03 3.582496937299979589e-02
2.925000000000000000e+03 3.264211933254266423e-02
3.750000000000000000e+03 2.864398682646927125e-02
4.741000000000000000e+03 2.507097618625334784e-02
5.916000000000000000e+03 2.276801061742666013e-02
7.293000000000000000e+03 2.103649265278398697e-02
8.890000000000000000e+03 1.784874724211549940e-02
1.072500000000000000e+04 1.618439585059882127e-02
1.281600000000000000e+04 1.389969541970176650e-02
1.518100000000000000e+04 1.266259146721330185e-02
1.783800000000000000e+04 1.107965618329441113e-02
2.080500000000000000e+04 9.353260251335931627e-03
2.410000000000000000e+04 8.542122433809579488e-03
2.774100000000000000e+04 7.743735387357213000e-03
3.174600000000000000e+04 6.591576378664207661e-03
3.613300000000000000e+04 4.784359487282863546e-03
4.092000000000000000e+04 3.935579821019963634e-03
4.612500000000000000e+04 2.948672163891128371e-03
5.111600000000000000e+04 2.938168030264135065e-03
5.645700000000000000e+04 2.934594360170980284e-03
6.216000000000000000e+04 2.910945956672843660e-03
6.823700000000000000e+04 2.904348148270366210e-03
7.470000000000000000e+04 2.894659542527290401e-03
7.805800000000000000e+04 2.886659130182869445e-03
8.147200000000000000e+04 2.879935752468156928e-03
8.494200000000000000e+04 2.873614196654568961e-03
8.846800000000000000e+04 2.867611653249051585e-03
9.205000000000000000e+04 2.861694379742295898e-03
9.568800000000000000e+04 2.855856291381398977e-03
9.938200000000000000e+04 2.850241725158843883e-03
1.031320000000000000e+05 2.844704049148035450e-03
1.069380000000000000e+05 2.839451257111712777e-03
1.108000000000000000e+05 2.834354308860339948e-03
1.147180000000000000e+05 2.829334257915894560e-03


==> figures/random_data_scaling_tr-rmgn/t3svd.txt <==
1.410000000000000000e+02 2.578007211024221923e-01
2.860000000000000000e+02 1.084937336580991951e-01
4.530000000000000000e+02 8.235514711190523862e-02
6.600000000000000000e+02 7.286293883129926763e-02
9.250000000000000000e+02 6.289114530983946905e-02
1.266000000000000000e+03 4.720046225494816533e-02
1.701000000000000000e+03 4.015869664724175392e-02
2.248000000000000000e+03 3.375574767522446229e-02
2.925000000000000000e+03 3.007226466394004663e-02
3.750000000000000000e+03 2.689700192902105130e-02
4.741000000000000000e+03 2.330252744101278875e-02
5.916000000000000000e+03 2.074554712729266212e-02
7.293000000000000000e+03 1.772712786872960786e-02
8.890000000000000000e+03 1.562422170056164579e-02
1.072500000000000000e+04 1.342868661931713621e-02
1.281600000000000000e+04 1.181413473860716892e-02
1.518100000000000000e+04 1.053561503868455200e-02
1.783800000000000000e+04 9.317537854971101596e-03
2.080500000000000000e+04 7.781956802047972771e-03
2.410000000000000000e+04 7.102785343678187820e-03
2.774100000000000000e+04 6.309834291160229015e-03
3.174600000000000000e+04 5.348089401148690102e-03
3.613300000000000000e+04 4.205335713278944738e-03
4.092000000000000000e+04 3.470988245150092438e-03
4.612500000000000000e+04 2.940461806612671737e-03
5.111600000000000000e+04 2.652442418359093976e-03
5.645700000000000000e+04 2.318936866306712738e-03
6.216000000000000000e+04 2.122091643106217146e-03
6.823700000000000000e+04 1.912443353055848444e-03
7.470000000000000000e+04 1.732358052129651755e-03
7.805800000000000000e+04 1.590844412209838641e-03
8.147200000000000000e+04 1.472398814280771696e-03
8.494200000000000000e+04 1.389700527431537037e-03
8.846800000000000000e+04 1.300544023210000594e-03
9.205000000000000000e+04 1.240978120679515646e-03
9.568800000000000000e+04 1.152875787703208903e-03
9.938200000000000000e+04 1.089412171112987167e-03
1.031320000000000000e+05 9.918161180908068465e-04
1.069380000000000000e+05 9.275925534747295675e-04
1.108000000000000000e+05 8.730125608005591441e-04
1.147180000000000000e+05 8.159294194643423436e-04
1.186920000000000000e+05 7.721210899376805287e-04
1.227220000000000000e+05 7.324087559960535581e-04
1.268080000000000000e+05 6.807792456635117315e-04
1.309500000000000000e+05 6.386796653753208826e-04
1.351480000000000000e+05 6.056817014717872901e-04
1.394020000000000000e+05 5.730321482268869396e-04
1.437120000000000000e+05 5.421889146547616322e-04
1.480780000000000000e+05 5.165970840267053400e-04
1.525000000000000000e+05 4.894742712693238946e-04
1.569780000000000000e+05 4.712018418569342924e-04
1.615120000000000000e+05 4.490244519604402263e-04
1.661020000000000000e+05 4.219466723396188496e-04
1.707480000000000000e+05 3.967958985447448740e-04
1.754500000000000000e+05 3.750868365604339422e-04
1.802080000000000000e+05 3.562710763389375225e-04
1.850220000000000000e+05 3.379119911189695943e-04
1.898920000000000000e+05 3.230453691372089128e-04
1.948180000000000000e+05 3.036021400337761715e-04
1.998000000000000000e+05 2.922749622796992565e-04
2.048380000000000000e+05 2.814235226109488663e-04
2.099320000000000000e+05 2.710522433962393946e-04
2.150820000000000000e+05 2.605305046289434234e-04
2.202880000000000000e+05 2.477628773012677146e-04
2.255500000000000000e+05 2.379398764105684937e-04
2.308680000000000000e+05 2.237312959375720178e-04


==> figures/random_order_scaling/cm-sgd-1_k-1.txt <==
5.400000000000000000e+01 2.501750189728749185e-01
1.060000000000000000e+02 1.355467493917519584e-01
1.560000000000000000e+02 8.199638580344338623e-02
2.040000000000000000e+02 6.075720604527604790e-02
2.500000000000000000e+02 4.661579252637028381e-02
2.940000000000000000e+02 3.773004892591865639e-02
3.360000000000000000e+02 2.874775778398011225e-02
3.760000000000000000e+02 2.321965540194075375e-02
4.140000000000000000e+02 1.973488856136908567e-02
4.500000000000000000e+02 1.552208002549099360e-02
4.840000000000000000e+02 1.302059084064894311e-02
5.160000000000000000e+02 1.126099232434550797e-02
5.460000000000000000e+02 9.574170741858251815e-03
5.740000000000000000e+02 7.866311853155092543e-03
6.000000000000000000e+02 6.476178333650746757e-03
6.240000000000000000e+02 5.552181004773658682e-03
6.460000000000000000e+02 4.522686353628755339e-03
6.660000000000000000e+02 3.592299158721798044e-03
6.840000000000000000e+02 2.851475095502889901e-03
7.000000000000000000e+02 2.132610565173036037e-03
7.140000000000000000e+02 1.574295042868045346e-03
7.260000000000000000e+02 1.034257231447636895e-03
7.360000000000000000e+02 6.933995686727964947e-04
7.440000000000000000e+02 2.598439371572803256e-04
7.500000000000000000e+02 1.140664817363055523e-14


==> figures/random_order_scaling/cm-sgd-1_k-2.txt <==
8.300000000000000000e+01 2.778033861140974392e-01
1.660000000000000000e+02 1.348188317669593017e-01
2.550000000000000000e+02 9.230810679663280227e-02
3.560000000000000000e+02 7.286398441367668288e-02
4.750000000000000000e+02 6.436463381109755466e-02
6.180000000000000000e+02 4.974189681172433430e-02
7.910000000000000000e+02 4.128190919264038139e-02
1.000000000000000000e+03 3.690948088760297174e-02
1.251000000000000000e+03 3.008083170540569104e-02
1.550000000000000000e+03 2.703930867903373003e-02
1.903000000000000000e+03 2.287937801999108747e-02
2.316000000000000000e+03 2.023814537867521177e-02
2.795000000000000000e+03 1.810056211004543517e-02
3.346000000000000000e+03 1.623698130328464842e-02
3.975000000000000000e+03 1.444239852373446244e-02
4.688000000000000000e+03 1.275398365844240128e-02
5.491000000000000000e+03 1.127162513297848973e-02
6.390000000000000000e+03 1.040624154089694713e-02
7.391000000000000000e+03 9.441440343399602753e-03
8.500000000000000000e+03 8.427413172539550273e-03
9.723000000000000000e+03 6.811147444781055771e-03
1.106600000000000000e+04 5.744280777646509732e-03
1.253500000000000000e+04 4.602581408923948209e-03
1.413600000000000000e+04 2.631744868128649360e-03
1.587500000000000000e+04 1.275465369344765424e-03
1.710800000000000000e+04 1.016891424597908284e-03
1.838700000000000000e+04 8.122975443614927505e-04
1.971200000000000000e+04 5.948867808776305520e-04
2.108300000000000000e+04 2.810826120403899842e-04
2.250000000000000000e+04 1.682412625455777981e-06


==> figures/random_order_scaling/cm-sgd-1_k-3.txt <==
1.120000000000000000e+02 3.536040111515365014e-01
2.260000000000000000e+02 1.192457097105663333e-01
3.540000000000000000e+02 9.112928891263412379e-02
5.080000000000000000e+02 7.355818781196929446e-02
7.000000000000000000e+02 6.316664502802984971e-02
9.420000000000000000e+02 5.592017157828785279e-02
1.246000000000000000e+03 4.371135917315518288e-02
1.624000000000000000e+03 3.900732004593582269e-02
2.088000000000000000e+03 3.627435001476659454e-02
2.650000000000000000e+03 3.047067844721457891e-02
3.322000000000000000e+03 2.531379524534235065e-02
4.116000000000000000e+03 2.434915320858047766e-02
5.044000000000000000e+03 2.008736413941766483e-02
6.118000000000000000e+03 1.808011490412728475e-02
7.350000000000000000e+03 1.581278600705863374e-02
8.752000000000000000e+03 1.431725514519510342e-02
1.033600000000000000e+04 1.338523265173562765e-02
1.211400000000000000e+04 1.178995982056953856e-02
1.409800000000000000e+04 1.042014160689712192e-02
1.630000000000000000e+04 9.730509169488942012e-03
1.873200000000000000e+04 8.175088519689914859e-03
2.140600000000000000e+04 7.456418422023013137e-03
2.433400000000000000e+04 6.785168704258940503e-03
2.752800000000000000e+04 6.061369704752247491e-03
3.100000000000000000e+04 5.033908003861995925e-03
3.411200000000000000e+04 4.636212298006121314e-03
3.742200000000000000e+04 4.585554082660060586e-03
4.093600000000000000e+04 4.332777958104020929e-03
4.466000000000000000e+04 4.313198185344711659e-03


==> figures/random_order_scaling/cm-sgd-1_k-4.txt <==
1.410000000000000000e+02 3.708330068503796206e-01
2.860000000000000000e+02 1.176851126699065275e-01
4.530000000000000000e+02 8.836183444711304125e-02
6.600000000000000000e+02 8.086966866100050999e-02
9.250000000000000000e+02 6.582270821047229992e-02
1.266000000000000000e+03 5.973844007369463749e-02
1.701000000000000000e+03 5.430291426300298124e-02
2.248000000000000000e+03 4.138747847981437411e-02
2.925000000000000000e+03 3.931574320028181219e-02
3.750000000000000000e+03 3.596761850129151505e-02
4.741000000000000000e+03 3.352240069922249321e-02
5.916000000000000000e+03 2.837075851866890236e-02
7.293000000000000000e+03 2.408292272387276001e-02
8.890000000000000000e+03 2.198762243296793067e-02
1.072500000000000000e+04 2.107668996682891122e-02
1.281600000000000000e+04 1.902174211634527837e-02
1.518100000000000000e+04 1.778590680680521008e-02
1.783800000000000000e+04 1.734032514738352918e-02
2.080500000000000000e+04 1.684484578988851636e-02
2.410000000000000000e+04 1.635625636067251573e-02
2.774100000000000000e+04 1.600518187524369376e-02
3.174600000000000000e+04 1.497828213285906131e-02
3.613300000000000000e+04 1.394281435000912193e-02
4.092000000000000000e+04 1.317745815354681542e-02
4.612500000000000000e+04 1.265362129213044862e-02
5.111600000000000000e+04 1.236197798632639698e-02
5.645700000000000000e+04 1.231330436472539286e-02


==> figures/random_order_scaling/cm-sgd-1_k-5.txt <==
1.700000000000000000e+02 2.781880880006467605e-01
3.460000000000000000e+02 1.318068722511198665e-01
5.520000000000000000e+02 1.170822966485692423e-01
8.120000000000000000e+02 1.104834662747146146e-01
1.150000000000000000e+03 1.016752056149737710e-01
1.590000000000000000e+03 8.954367239826227509e-02
2.156000000000000000e+03 8.273928527269285016e-02
2.872000000000000000e+03 7.795190066831313158e-02
3.762000000000000000e+03 6.956256526818171970e-02
4.850000000000000000e+03 6.406831022765042960e-02
6.160000000000000000e+03 6.062665157190741394e-02
7.716000000000000000e+03 5.777732929985733568e-02
9.542000000000000000e+03 5.173311208254375432e-02
1.166200000000000000e+04 5.011288358061667669e-02
1.410000000000000000e+04 4.949374996266491661e-02
1.688000000000000000e+04 4.807209717538007965e-02
2.002600000000000000e+04 4.694213101267193794e-02
2.356200000000000000e+04 4.631364851150748113e-02
2.751200000000000000e+04 4.555118272338930935e-02
3.190000000000000000e+04 4.483830809781935017e-02
3.675000000000000000e+04 4.463237598828735664e-02
4.208600000000000000e+04 4.449329627121468428e-02
4.793200000000000000e+04 4.435278799970934771e-02
5.431200000000000000e+04 4.412681204162763327e-02
6.125000000000000000e+04 4.385400211128170911e-02
6.812000000000000000e+04 4.358682859507325563e-02


==> figures/random_order_scaling/rmgn-1_k-1.txt <==
5.400000000000000000e+01 2.478277435397555628e-01
1.060000000000000000e+02 1.349332906488896755e-01
1.560000000000000000e+02 8.038223209142357495e-02
2.040000000000000000e+02 6.012239300260831948e-02
2.500000000000000000e+02 4.586987259525851512e-02
2.940000000000000000e+02 3.653948672996840119e-02
3.360000000000000000e+02 2.755745078330305853e-02
3.760000000000000000e+02 2.241167243398716619e-02
4.140000000000000000e+02 1.900491744238095443e-02
4.500000000000000000e+02 1.487520582281899595e-02
4.840000000000000000e+02 1.251672101459678013e-02
5.160000000000000000e+02 1.067936655572927600e-02
5.460000000000000000e+02 9.093249316866442236e-03
5.740000000000000000e+02 7.399013860099524879e-03
6.000000000000000000e+02 6.145692925474266141e-03
6.240000000000000000e+02 5.231854390360426467e-03
6.460000000000000000e+02 4.210378162369569043e-03
6.660000000000000000e+02 3.344290507268362495e-03
6.840000000000000000e+02 2.614022642969275612e-03
7.000000000000000000e+02 2.020542503461691779e-03
7.140000000000000000e+02 1.457816584441981155e-03
7.260000000000000000e+02 9.918060284094714144e-04
7.360000000000000000e+02 6.652765954714086371e-04
7.440000000000000000e+02 2.422837361664765036e-04
7.500000000000000000e+02 3.814958250968142421e-05


==> figures/random_order_scaling/rmgn-1_k-2.txt <==
8.300000000000000000e+01 2.627506524052879988e-01
1.660000000000000000e+02 1.263385421515926532e-01
2.550000000000000000e+02 8.878308263360261410e-02
3.560000000000000000e+02 6.991422821309753455e-02
4.750000000000000000e+02 5.754731275188347539e-02
6.180000000000000000e+02 4.679543964197360739e-02
7.910000000000000000e+02 3.890448189638232718e-02
1.000000000000000000e+03 3.295771312100864714e-02
1.251000000000000000e+03 2.816605331160600828e-02
1.550000000000000000e+03 2.474757298658661342e-02
1.903000000000000000e+03 2.142515754137983008e-02
2.316000000000000000e+03 1.892256242182746920e-02
2.795000000000000000e+03 1.696800113649504088e-02
3.346000000000000000e+03 1.494635957102721791e-02
3.975000000000000000e+03 1.341335573668886970e-02
4.688000000000000000e+03 1.187074387330537550e-02
5.491000000000000000e+03 1.055931622570354354e-02
6.390000000000000000e+03 9.744348877540633808e-03
7.391000000000000000e+03 8.657427562622515074e-03
8.500000000000000000e+03 7.574604229144110343e-03
9.723000000000000000e+03 6.458852179163166243e-03
1.106600000000000000e+04 5.318745888607072196e-03
1.253500000000000000e+04 4.059697609236433136e-03
1.413600000000000000e+04 2.410159194695245862e-03
1.587500000000000000e+04 1.176318544180202401e-03
1.710800000000000000e+04 9.973593899645751340e-04
1.838700000000000000e+04 8.187190869306819243e-04
1.971200000000000000e+04 6.504593596823499179e-04
2.108300000000000000e+04 5.559584424936600457e-04
2.250000000000000000e+04 3.521551770766395847e-04


==> figures/random_order_scaling/rmgn-1_k-3.txt <==
1.120000000000000000e+02 3.255946658148302642e-01
2.260000000000000000e+02 1.169538520785389363e-01
3.540000000000000000e+02 8.592181917115197798e-02
5.080000000000000000e+02 7.215752701333005836e-02
7.000000000000000000e+02 6.101007661149600997e-02
9.420000000000000000e+02 5.096987484427818738e-02
1.246000000000000000e+03 4.201320350927862518e-02
1.624000000000000000e+03 3.834692971405679468e-02
2.088000000000000000e+03 3.376456339871852091e-02
2.650000000000000000e+03 2.959777385960110987e-02
3.322000000000000000e+03 2.520323230430467423e-02
4.116000000000000000e+03 2.150469384463047154e-02
5.044000000000000000e+03 1.872802013115341599e-02
6.118000000000000000e+03 1.644661741185450207e-02
7.350000000000000000e+03 1.498376582149706440e-02
8.752000000000000000e+03 1.378448020683905456e-02
1.033600000000000000e+04 1.240533141036272505e-02
1.211400000000000000e+04 1.072761798084138907e-02
1.409800000000000000e+04 9.572357959876322611e-03
1.630000000000000000e+04 8.253818412340878027e-03
1.873200000000000000e+04 7.166628780484931432e-03
2.140600000000000000e+04 6.150635058896335508e-03
2.433400000000000000e+04 5.475952183189263314e-03
2.752800000000000000e+04 4.263656648445813754e-03
3.100000000000000000e+04 3.509858651700679347e-03
3.411200000000000000e+04 3.464092270579854308e-03
3.742200000000000000e+04 3.441366711861363215e-03
4.093600000000000000e+04 3.435338322846693843e-03
4.466000000000000000e+04 3.427595408282652772e-03


==> figures/random_order_scaling/rmgn-1_k-4.txt <==
1.410000000000000000e+02 2.814328839131455817e-01
2.860000000000000000e+02 1.145106261278389936e-01
4.530000000000000000e+02 8.960620214195343103e-02
6.600000000000000000e+02 7.466625470438782719e-02
9.250000000000000000e+02 6.539293134673566932e-02
1.266000000000000000e+03 5.093943540508284740e-02
1.701000000000000000e+03 4.439981319197380122e-02
2.248000000000000000e+03 3.675738793792513587e-02
2.925000000000000000e+03 3.387100383311002910e-02
3.750000000000000000e+03 3.053671462237380479e-02
4.741000000000000000e+03 2.670611224688029806e-02
5.916000000000000000e+03 2.595733248431707565e-02
7.293000000000000000e+03 2.334956387629391963e-02
8.890000000000000000e+03 2.107637379680478776e-02
1.072500000000000000e+04 1.935417545219294405e-02
1.281600000000000000e+04 1.798909666090725903e-02
1.518100000000000000e+04 1.559904483264595160e-02
1.783800000000000000e+04 1.353670184564382747e-02
2.080500000000000000e+04 1.242872339664930111e-02
2.410000000000000000e+04 1.155836475959542801e-02
2.774100000000000000e+04 1.105452893591110826e-02
3.174600000000000000e+04 1.045526065606496892e-02
3.613300000000000000e+04 1.013863838459589176e-02
4.092000000000000000e+04 9.809384327718134733e-03
4.612500000000000000e+04 9.616548998935187109e-03
5.111600000000000000e+04 9.614131126927827342e-03
5.645700000000000000e+04 9.613144884027582590e-03


==> figures/random_order_scaling/rmgn-1_k-5.txt <==
1.700000000000000000e+02 3.044555370277736150e-01
3.460000000000000000e+02 1.206611084192008160e-01
5.520000000000000000e+02 1.026215218404202406e-01
8.120000000000000000e+02 8.865563032832532442e-02
1.150000000000000000e+03 7.779075726904606525e-02
1.590000000000000000e+03 6.789650472109869106e-02
2.156000000000000000e+03 5.778095288414247799e-02
2.872000000000000000e+03 4.548308417847209822e-02
3.762000000000000000e+03 3.971577139694781877e-02
4.850000000000000000e+03 3.321994348912440942e-02
6.160000000000000000e+03 3.073954912951408144e-02
7.716000000000000000e+03 2.723530063206917526e-02
9.542000000000000000e+03 2.552804464691144776e-02
1.166200000000000000e+04 2.389247287090258409e-02
1.410000000000000000e+04 2.183203297350285593e-02
1.688000000000000000e+04 1.884755798756573494e-02
2.002600000000000000e+04 1.866966993050971774e-02
2.356200000000000000e+04 1.645108902763672137e-02
2.751200000000000000e+04 1.558085211975289430e-02
3.190000000000000000e+04 1.523673646780217272e-02
3.675000000000000000e+04 1.507606200421911236e-02
4.208600000000000000e+04 1.478874871681678041e-02
4.793200000000000000e+04 1.460247881922176541e-02
5.431200000000000000e+04 1.448209589530699906e-02
6.125000000000000000e+04 1.438754360610415388e-02
6.812000000000000000e+04 1.438685367941517496e-02


==> figures/random_order_scaling/t3svd_k-1.txt <==
5.400000000000000000e+01 2.476806651897109635e-01
1.060000000000000000e+02 1.347462543787201483e-01
1.560000000000000000e+02 8.027414849016754894e-02
2.040000000000000000e+02 6.000086455588442280e-02
2.500000000000000000e+02 4.569734969836154737e-02
2.940000000000000000e+02 3.641430419974769211e-02
3.360000000000000000e+02 2.740434671113499421e-02
3.760000000000000000e+02 2.231486366127058418e-02
4.140000000000000000e+02 1.892304825631994231e-02
4.500000000000000000e+02 1.478676240313838916e-02
4.840000000000000000e+02 1.243555202769684905e-02
5.160000000000000000e+02 1.056273757842732079e-02
5.460000000000000000e+02 9.029475400075634428e-03
5.740000000000000000e+02 7.334060193538390927e-03
6.000000000000000000e+02 6.071181854992708724e-03
6.240000000000000000e+02 5.163383431585077260e-03
6.460000000000000000e+02 4.190094177134342894e-03
6.660000000000000000e+02 3.306249379615798251e-03
6.840000000000000000e+02 2.577184341216441112e-03
7.000000000000000000e+02 1.974613555585663476e-03
7.140000000000000000e+02 1.432505732123562229e-03
7.260000000000000000e+02 9.766308786992470778e-04
7.360000000000000000e+02 6.461458103809296664e-04
7.440000000000000000e+02 2.295400689522956973e-04
7.500000000000000000e+02 1.987636666625878119e-15


==> figures/random_order_scaling/t3svd_k-2.txt <==
8.300000000000000000e+01 2.609520457447150332e-01
1.660000000000000000e+02 1.259899216346103412e-01
2.550000000000000000e+02 8.922239294960888911e-02
3.560000000000000000e+02 7.042962171911808233e-02
4.750000000000000000e+02 5.732091008920716518e-02
6.180000000000000000e+02 4.597618791124910564e-02
7.910000000000000000e+02 3.771121993352011259e-02
1.000000000000000000e+03 3.211140772738388383e-02
1.251000000000000000e+03 2.745576171650438574e-02
1.550000000000000000e+03 2.393926388827078561e-02
1.903000000000000000e+03 2.072771160732860690e-02
2.316000000000000000e+03 1.848184830508154547e-02
2.795000000000000000e+03 1.652510494939959593e-02
3.346000000000000000e+03 1.447284807848445848e-02
3.975000000000000000e+03 1.296526696903001381e-02
4.688000000000000000e+03 1.150243188611973014e-02
5.491000000000000000e+03 1.016523876573501364e-02
6.390000000000000000e+03 9.073937543884282031e-03
7.391000000000000000e+03 7.954171912754588389e-03
8.500000000000000000e+03 6.779261224169087774e-03
9.723000000000000000e+03 5.764421486850696517e-03
1.106600000000000000e+04 4.737846509272183870e-03
1.253500000000000000e+04 3.580205478826167884e-03
1.413600000000000000e+04 2.196015885011692349e-03
1.587500000000000000e+04 1.185542974471144552e-03
1.710800000000000000e+04 9.655267282653155368e-04
1.838700000000000000e+04 7.659415684321222448e-04
1.971200000000000000e+04 5.478597579910638371e-04
2.108300000000000000e+04 3.338796164078464026e-04
2.250000000000000000e+04 7.507941294607541740e-15


==> figures/random_order_scaling/t3svd_k-3.txt <==
1.120000000000000000e+02 2.969329230167911393e-01
2.260000000000000000e+02 1.144716753209165522e-01
3.540000000000000000e+02 8.395647556332866412e-02
5.080000000000000000e+02 7.027843525587024187e-02
7.000000000000000000e+02 5.734620265580161330e-02
9.420000000000000000e+02 4.842877841236080394e-02
1.246000000000000000e+03 4.081529880363981427e-02
1.624000000000000000e+03 3.685565742585599630e-02
2.088000000000000000e+03 3.151767503803600684e-02
2.650000000000000000e+03 2.732438926364107179e-02
3.322000000000000000e+03 2.304971205859003905e-02
4.116000000000000000e+03 1.950132546220350802e-02
5.044000000000000000e+03 1.660716294111382746e-02
6.118000000000000000e+03 1.446865775348293685e-02
7.350000000000000000e+03 1.298722314729009765e-02
8.752000000000000000e+03 1.168964151285244168e-02
1.033600000000000000e+04 1.055360057188355766e-02
1.211400000000000000e+04 9.099587026548857857e-03
1.409800000000000000e+04 8.073444860160872150e-03
1.630000000000000000e+04 6.684305789003786545e-03
1.873200000000000000e+04 5.597395313908811072e-03
2.140600000000000000e+04 4.765591169301607900e-03
2.433400000000000000e+04 3.863502425567900359e-03
2.752800000000000000e+04 3.011928285862420195e-03
3.100000000000000000e+04 2.258187606738942550e-03
3.411200000000000000e+04 2.000883956319246624e-03
3.742200000000000000e+04 1.766835416957006919e-03
4.093600000000000000e+04 1.561843774250309741e-03
4.466000000000000000e+04 1.394511699114147621e-03


==> figures/random_order_scaling/t3svd_k-4.txt <==
1.410000000000000000e+02 2.578007211024221923e-01
2.860000000000000000e+02 1.084937336580991951e-01
4.530000000000000000e+02 8.235514711190523862e-02
6.600000000000000000e+02 7.286293883129926763e-02
9.250000000000000000e+02 6.289114530983946905e-02
1.266000000000000000e+03 4.720046225494816533e-02
1.701000000000000000e+03 4.015869664724175392e-02
2.248000000000000000e+03 3.375574767522446229e-02
2.925000000000000000e+03 3.007226466394004663e-02
3.750000000000000000e+03 2.689700192902105130e-02
4.741000000000000000e+03 2.330252744101278875e-02
5.916000000000000000e+03 2.074554712729266212e-02
7.293000000000000000e+03 1.772712786872960786e-02
8.890000000000000000e+03 1.562422170056164579e-02
1.072500000000000000e+04 1.342868661931713621e-02
1.281600000000000000e+04 1.181413473860716892e-02
1.518100000000000000e+04 1.053561503868455200e-02
1.783800000000000000e+04 9.317537854971101596e-03
2.080500000000000000e+04 7.781956802047972771e-03
2.410000000000000000e+04 7.102785343678187820e-03
2.774100000000000000e+04 6.309834291160229015e-03
3.174600000000000000e+04 5.348089401148690102e-03
3.613300000000000000e+04 4.205335713278944738e-03
4.092000000000000000e+04 3.470988245150092438e-03
4.612500000000000000e+04 2.940461806612671737e-03
5.111600000000000000e+04 2.652442418359093976e-03
5.645700000000000000e+04 2.318936866306712738e-03


==> figures/random_order_scaling/t3svd_k-5.txt <==
1.700000000000000000e+02 2.595349213666648946e-01
3.460000000000000000e+02 1.091107676587269176e-01
5.520000000000000000e+02 8.737920803932582026e-02
8.120000000000000000e+02 7.732758514714452303e-02
1.150000000000000000e+03 6.280763361756112884e-02
1.590000000000000000e+03 5.048471650228409519e-02
2.156000000000000000e+03 4.261113695223849029e-02
2.872000000000000000e+03 3.345441889340075581e-02
3.762000000000000000e+03 3.017329804290640183e-02
4.850000000000000000e+03 2.506760857690527519e-02
6.160000000000000000e+03 2.150746338027796634e-02
7.716000000000000000e+03 1.928728877671818248e-02
9.542000000000000000e+03 1.681378089959219627e-02
1.166200000000000000e+04 1.472489455114802011e-02
1.410000000000000000e+04 1.337026653858663060e-02
1.688000000000000000e+04 1.220922689894752070e-02
2.002600000000000000e+04 1.082225632942738179e-02
2.356200000000000000e+04 1.009109658162348280e-02
2.751200000000000000e+04 9.313213223234698829e-03
3.190000000000000000e+04 8.014683481869795678e-03
3.675000000000000000e+04 6.743778933522215878e-03
4.208600000000000000e+04 5.997007387100913335e-03
4.793200000000000000e+04 5.146873335308072700e-03
5.431200000000000000e+04 4.554048350875349385e-03
6.125000000000000000e+04 3.677912172729044370e-03
6.812000000000000000e+04 3.352875729660937526e-03


==> figures/random_rank_adaptivity_cm-sgd/cm-sgd-1.txt <==
1.410000000000000000e+02 3.708330068503796206e-01
2.860000000000000000e+02 1.176851126699065275e-01
4.530000000000000000e+02 8.836183444711304125e-02
6.600000000000000000e+02 8.086966866100050999e-02
9.250000000000000000e+02 6.582270821047229992e-02
1.266000000000000000e+03 5.973844007369463749e-02
1.701000000000000000e+03 5.430291426300298124e-02
2.248000000000000000e+03 4.138747847981437411e-02
2.925000000000000000e+03 3.931574320028181219e-02
3.750000000000000000e+03 3.596761850129151505e-02
4.741000000000000000e+03 3.352240069922249321e-02
5.916000000000000000e+03 2.837075851866890236e-02
7.293000000000000000e+03 2.408292272387276001e-02
8.890000000000000000e+03 2.198762243296793067e-02
1.072500000000000000e+04 2.107668996682891122e-02
1.281600000000000000e+04 1.902174211634527837e-02
1.518100000000000000e+04 1.778590680680521008e-02
1.783800000000000000e+04 1.734032514738352918e-02
2.080500000000000000e+04 1.684484578988851636e-02
2.410000000000000000e+04 1.635625636067251573e-02
2.774100000000000000e+04 1.600518187524369376e-02
3.174600000000000000e+04 1.497828213285906131e-02
3.613300000000000000e+04 1.394281435000912193e-02
4.092000000000000000e+04 1.317745815354681542e-02
4.612500000000000000e+04 1.265362129213044862e-02
5.111600000000000000e+04 1.236197798632639698e-02
5.645700000000000000e+04 1.231330436472539286e-02


==> figures/random_rank_adaptivity_cm-sgd/cm-sgd-10.txt <==
1.410000000000000000e+02 2.818976341601130420e-01
4.741000000000000000e+03 8.333747822139127293e-02
2.774100000000000000e+04 6.825902313454834669e-02


==> figures/random_rank_adaptivity_cm-sgd/cm-sgd-5.txt <==
1.410000000000000000e+02 2.769248439456542532e-01
1.266000000000000000e+03 6.860639589819546302e-02
4.741000000000000000e+03 3.901836638675010294e-02
1.281600000000000000e+04 2.986689034356690420e-02
2.774100000000000000e+04 2.564095948117760954e-02
5.111600000000000000e+04 2.361100778515028142e-02


==> figures/random_rank_adaptivity_cm-sgd/cm-sgd.txt <==
1.410000000000000000e+02 2.917421397488261792e-01
2.860000000000000000e+02 1.198697776036588974e-01
4.530000000000000000e+02 9.338755071050484913e-02
6.600000000000000000e+02 8.462955538709350523e-02
9.250000000000000000e+02 3.138529216567663149e-01
1.266000000000000000e+03 1.003431416420299260e-01
1.701000000000000000e+03 1.558372121521225950e-01
2.248000000000000000e+03 1.425039930852983194e-01
2.925000000000000000e+03 2.046701434296859801e-01
3.750000000000000000e+03 2.302689188684058919e-01
4.741000000000000000e+03 2.735901869089283345e-01
5.916000000000000000e+03 2.565269520481395782e-01
7.293000000000000000e+03 2.592105910714123662e-01
8.890000000000000000e+03 2.701112831825392413e-01
1.072500000000000000e+04 3.355563837547111961e-01
1.281600000000000000e+04 3.372079494428574797e-01
1.518100000000000000e+04 3.736547040189808766e-01
1.783800000000000000e+04 3.414111764828572926e-01
2.080500000000000000e+04 4.108460494586196332e-01
2.410000000000000000e+04 4.117102016590724611e-01
2.774100000000000000e+04 4.199664080359660767e-01
3.174600000000000000e+04 4.039148029692973263e-01
3.613300000000000000e+04 4.587061930823328471e-01
4.092000000000000000e+04 4.746718345727568567e-01
4.612500000000000000e+04 4.843142882433056351e-01
5.111600000000000000e+04 4.918707826041409104e-01
5.645700000000000000e+04 4.992000893052192523e-01


==> figures/random_rank_adaptivity_cm-sgd/t3svd.txt <==
1.410000000000000000e+02 2.578007211024221923e-01
2.860000000000000000e+02 1.084937336580991951e-01
4.530000000000000000e+02 8.235514711190523862e-02
6.600000000000000000e+02 7.286293883129926763e-02
9.250000000000000000e+02 6.289114530983946905e-02
1.266000000000000000e+03 4.720046225494816533e-02
1.701000000000000000e+03 4.015869664724175392e-02
2.248000000000000000e+03 3.375574767522446229e-02
2.925000000000000000e+03 3.007226466394004663e-02
3.750000000000000000e+03 2.689700192902105130e-02
4.741000000000000000e+03 2.330252744101278875e-02
5.916000000000000000e+03 2.074554712729266212e-02
7.293000000000000000e+03 1.772712786872960786e-02
8.890000000000000000e+03 1.562422170056164579e-02
1.072500000000000000e+04 1.342868661931713621e-02
1.281600000000000000e+04 1.181413473860716892e-02
1.518100000000000000e+04 1.053561503868455200e-02
1.783800000000000000e+04 9.317537854971101596e-03
2.080500000000000000e+04 7.781956802047972771e-03
2.410000000000000000e+04 7.102785343678187820e-03
2.774100000000000000e+04 6.309834291160229015e-03
3.174600000000000000e+04 5.348089401148690102e-03
3.613300000000000000e+04 4.205335713278944738e-03
4.092000000000000000e+04 3.470988245150092438e-03
4.612500000000000000e+04 2.940461806612671737e-03
5.111600000000000000e+04 2.652442418359093976e-03
5.645700000000000000e+04 2.318936866306712738e-03


==> figures/random_rank_adaptivity_tr-rmgn/rmgn-1.txt <==
1.410000000000000000e+02 2.814328839131455817e-01
2.860000000000000000e+02 1.145106261278389936e-01
4.530000000000000000e+02 8.960620214195343103e-02
6.600000000000000000e+02 7.466625470438782719e-02
9.250000000000000000e+02 6.539293134673566932e-02
1.266000000000000000e+03 5.093943540508284740e-02
1.701000000000000000e+03 4.439981319197380122e-02
2.248000000000000000e+03 3.675738793792513587e-02
2.925000000000000000e+03 3.387100383311002910e-02
3.750000000000000000e+03 3.053671462237380479e-02
4.741000000000000000e+03 2.670611224688029806e-02
5.916000000000000000e+03 2.595733248431707565e-02
7.293000000000000000e+03 2.334956387629391963e-02
8.890000000000000000e+03 2.107637379680478776e-02
1.072500000000000000e+04 1.935417545219294405e-02
1.281600000000000000e+04 1.798909666090725903e-02
1.518100000000000000e+04 1.559904483264595160e-02
1.783800000000000000e+04 1.353670184564382747e-02
2.080500000000000000e+04 1.242872339664930111e-02
2.410000000000000000e+04 1.155836475959542801e-02
2.774100000000000000e+04 1.105452893591110826e-02
3.174600000000000000e+04 1.045526065606496892e-02
3.613300000000000000e+04 1.013863838459589176e-02
4.092000000000000000e+04 9.809384327718134733e-03
4.612500000000000000e+04 9.616548998935187109e-03
5.111600000000000000e+04 9.614131126927827342e-03
5.645700000000000000e+04 9.613144884027582590e-03


==> figures/random_rank_adaptivity_tr-rmgn/rmgn.txt <==
1.410000000000000000e+02 2.814435153636087317e-01
2.860000000000000000e+02 1.145449919670151195e-01
4.530000000000000000e+02 8.955242531695210839e-02
6.600000000000000000e+02 7.465391721997576002e-02
9.250000000000000000e+02 6.616924661969013355e-02
1.266000000000000000e+03 5.071328829362751339e-02
1.701000000000000000e+03 4.405463916584781425e-02
2.248000000000000000e+03 3.685819515362934173e-02
2.925000000000000000e+03 3.407646004522295324e-02
3.750000000000000000e+03 3.062489312867808233e-02
4.741000000000000000e+03 2.710907651355352194e-02
5.916000000000000000e+03 2.587568151035578648e-02
7.293000000000000000e+03 2.392055441287498779e-02
8.890000000000000000e+03 2.126192592792915809e-02
1.072500000000000000e+04 1.962038016814101477e-02
1.281600000000000000e+04 1.730787266899864660e-02
1.518100000000000000e+04 1.645077468839009974e-02
1.783800000000000000e+04 1.629531060535554729e-02
2.080500000000000000e+04 1.019278896440733440e-01
2.410000000000000000e+04 1.421326113633653576e-01
2.774100000000000000e+04 1.701995296417307402e-01
3.174600000000000000e+04 1.296435762519378698e-01
3.613300000000000000e+04 2.023054633969886829e-01
4.092000000000000000e+04 2.684531941202026872e-01
4.612500000000000000e+04 3.233683362800948147e-01
5.111600000000000000e+04 3.631125154308750824e-01
5.645700000000000000e+04 3.889645264276290759e-01


==> figures/random_rank_adaptivity_tr-rmgn/t3svd.txt <==
1.410000000000000000e+02 2.578007211024221923e-01
2.860000000000000000e+02 1.084937336580991951e-01
4.530000000000000000e+02 8.235514711190523862e-02
6.600000000000000000e+02 7.286293883129926763e-02
9.250000000000000000e+02 6.289114530983946905e-02
1.266000000000000000e+03 4.720046225494816533e-02
1.701000000000000000e+03 4.015869664724175392e-02
2.248000000000000000e+03 3.375574767522446229e-02
2.925000000000000000e+03 3.007226466394004663e-02
3.750000000000000000e+03 2.689700192902105130e-02
4.741000000000000000e+03 2.330252744101278875e-02
5.916000000000000000e+03 2.074554712729266212e-02
7.293000000000000000e+03 1.772712786872960786e-02
8.890000000000000000e+03 1.562422170056164579e-02
1.072500000000000000e+04 1.342868661931713621e-02
1.281600000000000000e+04 1.181413473860716892e-02
1.518100000000000000e+04 1.053561503868455200e-02
1.783800000000000000e+04 9.317537854971101596e-03
2.080500000000000000e+04 7.781956802047972771e-03
2.410000000000000000e+04 7.102785343678187820e-03
2.774100000000000000e+04 6.309834291160229015e-03
3.174600000000000000e+04 5.348089401148690102e-03
3.613300000000000000e+04 4.205335713278944738e-03
4.092000000000000000e+04 3.470988245150092438e-03
4.612500000000000000e+04 2.940461806612671737e-03
5.111600000000000000e+04 2.652442418359093976e-03
5.645700000000000000e+04 2.318936866306712738e-03


==> figures/random_size_scaling/cm-sgd-1_n-10.txt <==
4.100000000000000000e+01 2.331714789908392038e-01
8.600000000000000000e+01 8.893619619341516791e-02
1.530000000000000000e+02 4.115144922662371252e-02
2.600000000000000000e+02 2.426814761029374989e-02
4.250000000000000000e+02 1.161115440268109533e-02
6.360000000000000000e+02 7.980326126468000394e-03
9.170000000000000000e+02 5.363687876331184497e-03
1.280000000000000000e+03 2.929656357343129146e-03
1.737000000000000000e+03 2.064157665811783369e-03
2.300000000000000000e+03 1.179893144045292839e-03
2.618000000000000000e+03 9.157841117898730390e-04
2.952000000000000000e+03 6.653258564618240185e-04
3.302000000000000000e+03 5.517377865444191747e-04
3.668000000000000000e+03 5.117872788283006017e-04
4.050000000000000000e+03 4.025369088740860142e-04
4.448000000000000000e+03 3.510545499006976805e-04
4.862000000000000000e+03 2.348972809742572317e-04
5.292000000000000000e+03 1.991906561587439251e-04
5.738000000000000000e+03 1.646579775973366249e-04
6.200000000000000000e+03 1.435388483465909132e-04
6.678000000000000000e+03 1.237887394309188939e-04
7.172000000000000000e+03 1.192736297724537176e-04
7.682000000000000000e+03 1.099375855167993802e-04
8.208000000000000000e+03 7.877176269711814408e-05
8.750000000000000000e+03 6.943508774738382371e-05
9.308000000000000000e+03 6.185107077341563944e-05
9.882000000000000000e+03 5.715685086689940516e-05
1.047200000000000000e+04 5.258656246770742086e-05
1.107800000000000000e+04 5.059346646609607756e-05
1.170000000000000000e+04 4.348516502843992326e-05
1.233800000000000000e+04 3.827477752853274866e-05
1.299200000000000000e+04 3.404590783208431116e-05
1.366200000000000000e+04 3.177844126708447670e-05
1.434800000000000000e+04 2.881659229419755746e-05
1.505000000000000000e+04 2.518884937217886973e-05
1.576800000000000000e+04 2.334391541077783630e-05
1.650200000000000000e+04 1.929859864035926936e-05
1.725200000000000000e+04 1.763940275828011135e-05


==> figures/random_size_scaling/cm-sgd-1_n-20.txt <==
9.100000000000000000e+01 2.500126948892878453e-01
1.860000000000000000e+02 1.207139447739652427e-01
3.030000000000000000e+02 7.862492199109295810e-02
4.600000000000000000e+02 5.676039014519207448e-02
6.750000000000000000e+02 4.840450984338708074e-02
9.660000000000000000e+02 4.037966424208331434e-02
1.351000000000000000e+03 3.297073648029190396e-02
1.848000000000000000e+03 2.347831174742762844e-02
2.475000000000000000e+03 2.180842227225361293e-02
3.250000000000000000e+03 1.901811690686778730e-02
4.191000000000000000e+03 1.731114724671571972e-02
5.316000000000000000e+03 1.349972365735396286e-02
6.643000000000000000e+03 1.067968559249133503e-02
8.190000000000000000e+03 8.198594802927334016e-03
9.975000000000000000e+03 5.671149649110279745e-03
1.177600000000000000e+04 5.087260503934000998e-03
1.378700000000000000e+04 3.990490349904027810e-03
1.602000000000000000e+04 3.899356410009530757e-03
1.848700000000000000e+04 3.589213005889651999e-03
2.120000000000000000e+04 3.478592160294880636e-03
2.263800000000000000e+04 3.311366475557713917e-03
2.411200000000000000e+04 3.248731105378318412e-03
2.562200000000000000e+04 3.173578879690678190e-03
2.716800000000000000e+04 3.086142510148628254e-03
2.875000000000000000e+04 3.007075733649457270e-03
3.036800000000000000e+04 2.962069622230012206e-03
3.202200000000000000e+04 2.932325888992815942e-03
3.371200000000000000e+04 2.921982499716048107e-03
3.543800000000000000e+04 2.870943687416348169e-03
3.720000000000000000e+04 2.870484993999655992e-03


==> figures/random_size_scaling/cm-sgd-1_n-30.txt <==
1.410000000000000000e+02 3.708330068503796206e-01
2.860000000000000000e+02 1.176851126699065275e-01
4.530000000000000000e+02 8.836183444711304125e-02
6.600000000000000000e+02 8.086966866100050999e-02
9.250000000000000000e+02 6.582270821047229992e-02
1.266000000000000000e+03 5.973844007369463749e-02
1.701000000000000000e+03 5.430291426300298124e-02
2.248000000000000000e+03 4.138747847981437411e-02
2.925000000000000000e+03 3.931574320028181219e-02
3.750000000000000000e+03 3.596761850129151505e-02
4.741000000000000000e+03 3.352240069922249321e-02
5.916000000000000000e+03 2.837075851866890236e-02
7.293000000000000000e+03 2.408292272387276001e-02
8.890000000000000000e+03 2.198762243296793067e-02
1.072500000000000000e+04 2.107668996682891122e-02
1.281600000000000000e+04 1.902174211634527837e-02
1.518100000000000000e+04 1.778590680680521008e-02
1.783800000000000000e+04 1.734032514738352918e-02
2.080500000000000000e+04 1.684484578988851636e-02
2.410000000000000000e+04 1.635625636067251573e-02
2.774100000000000000e+04 1.600518187524369376e-02
3.174600000000000000e+04 1.497828213285906131e-02
3.613300000000000000e+04 1.394281435000912193e-02
4.092000000000000000e+04 1.317745815354681542e-02
4.612500000000000000e+04 1.265362129213044862e-02
5.111600000000000000e+04 1.236197798632639698e-02
5.645700000000000000e+04 1.231330436472539286e-02


==> figures/random_size_scaling/cm-sgd-1_n-40.txt <==
1.910000000000000000e+02 2.455058270511132068e-01
3.860000000000000000e+02 1.382963133215694973e-01
6.030000000000000000e+02 1.149539717875192602e-01
8.600000000000000000e+02 8.207950235500481584e-02
1.175000000000000000e+03 6.840363867004915777e-02
1.566000000000000000e+03 5.575581328543431636e-02
2.051000000000000000e+03 5.307703319426846506e-02
2.648000000000000000e+03 4.741313151553829680e-02
3.375000000000000000e+03 4.296939018788514808e-02
4.250000000000000000e+03 3.804773398518443428e-02
5.291000000000000000e+03 3.501011364187838620e-02
6.516000000000000000e+03 3.124284974459281064e-02
7.943000000000000000e+03 3.017895727376619652e-02
9.590000000000000000e+03 2.825439199584467431e-02
1.147500000000000000e+04 2.628104854474537164e-02
1.361600000000000000e+04 2.569059874984439343e-02
1.603100000000000000e+04 2.505091364190209502e-02
1.873800000000000000e+04 2.429533734823184632e-02
2.175500000000000000e+04 2.375562014487174120e-02
2.510000000000000000e+04 2.281007235093363700e-02
2.879100000000000000e+04 2.239266062792829790e-02
3.284600000000000000e+04 2.123576757088071684e-02
3.728300000000000000e+04 2.101876406474732090e-02
4.212000000000000000e+04 2.042867491504110969e-02
4.737500000000000000e+04 2.013507364257788659e-02
5.306600000000000000e+04 2.004654217410742692e-02
5.921100000000000000e+04 1.980717207526001833e-02
6.582800000000000000e+04 1.972497989696218867e-02
7.293500000000000000e+04 1.953351309132886349e-02


==> figures/random_size_scaling/cm-sgd-1_n-50.txt <==
2.410000000000000000e+02 2.807331770658659242e-01
4.860000000000000000e+02 1.240151828623583946e-01
7.530000000000000000e+02 1.076490524666034732e-01
1.060000000000000000e+03 8.754706420280126966e-02
1.425000000000000000e+03 7.695327331888665578e-02
1.866000000000000000e+03 7.089714169265194654e-02
2.401000000000000000e+03 5.394710995934884346e-02
3.048000000000000000e+03 4.793531498829885912e-02
3.825000000000000000e+03 4.629756929139732663e-02
4.750000000000000000e+03 4.354380901451791047e-02
5.841000000000000000e+03 3.908148276855742675e-02
7.116000000000000000e+03 3.596649128381502331e-02
8.593000000000000000e+03 3.469908401831040684e-02
1.029000000000000000e+04 3.171172074612801234e-02
1.222500000000000000e+04 3.098082028220539366e-02
1.441600000000000000e+04 3.041096011273220281e-02
1.688100000000000000e+04 2.920960169059641509e-02
1.963800000000000000e+04 2.887989076341938161e-02
2.270500000000000000e+04 2.834253848665414452e-02
2.610000000000000000e+04 2.713179923122610235e-02
2.984100000000000000e+04 2.649283577103257389e-02
3.394600000000000000e+04 2.608208346003349984e-02
3.843300000000000000e+04 2.552668253529365161e-02
4.332000000000000000e+04 2.539664549593483728e-02
4.862500000000000000e+04 2.487530802795745108e-02
5.436600000000000000e+04 2.464540355855095871e-02
6.056100000000000000e+04 2.445753366391134609e-02
6.722800000000000000e+04 2.437973589230921917e-02
7.438500000000000000e+04 2.410479940513745797e-02
8.205000000000000000e+04 2.405515976771555389e-02
9.024100000000000000e+04 2.390374325664670202e-02


==> figures/random_size_scaling/cm-sgd-1_n-60.txt <==
2.910000000000000000e+02 2.945529195409392065e-01
5.860000000000000000e+02 1.720923971176035183e-01
9.030000000000000000e+02 1.301406966243251750e-01
1.260000000000000000e+03 1.127234738308234979e-01
1.675000000000000000e+03 9.981239137563209518e-02
2.166000000000000000e+03 8.244906069846474894e-02
2.751000000000000000e+03 7.589391576133977524e-02
3.448000000000000000e+03 6.852683864981840012e-02
4.275000000000000000e+03 5.551602609458376747e-02
5.250000000000000000e+03 5.183761320238603615e-02
6.391000000000000000e+03 5.022735669354857352e-02
7.716000000000000000e+03 4.435589048029065645e-02
9.243000000000000000e+03 4.280950395115384194e-02
1.099000000000000000e+04 4.180621190839290541e-02
1.297500000000000000e+04 4.084565592043060828e-02
1.521600000000000000e+04 3.916168593839138706e-02
1.773100000000000000e+04 3.830917453414156570e-02
2.053800000000000000e+04 3.635178799142642359e-02
2.365500000000000000e+04 3.592001759700638730e-02
2.710000000000000000e+04 3.437327800852665177e-02
3.089100000000000000e+04 3.409286045176860430e-02
3.504600000000000000e+04 3.360531541588967358e-02
3.958300000000000000e+04 3.313419895409058791e-02
4.452000000000000000e+04 3.294658237914653565e-02
4.987500000000000000e+04 3.250138312025560583e-02
5.566600000000000000e+04 3.231601155571380696e-02
6.191100000000000000e+04 3.220100867760537083e-02
6.862800000000000000e+04 3.201154457831823646e-02
7.583500000000000000e+04 3.192463978350747883e-02
8.355000000000000000e+04 3.165945346467562843e-02
9.179100000000000000e+04 3.163146933621852758e-02
1.005760000000000000e+05 3.153315756205184173e-02
1.099230000000000000e+05 3.147783366344316519e-02


==> figures/random_size_scaling/rmgn-1_n-10.txt <==
4.100000000000000000e+01 2.374374399418097414e-01
8.600000000000000000e+01 8.049572963271141302e-02
1.530000000000000000e+02 3.838779473442479467e-02
2.600000000000000000e+02 2.349283431958912663e-02
4.250000000000000000e+02 1.004235209764197008e-02
6.360000000000000000e+02 6.589234722545595641e-03
9.170000000000000000e+02 4.053173535601186858e-03
1.280000000000000000e+03 2.701958170463359538e-03
1.737000000000000000e+03 1.763610607828379299e-03
2.300000000000000000e+03 1.042740241108222913e-03
2.618000000000000000e+03 8.740268287962942593e-04
2.952000000000000000e+03 7.069393318204954127e-04
3.302000000000000000e+03 6.099703335303635274e-04
3.668000000000000000e+03 5.870175840621879443e-04
4.050000000000000000e+03 5.658685954971256473e-04
4.448000000000000000e+03 5.419078271278187113e-04
4.862000000000000000e+03 5.147875075674613167e-04
5.292000000000000000e+03 3.958444960476664438e-04
5.738000000000000000e+03 3.893403423164844670e-04
6.200000000000000000e+03 3.831770340506614951e-04
6.678000000000000000e+03 3.780737083971539084e-04
7.172000000000000000e+03 3.694833929633374744e-04
7.682000000000000000e+03 3.640518613907897530e-04
8.208000000000000000e+03 3.533831916356935075e-04
8.750000000000000000e+03 3.471018107146214078e-04
9.308000000000000000e+03 3.364183192788051122e-04
9.882000000000000000e+03 3.295242799189226609e-04
1.047200000000000000e+04 3.195937578223481288e-04
1.107800000000000000e+04 3.126876901787920167e-04
1.170000000000000000e+04 3.031321582886332424e-04
1.233800000000000000e+04 2.969014293574305996e-04
1.299200000000000000e+04 2.880996648451056665e-04
1.366200000000000000e+04 2.816585123460939419e-04
1.434800000000000000e+04 2.733204427553416862e-04
1.505000000000000000e+04 2.670814043444105605e-04
1.576800000000000000e+04 2.589128928680989317e-04
1.650200000000000000e+04 2.534236704264210467e-04
1.725200000000000000e+04 2.457376597417723304e-04


==> figures/random_size_scaling/rmgn-1_n-20.txt <==
9.100000000000000000e+01 2.384471889477007278e-01
1.860000000000000000e+02 1.114930162499236654e-01
3.030000000000000000e+02 7.725512439969998979e-02
4.600000000000000000e+02 5.534287060285612847e-02
6.750000000000000000e+02 4.527911220003486698e-02
9.660000000000000000e+02 3.579328230169089020e-02
1.351000000000000000e+03 2.696319519493778349e-02
1.848000000000000000e+03 2.290393366729249688e-02
2.475000000000000000e+03 2.017244364387630121e-02
3.250000000000000000e+03 1.647377755028108307e-02
4.191000000000000000e+03 1.347459892790752595e-02
5.316000000000000000e+03 1.164066040168520999e-02
6.643000000000000000e+03 9.679820790012854184e-03
8.190000000000000000e+03 6.377191476600109141e-03
9.975000000000000000e+03 3.148863899557274599e-03
1.177600000000000000e+04 2.958937376477976857e-03
1.378700000000000000e+04 2.744528816088730432e-03
1.602000000000000000e+04 2.445810580315454629e-03
1.848700000000000000e+04 2.414956754947988459e-03
2.120000000000000000e+04 2.400178632013828198e-03
2.263800000000000000e+04 2.389228898912266422e-03
2.411200000000000000e+04 2.190580808998110387e-03
2.562200000000000000e+04 2.189045563997128654e-03
2.716800000000000000e+04 2.189178362914182170e-03
2.875000000000000000e+04 2.187805800728249463e-03
3.036800000000000000e+04 2.187703761869343264e-03
3.202200000000000000e+04 2.186282200856381770e-03
3.371200000000000000e+04 2.182499921081311120e-03
3.543800000000000000e+04 2.179377507978442000e-03
3.720000000000000000e+04 2.178776268058669335e-03


==> figures/random_size_scaling/rmgn-1_n-30.txt <==
1.410000000000000000e+02 2.814328839131455817e-01
2.860000000000000000e+02 1.145106261278389936e-01
4.530000000000000000e+02 8.960620214195343103e-02
6.600000000000000000e+02 7.466625470438782719e-02
9.250000000000000000e+02 6.539293134673566932e-02
1.266000000000000000e+03 5.093943540508284740e-02
1.701000000000000000e+03 4.439981319197380122e-02
2.248000000000000000e+03 3.675738793792513587e-02
2.925000000000000000e+03 3.387100383311002910e-02
3.750000000000000000e+03 3.053671462237380479e-02
4.741000000000000000e+03 2.670611224688029806e-02
5.916000000000000000e+03 2.595733248431707565e-02
7.293000000000000000e+03 2.334956387629391963e-02
8.890000000000000000e+03 2.107637379680478776e-02
1.072500000000000000e+04 1.935417545219294405e-02
1.281600000000000000e+04 1.798909666090725903e-02
1.518100000000000000e+04 1.559904483264595160e-02
1.783800000000000000e+04 1.353670184564382747e-02
2.080500000000000000e+04 1.242872339664930111e-02
2.410000000000000000e+04 1.155836475959542801e-02
2.774100000000000000e+04 1.105452893591110826e-02
3.174600000000000000e+04 1.045526065606496892e-02
3.613300000000000000e+04 1.013863838459589176e-02
4.092000000000000000e+04 9.809384327718134733e-03
4.612500000000000000e+04 9.616548998935187109e-03
5.111600000000000000e+04 9.614131126927827342e-03
5.645700000000000000e+04 9.613144884027582590e-03


==> figures/random_size_scaling/rmgn-1_n-40.txt <==
1.910000000000000000e+02 2.358277385446884700e-01
3.860000000000000000e+02 1.312535895461355850e-01
6.030000000000000000e+02 9.859908045484612471e-02
8.600000000000000000e+02 7.827982005542086230e-02
1.175000000000000000e+03 6.675095708042975973e-02
1.566000000000000000e+03 5.427353273624450219e-02
2.051000000000000000e+03 4.767445844275302463e-02
2.648000000000000000e+03 3.963192353374814236e-02
3.375000000000000000e+03 3.418815767345124296e-02
4.250000000000000000e+03 3.055760347473905278e-02
5.291000000000000000e+03 2.771936493472161589e-02
6.516000000000000000e+03 2.675010260422409913e-02
7.943000000000000000e+03 2.569878667646961420e-02
9.590000000000000000e+03 2.329860830251495249e-02
1.147500000000000000e+04 2.165475421177829804e-02
1.361600000000000000e+04 2.032972519459305336e-02
1.603100000000000000e+04 1.938360765143046921e-02
1.873800000000000000e+04 1.825682453847260814e-02
2.175500000000000000e+04 1.769496254357829854e-02
2.510000000000000000e+04 1.766570086412000418e-02
2.879100000000000000e+04 1.731501608376746770e-02
3.284600000000000000e+04 1.641351606089868145e-02
3.728300000000000000e+04 1.629202230313784444e-02
4.212000000000000000e+04 1.619800606580982724e-02
4.737500000000000000e+04 1.608242705827517965e-02
5.306600000000000000e+04 1.578337619625491683e-02
5.921100000000000000e+04 1.553859667008576466e-02
6.582800000000000000e+04 1.544716216804462895e-02
7.293500000000000000e+04 1.534984347999508378e-02


==> figures/random_size_scaling/rmgn-1_n-50.txt <==
2.410000000000000000e+02 2.788399047578082879e-01
4.860000000000000000e+02 1.153084591636144296e-01
7.530000000000000000e+02 9.782906299088338364e-02
1.060000000000000000e+03 8.316394930814113851e-02
1.425000000000000000e+03 6.976051043767997339e-02
1.866000000000000000e+03 5.948944787827470382e-02
2.401000000000000000e+03 4.271932281743898163e-02
3.048000000000000000e+03 3.843846761521198252e-02
3.825000000000000000e+03 3.464434352164972447e-02
4.750000000000000000e+03 3.008477685097828841e-02
5.841000000000000000e+03 2.916837320177071910e-02
7.116000000000000000e+03 2.726737122150572901e-02
8.593000000000000000e+03 2.474816291298895590e-02
1.029000000000000000e+04 2.304561964465657101e-02
1.222500000000000000e+04 2.132139269845400101e-02
1.441600000000000000e+04 2.013374652155720465e-02
1.688100000000000000e+04 1.989395548898183555e-02
1.963800000000000000e+04 1.811953056323254221e-02
2.270500000000000000e+04 1.707503146538992544e-02
2.610000000000000000e+04 1.686974888552084106e-02
2.984100000000000000e+04 1.598442046120432738e-02
3.394600000000000000e+04 1.542274529922120496e-02
3.843300000000000000e+04 1.494322997498316249e-02
4.332000000000000000e+04 1.469745325024535317e-02
4.862500000000000000e+04 1.452894535041777437e-02
5.436600000000000000e+04 1.427422316455554362e-02
6.056100000000000000e+04 1.407842043281514084e-02
6.722800000000000000e+04 1.402065671718488553e-02
7.438500000000000000e+04 1.392936351683360559e-02
8.205000000000000000e+04 1.390136145422335955e-02
8.293400000000000000e+04 1.381601869493594321e-02
9.118400000000000000e+04 1.377815712269410235e-02


==> figures/random_size_scaling/rmgn-1_n-60.txt <==
2.910000000000000000e+02 2.834488935134845677e-01
5.860000000000000000e+02 1.704119637944307430e-01
9.030000000000000000e+02 1.211397860845302016e-01
1.260000000000000000e+03 9.655163257513349473e-02
1.675000000000000000e+03 7.735366399798901393e-02
2.166000000000000000e+03 6.217285835251504245e-02
2.751000000000000000e+03 5.284759854703428850e-02
3.448000000000000000e+03 4.744467943823443140e-02
4.275000000000000000e+03 4.163771964638846024e-02
5.250000000000000000e+03 3.895326505136487844e-02
6.391000000000000000e+03 3.691820081472453607e-02
7.716000000000000000e+03 3.467194852532218263e-02
9.243000000000000000e+03 3.263718912228245894e-02
1.099000000000000000e+04 3.091060780720676637e-02
1.297500000000000000e+04 2.846108584244121109e-02
1.521600000000000000e+04 2.718311326988712834e-02
1.773100000000000000e+04 2.566214018780948666e-02
2.053800000000000000e+04 2.538919188393543025e-02
2.365500000000000000e+04 2.552654125700774476e-02
2.710000000000000000e+04 2.450619008054763168e-02
3.089100000000000000e+04 2.371064602387459516e-02
3.504600000000000000e+04 2.368568179895169656e-02
3.958300000000000000e+04 2.417830257940660477e-02
4.452000000000000000e+04 2.437218259156099381e-02
4.987500000000000000e+04 2.411060051790692854e-02
5.566600000000000000e+04 2.364515626784123234e-02
6.191100000000000000e+04 2.354858689783134729e-02
6.862800000000000000e+04 2.342434584662891547e-02
7.583500000000000000e+04 2.334241042561314289e-02
8.355000000000000000e+04 2.319908392039286837e-02
9.179100000000000000e+04 2.307576300802188438e-02
1.005760000000000000e+05 2.299932813356625819e-02
1.099230000000000000e+05 2.292270706976421574e-02


==> figures/random_size_scaling/t3svd_n-10.txt <==
4.100000000000000000e+01 2.254125686832192388e-01
8.600000000000000000e+01 8.024506808113886225e-02
1.530000000000000000e+02 3.796658117113049791e-02
2.600000000000000000e+02 2.403649080486131365e-02
4.250000000000000000e+02 1.443285495132937829e-02
6.360000000000000000e+02 9.127915911794581144e-03
9.170000000000000000e+02 6.460082365588170651e-03
1.280000000000000000e+03 4.872565355245133366e-03
1.737000000000000000e+03 3.282223146984277959e-03
2.300000000000000000e+03 2.384116241811717711e-03
2.618000000000000000e+03 1.735071906468174533e-03
2.952000000000000000e+03 1.248889742203892518e-03
3.302000000000000000e+03 9.716559248422215571e-04
3.668000000000000000e+03 7.958846108772934776e-04
4.050000000000000000e+03 6.702244791695877689e-04
4.448000000000000000e+03 5.637734002709384080e-04
4.862000000000000000e+03 4.592662024460816036e-04
5.292000000000000000e+03 3.886297872045702830e-04
5.738000000000000000e+03 3.350144178019574879e-04
6.200000000000000000e+03 2.981676013272683678e-04
6.678000000000000000e+03 2.483849215425699953e-04
7.172000000000000000e+03 2.090900950738957696e-04
7.682000000000000000e+03 1.809554595515515483e-04
8.208000000000000000e+03 1.518639476180037255e-04
8.750000000000000000e+03 1.367678241915792567e-04
9.308000000000000000e+03 1.206472976222809043e-04
9.882000000000000000e+03 1.029694615495520868e-04
1.047200000000000000e+04 8.975766152464356392e-05
1.107800000000000000e+04 7.904138380320409340e-05
1.170000000000000000e+04 6.778935682305905336e-05
1.233800000000000000e+04 5.959787322222164180e-05
1.299200000000000000e+04 5.304151228852778367e-05
1.366200000000000000e+04 4.570142063373995849e-05
1.434800000000000000e+04 4.148077225767522991e-05
1.505000000000000000e+04 3.539216015785337207e-05
1.576800000000000000e+04 3.218207273986751257e-05
1.650200000000000000e+04 2.900910317838197892e-05
1.725200000000000000e+04 2.479518677366145352e-05


==> figures/random_size_scaling/t3svd_n-20.txt <==
9.100000000000000000e+01 2.326766225600643834e-01
1.860000000000000000e+02 1.066366546101980561e-01
3.030000000000000000e+02 7.538345812263994028e-02
4.600000000000000000e+02 5.512187733773528386e-02
6.750000000000000000e+02 4.173736401289836889e-02
9.660000000000000000e+02 3.344045878046893183e-02
1.351000000000000000e+03 2.592270246325819802e-02
1.848000000000000000e+03 2.227366244164255896e-02
2.475000000000000000e+03 1.976254010351900792e-02
3.250000000000000000e+03 1.661023833696595800e-02
4.191000000000000000e+03 1.335898788137615707e-02
5.316000000000000000e+03 1.085239585752732425e-02
6.643000000000000000e+03 8.894458757046903516e-03
8.190000000000000000e+03 6.826863000209747873e-03
9.975000000000000000e+03 4.775053404526302669e-03
1.177600000000000000e+04 4.155404698852283897e-03
1.378700000000000000e+04 3.447262458898352894e-03
1.602000000000000000e+04 3.066825464362374961e-03
1.848700000000000000e+04 2.644734828081264730e-03
2.120000000000000000e+04 2.244786377650689717e-03
2.263800000000000000e+04 1.934168557010368600e-03
2.411200000000000000e+04 1.714006623830885076e-03
2.562200000000000000e+04 1.537527162550536303e-03
2.716800000000000000e+04 1.406589582665177147e-03
2.875000000000000000e+04 1.275652237249034820e-03
3.036800000000000000e+04 1.177259051757366783e-03
3.202200000000000000e+04 1.083293796961058491e-03
3.371200000000000000e+04 9.961237775051945756e-04
3.543800000000000000e+04 8.914346821463659540e-04
3.720000000000000000e+04 8.276021194829619176e-04


==> figures/random_size_scaling/t3svd_n-30.txt <==
1.410000000000000000e+02 2.578007211024221923e-01
2.860000000000000000e+02 1.084937336580991951e-01
4.530000000000000000e+02 8.235514711190523862e-02
6.600000000000000000e+02 7.286293883129926763e-02
9.250000000000000000e+02 6.289114530983946905e-02
1.266000000000000000e+03 4.720046225494816533e-02
1.701000000000000000e+03 4.015869664724175392e-02
2.248000000000000000e+03 3.375574767522446229e-02
2.925000000000000000e+03 3.007226466394004663e-02
3.750000000000000000e+03 2.689700192902105130e-02
4.741000000000000000e+03 2.330252744101278875e-02
5.916000000000000000e+03 2.074554712729266212e-02
7.293000000000000000e+03 1.772712786872960786e-02
8.890000000000000000e+03 1.562422170056164579e-02
1.072500000000000000e+04 1.342868661931713621e-02
1.281600000000000000e+04 1.181413473860716892e-02
1.518100000000000000e+04 1.053561503868455200e-02
1.783800000000000000e+04 9.317537854971101596e-03
2.080500000000000000e+04 7.781956802047972771e-03
2.410000000000000000e+04 7.102785343678187820e-03
2.774100000000000000e+04 6.309834291160229015e-03
3.174600000000000000e+04 5.348089401148690102e-03
3.613300000000000000e+04 4.205335713278944738e-03
4.092000000000000000e+04 3.470988245150092438e-03
4.612500000000000000e+04 2.940461806612671737e-03
5.111600000000000000e+04 2.652442418359093976e-03
5.645700000000000000e+04 2.318936866306712738e-03


==> figures/random_size_scaling/t3svd_n-40.txt <==
1.910000000000000000e+02 2.276299839787691570e-01
3.860000000000000000e+02 1.245394699191478410e-01
6.030000000000000000e+02 9.436422781521594527e-02
8.600000000000000000e+02 7.421486364173544847e-02
1.175000000000000000e+03 5.810124632646819498e-02
1.566000000000000000e+03 4.820333340102571362e-02
2.051000000000000000e+03 4.212568819710059420e-02
2.648000000000000000e+03 3.663856963683437967e-02
3.375000000000000000e+03 2.991127982288655646e-02
4.250000000000000000e+03 2.686881543645175049e-02
5.291000000000000000e+03 2.336410740583444098e-02
6.516000000000000000e+03 2.058465345001753849e-02
7.943000000000000000e+03 1.877476345683890685e-02
9.590000000000000000e+03 1.680037051019802816e-02
1.147500000000000000e+04 1.495415918563759369e-02
1.361600000000000000e+04 1.360694203758519225e-02
1.603100000000000000e+04 1.238605998254209938e-02
1.873800000000000000e+04 1.144032774038884585e-02
2.175500000000000000e+04 1.035974506231103140e-02
2.510000000000000000e+04 9.443091623971397799e-03
2.879100000000000000e+04 8.828846578813489762e-03
3.284600000000000000e+04 8.046349177996407059e-03
3.728300000000000000e+04 7.403052395770345559e-03
4.212000000000000000e+04 6.822567077259287377e-03
4.737500000000000000e+04 6.216584915292464042e-03
5.306600000000000000e+04 5.651923004281796808e-03
5.921100000000000000e+04 5.096772305963730328e-03
6.582800000000000000e+04 4.550636056030593624e-03
7.293500000000000000e+04 4.133788026310825266e-03


==> figures/random_size_scaling/t3svd_n-50.txt <==
2.410000000000000000e+02 2.401267722935849780e-01
4.860000000000000000e+02 1.020297746213246898e-01
7.530000000000000000e+02 8.233518499960147674e-02
1.060000000000000000e+03 7.094975030984308761e-02
1.425000000000000000e+03 5.633406278351176660e-02
1.866000000000000000e+03 4.549396835178885073e-02
2.401000000000000000e+03 3.791173848008157904e-02
3.048000000000000000e+03 3.329542869927130250e-02
3.825000000000000000e+03 2.946610138120180425e-02
4.750000000000000000e+03 2.424197215976475403e-02
5.841000000000000000e+03 2.233513786379551572e-02
7.116000000000000000e+03 2.071481659257078806e-02
8.593000000000000000e+03 1.907001253037846414e-02
1.029000000000000000e+04 1.731035256103744674e-02
1.222500000000000000e+04 1.584463548594661902e-02
1.441600000000000000e+04 1.409115732467772740e-02
1.688100000000000000e+04 1.277046065917202163e-02
1.963800000000000000e+04 1.153180472438808044e-02
2.270500000000000000e+04 1.044281313028367492e-02
2.610000000000000000e+04 9.671395045709576047e-03
2.984100000000000000e+04 8.842078082346547727e-03
3.394600000000000000e+04 8.375318620223616908e-03
3.843300000000000000e+04 7.861199304127295534e-03
4.332000000000000000e+04 7.454311325311545854e-03
4.862500000000000000e+04 6.938699158153970384e-03
5.436600000000000000e+04 6.561512662645722395e-03
6.056100000000000000e+04 6.133499949353047286e-03
6.722800000000000000e+04 5.780710961786237126e-03
7.438500000000000000e+04 5.349893960280426887e-03
8.205000000000000000e+04 4.967348801729325192e-03
9.024100000000000000e+04 4.721431249188828318e-03


==> figures/random_size_scaling/t3svd_n-60.txt <==
2.910000000000000000e+02 2.708912508561923671e-01
5.860000000000000000e+02 1.619510492147911429e-01
9.030000000000000000e+02 1.157461574976550028e-01
1.260000000000000000e+03 9.181598595947428054e-02
1.675000000000000000e+03 6.725586795053482836e-02
2.166000000000000000e+03 5.177866240405924747e-02
2.751000000000000000e+03 4.578642690356377748e-02
3.448000000000000000e+03 4.075134926655653994e-02
4.275000000000000000e+03 3.544444785051032581e-02
5.250000000000000000e+03 3.240089576064801580e-02
6.391000000000000000e+03 2.862568823557053513e-02
7.716000000000000000e+03 2.632470966068697210e-02
9.243000000000000000e+03 2.452062142063659786e-02
1.099000000000000000e+04 2.240770736154286402e-02
1.297500000000000000e+04 2.078680160556119552e-02
1.521600000000000000e+04 1.906492812600455583e-02
1.773100000000000000e+04 1.782187852878973702e-02
2.053800000000000000e+04 1.665890277258998825e-02
2.365500000000000000e+04 1.551359964696350652e-02
2.710000000000000000e+04 1.448041068556973204e-02
3.089100000000000000e+04 1.348863516558988264e-02
3.504600000000000000e+04 1.260516429148328052e-02
3.958300000000000000e+04 1.176358020727306074e-02
4.452000000000000000e+04 1.114763592774311272e-02
4.987500000000000000e+04 1.041324377202726241e-02
5.566600000000000000e+04 9.916711174921795727e-03
6.191100000000000000e+04 9.221698046939374657e-03
6.862800000000000000e+04 8.801659170054059247e-03
7.583500000000000000e+04 8.222845552326399354e-03
8.355000000000000000e+04 7.625394071231151802e-03
9.179100000000000000e+04 7.038138675660316965e-03
1.005760000000000000e+05 6.647204889037043943e-03
1.099230000000000000e+05 6.286117021031820302e-03

